Second Order Accurate Hierarchical Approximate Factorization of Sparse SPD Matrices

We describe a second-order accurate approach to sparsifying the off-diagonal blocks in the hierarchical approximate factorizations of sparse symmetric positive definite matrices. The norm of the error made by the new approach depends quadratically, not linearly, on the error in the low-rank approximation of the given block. The analysis of the resulting two-level preconditioner shows that the preconditioner is second-order accurate as well. We incorporate the new approach into the recent Sparsified Nested Dissection algorithm [SIAM J. Matrix Anal. Appl., 41 (2020), pp. 715-746], and test it on a wide range of problems. The new approach halves the number of Conjugate Gradient iterations needed for convergence, with almost the same factorization complexity, improving the total runtimes of the algorithm. Our approach can be incorporated into other rank-structured methods for solving sparse linear systems.

==> figs/so-0.05-pre-rel.dat.txt <==
matrix	cg_rel	tsolve_rel
af_0_k101	0.489247312	0.616851302
af_1_k101	0.494252874	0.524834082
af_2_k101	0.491891892	0.522091961
af_3_k101	0.492647059	0.566468841
af_4_k101	0.483660131	0.570355382
af_5_k101	0.489932886	0.571271113
af_shell3	0.490196078	0.60045452
af_shell4	0.490196078	0.597177462
af_shell7	0.490196078	0.608724187
af_shell8	0.490196078	0.604347876
apache2	0.494252874	0.608865475
audikw_1	0.496551724	0.728536604
bone010	0.478927203	0.678079127
boneS10	0.496323529	0.594064576
Bump_2911	0.446808511	0.735618869
bundle_adj	0.497925311	0.51497098
ecology2	0.44	0.553583343
Emilia_923	0.475	0.679964754
Fault_639	0.47826087	0.759870484
Flan_1565	0.491596639	0.720217502
G3_circuit	0.479166667	0.526664679
Geo_1438	0.473684211	0.739632872
Hook_1498	0.492957746	0.778287224
inline_1	0.432601881	0.463830081
ldoor	0.5	0.701478436
parabolic_fem	0.47826087	0.600799074
PFlow_742	0.449438202	0.511516126
Queen_4147	0.5	0.867017457
Serena	0.483870968	0.936117489
StocF-1465	0.447552448	0.72016487
thermal2	0.489795918	0.581039973
tmt_sym	0.489795918	0.654951383

==> figs/so-0.1-pre-rel.dat.txt <==
matrix	cg_rel	tsolve_rel
af_0_k101	0.480712166	0.637351533
af_1_k101	0.479365079	0.551768369
af_2_k101	0.492492492	0.589538181
af_3_k101	0.4743083	0.702414123
af_4_k101	0.479166667	0.777625147
af_5_k101	0.476534296	0.669750066
af_shell3	0.489795918	0.545505803
af_shell4	0.489795918	0.570809836
af_shell7	0.489795918	0.725632773
af_shell8	0.489795918	0.632195444
apache2	0.4875	0.635391059
audikw_1	0.485294118	0.727159514
bone010	0.486538462	0.646065546
boneS10	0.492647059	0.599872784
Bump_2911	0.455555556	0.729759741
bundle_adj	0.49862259	0.482780101
ecology2	0.494117647	0.609697014
Emilia_923	0.472972973	0.654062251
Fault_639	0.480519481	0.684659784
Flan_1565	0.482	0.618482286
G3_circuit	0.485714286	0.567210705
Geo_1438	0.474358974	0.72605117
Hook_1498	0.483985765	0.786826756
inline_1	0.487850467	0.619228217
ldoor	0.489795918	0.750223771
parabolic_fem	0.5	0.638288611
PFlow_742	0.4875	0.682261881
Queen_4147	0.474576271	0.888652839
Serena	0.5	0.833461546
StocF-1465	0.485448196	0.741819064
thermal2	0.483870968	0.559194534
tmt_sym	0.494117647	0.543632978

==> logs/first-order-example-convergence.csv <==
it,res1
1,13.22201704
2,11.06959675
3,16.38538372
4,3.18823487
5,2.718902135
6,0.692001276
7,0.610112573
8,0.170632816
9,0.151672647
10,0.047603574
11,0.042175844
12,0.014643089
13,0.013156101
14,0.004256703
15,0.003805835
16,0.001214125
17,0.001084392
18,0.000346789
19,0.000311419
20,0.000106884
21,9.52E-05
22,3.27E-05
23,2.91E-05
24,8.80E-06
25,7.93E-06
26,3.17E-06
27,2.89E-06
28,1.01E-06
29,9.10E-07

==> logs/highcontrast-es-rho1-0.001-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.001,365720,4,0.0659132,0.00465488,0.200551,0.00654101,0.20709201
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.001,1591410,5,0.438421,0.0232759,0.0975969,0.0459771,0.143574
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.001,6469046,5,1.71176,0.10705,0.493225,0.301016,0.794241
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.001,25608377,6,6.9012,0.449998,1.76081,1.37686,3.13767
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.001,102897793,7,34.9987,1.91636,7.52168,6.27956,13.80124
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.001,409623289,8,178.729,9.39234,35.6123,35.7867,71.399
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.001,1621719068,10,929.25,44.3957,167.643,215.651,383.294


==> logs/highcontrast-es-rho1-0.001-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.001,385633,2,0.0645921,0.00481796,0.022727,0.00423288,0.02695988
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.001,1728506,3,0.459464,0.0263181,0.112244,0.034759,0.147003
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.001,7109625,3,1.94963,0.105001,0.422294,0.186839,0.609133
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.001,28200702,3,6.91897,0.490215,1.97427,0.932666,2.906936
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.001,113767156,4,38.0908,2.25798,9.26466,4.92281,14.18747
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.001,452575425,4,170.055,9.24966,35.8221,19.9429,55.765
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.001,1784550421,5,799.064,36.9122,152.351,115.8,268.151


==> logs/highcontrast-es-rho1-0.01-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.01,361026,6,0.0736792,0.00549006,0.0256331,0.0116119,0.037245
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.01,1537061,8,0.606925,0.030942,0.259118,0.10714,0.36625800000000003
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.01,6206099,9,2.03246,0.122263,0.513512,0.592097,1.1056089999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.01,24595546,11,8.22134,0.527673,2.13493,2.93817,5.0731
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.01,98645730,16,40.5258,2.21969,8.82445,17.3631,26.18755
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.01,393228673,22,196.443,10.0008,37.1267,103.914,141.04070000000002
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.01,1561402015,34,842.435,37.7932,144.956,666.942,811.898


==> logs/highcontrast-es-rho1-0.01-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.01,382206,3,0.0899072,0.00646091,0.15335,0.00857902,0.16192901999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.01,1674770,4,0.377838,0.0284359,0.11346,0.054143,0.167603
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.01,6828560,5,1.47143,0.100448,0.376175,0.268968,0.645143
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.01,27052306,6,6.99175,0.424604,1.68671,1.47442,3.16113
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.01,108848688,8,45.0996,2.59831,10.0907,10.6047,20.6954
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.01,433304946,11,178.964,9.75992,35.9172,54.7502,90.6674
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.01,1714418912,17,787.302,36.3575,149.96,346.097,496.057


==> logs/highcontrast-es-rho1-all.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.001,365720,4,0.0659132,0.00465488,0.200551,0.00654101,0.20709201
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.001,1591410,5,0.438421,0.0232759,0.0975969,0.0459771,0.143574
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.001,6469046,5,1.71176,0.10705,0.493225,0.301016,0.794241
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.001,25608377,6,6.9012,0.449998,1.76081,1.37686,3.13767
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.001,102897793,7,34.9987,1.91636,7.52168,6.27956,13.80124
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.001,409623289,8,178.729,9.39234,35.6123,35.7867,71.399
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.001,1621719068,10,929.25,44.3957,167.643,215.651,383.294
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.01,361026,6,0.0736792,0.00549006,0.0256331,0.0116119,0.037245
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.01,1537061,8,0.606925,0.030942,0.259118,0.10714,0.36625800000000003
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.01,6206099,9,2.03246,0.122263,0.513512,0.592097,1.1056089999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.01,24595546,11,8.22134,0.527673,2.13493,2.93817,5.0731
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.01,98645730,16,40.5258,2.21969,8.82445,17.3631,26.18755
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.01,393228673,22,196.443,10.0008,37.1267,103.914,141.04070000000002
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.01,1561402015,34,842.435,37.7932,144.956,666.942,811.898
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.001,385633,2,0.0645921,0.00481796,0.022727,0.00423288,0.02695988
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.001,1728506,3,0.459464,0.0263181,0.112244,0.034759,0.147003
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.001,7109625,3,1.94963,0.105001,0.422294,0.186839,0.609133
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.001,28200702,3,6.91897,0.490215,1.97427,0.932666,2.906936
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.001,113767156,4,38.0908,2.25798,9.26466,4.92281,14.18747
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.001,452575425,4,170.055,9.24966,35.8221,19.9429,55.765
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.001,1784550421,5,799.064,36.9122,152.351,115.8,268.151
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.01,382206,3,0.0899072,0.00646091,0.15335,0.00857902,0.16192901999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.01,1674770,4,0.377838,0.0284359,0.11346,0.054143,0.167603
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.01,6828560,5,1.47143,0.100448,0.376175,0.268968,0.645143
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.01,27052306,6,6.99175,0.424604,1.68671,1.47442,3.16113
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.01,108848688,8,45.0996,2.59831,10.0907,10.6047,20.6954
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.01,433304946,11,178.964,9.75992,35.9172,54.7502,90.6674
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.01,1714418912,17,787.302,36.3575,149.96,346.097,496.057


==> logs/highcontrast-es-rho100-0.001-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.001,360984,5,0.136265,0.00879908,0.036447,0.014092,0.050539
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.001,1529451,6,0.631771,0.0284081,0.133208,0.0637941,0.1970021
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.001,6197732,8,1.9688,0.105308,0.380039,0.440002,0.820041
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.001,24711493,9,6.77594,0.48948,1.83653,2.19981,4.03634
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.001,99230660,10,36.1794,2.00356,7.50569,9.11739,16.62308
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.001,396622936,12,185.948,8.56473,38.3569,53.8445,92.2014
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.001,1579513466,16,814.85,37.139,144.872,316.396,461.26800000000003


==> logs/highcontrast-es-rho100-0.001-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.001,382211,3,0.155683,0.00993109,0.040652,0.010201,0.050853
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.001,1663016,3,0.314211,0.019443,0.0772491,0.025744,0.1029931
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.001,6809724,4,1.65415,0.105246,0.463863,0.262877,0.72674
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.001,27139199,5,7.08854,0.456526,1.81351,1.22725,3.0407599999999997
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.001,109301327,5,34.9033,1.91577,7.42748,5.04652,12.474
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.001,436313850,6,171.834,9.41394,35.3458,29.4002,64.746
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.001,1732091884,8,840.269,38.4774,154.667,182.903,337.57


==> logs/highcontrast-es-rho100-0.01-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.01,358056,9,0.0775828,0.00570989,0.0227809,0.0146229,0.0374038
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.01,1501980,14,0.519126,0.0329611,0.118156,0.160416,0.278572
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.01,6047944,15,1.97029,0.121948,0.514559,0.934344,1.448903
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.01,24088634,22,8.02548,0.513499,2.05008,5.73205,7.78213
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.01,96603428,28,40.1013,1.85628,8.70683,28.188,36.89483
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.01,385896909,46,179.297,9.52163,33.5946,197.023,230.61759999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.01,1537477087,82,811.284,37.6893,140.593,1599.03,1739.623


==> logs/highcontrast-es-rho100-0.01-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.01,379997,5,0.081737,0.00573397,0.0227029,0.00871801,0.03142091
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.01,1636958,7,0.39248,0.026072,0.10527,0.0801308,0.1854008
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.01,6647252,7,1.66638,0.109901,0.45837,0.410291,0.868661
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.01,26424407,11,7.08655,0.493876,1.83248,2.89244,4.72492
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.01,106255147,13,37.7168,2.16053,7.62183,13.7167,21.33853
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.01,423728122,22,160.975,8.02847,29.5589,90.4385,119.9974
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.01,1683376441,38,804.21,34.6016,142.584,748.509,891.0930000000001


==> logs/highcontrast-es-rho100-all.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.001,360984,5,0.136265,0.00879908,0.036447,0.014092,0.050539
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.001,1529451,6,0.631771,0.0284081,0.133208,0.0637941,0.1970021
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.001,6197732,8,1.9688,0.105308,0.380039,0.440002,0.820041
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.001,24711493,9,6.77594,0.48948,1.83653,2.19981,4.03634
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.001,99230660,10,36.1794,2.00356,7.50569,9.11739,16.62308
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.001,396622936,12,185.948,8.56473,38.3569,53.8445,92.2014
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.001,1579513466,16,814.85,37.139,144.872,316.396,461.26800000000003
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.01,358056,9,0.0775828,0.00570989,0.0227809,0.0146229,0.0374038
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.01,1501980,14,0.519126,0.0329611,0.118156,0.160416,0.278572
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.01,6047944,15,1.97029,0.121948,0.514559,0.934344,1.448903
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.01,24088634,22,8.02548,0.513499,2.05008,5.73205,7.78213
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.01,96603428,28,40.1013,1.85628,8.70683,28.188,36.89483
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.01,385896909,46,179.297,9.52163,33.5946,197.023,230.61759999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.01,1537477087,82,811.284,37.6893,140.593,1599.03,1739.623
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.001,382211,3,0.155683,0.00993109,0.040652,0.010201,0.050853
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.001,1663016,3,0.314211,0.019443,0.0772491,0.025744,0.1029931
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.001,6809724,4,1.65415,0.105246,0.463863,0.262877,0.72674
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.001,27139199,5,7.08854,0.456526,1.81351,1.22725,3.0407599999999997
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.001,109301327,5,34.9033,1.91577,7.42748,5.04652,12.474
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.001,436313850,6,171.834,9.41394,35.3458,29.4002,64.746
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.001,1732091884,8,840.269,38.4774,154.667,182.903,337.57
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.01,379997,5,0.081737,0.00573397,0.0227029,0.00871801,0.03142091
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.01,1636958,7,0.39248,0.026072,0.10527,0.0801308,0.1854008
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.01,6647252,7,1.66638,0.109901,0.45837,0.410291,0.868661
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.01,26424407,11,7.08655,0.493876,1.83248,2.89244,4.72492
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.01,106255147,13,37.7168,2.16053,7.62183,13.7167,21.33853
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.01,423728122,22,160.975,8.02847,29.5589,90.4385,119.9974
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.01,1683376441,38,804.21,34.6016,142.584,748.509,891.0930000000001


==> logs/highcontrast-rho1-0.001-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.001,367993,4,0.066443,0.00462008,0.0195792,0.00626993,0.02584913
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.001,1601046,5,0.315143,0.0182519,0.0834632,0.0390909,0.1225541
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.001,6506305,5,1.66716,0.100495,0.414473,0.275617,0.69009
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.001,25744114,6,6.73069,0.491606,1.94684,1.55918,3.50602
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.001,103434955,7,33.1179,1.94992,7.6891,6.31766,14.00676
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.001,411709055,8,152.736,8.17346,31.3671,30.3126,61.6797
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.001,1629835490,10,750.147,38.2059,148.931,201.013,349.944


==> logs/highcontrast-rho1-0.001-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.001,385633,2,0.0676141,0.00486302,0.020395,0.00330496,0.02369996
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.001,1728506,3,0.442192,0.0259931,0.107386,0.0318341,0.13922009999999999
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.001,7109625,3,1.61271,0.101542,0.395255,0.184885,0.58014
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.001,28200500,3,6.6778,0.499183,1.99623,0.904011,2.900241
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.001,113767156,4,34.6918,2.21337,9.03682,4.80783,13.844650000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.001,452576041,4,161.659,9.45297,36.6922,20.1741,56.866299999999995
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.001,1784559990,5,754.99,38.4018,154.369,115.237,269.606


==> logs/highcontrast-rho1-0.01-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.01,363799,6,0.0656071,0.0042758,0.0186899,0.00851703,0.027206929999999997
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.01,1547691,8,0.313823,0.0179369,0.079478,0.0597999,0.1392779
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.01,6247774,9,1.42639,0.0865841,0.36776,0.412702,0.780462
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.01,24750272,11,6.54595,0.427615,1.6859,2.36623,4.05213
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.01,99264855,16,33.0407,1.90623,7.32855,14.1745,21.50305
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.01,395657837,22,153.089,7.97952,29.8655,82.522,112.3875
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.01,1571056797,34,764.285,38.7369,146.551,676.422,822.973


==> logs/highcontrast-rho1-0.01-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.01,382206,3,0.066056,0.00468802,0.019541,0.00484586,0.02438686
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.01,1674770,4,0.668514,0.028167,0.121305,0.0496318,0.1709368
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.01,6828560,5,1.66352,0.099262,0.377068,0.303303,0.6803710000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.01,27052306,6,6.70107,0.480199,1.91124,1.74496,3.6562
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.01,108848999,8,33.0938,1.93787,7.53898,7.9661,15.50508
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.01,433305668,11,161.18,9.09016,34.989,54.9788,89.9678
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.01,1714426926,17,705.834,32.7587,128.798,315.192,443.99


==> logs/highcontrast-rho1-all.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.001,367993,4,0.066443,0.00462008,0.0195792,0.00626993,0.02584913
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.001,1601046,5,0.315143,0.0182519,0.0834632,0.0390909,0.1225541
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.001,6506305,5,1.66716,0.100495,0.414473,0.275617,0.69009
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.001,25744114,6,6.73069,0.491606,1.94684,1.55918,3.50602
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.001,103434955,7,33.1179,1.94992,7.6891,6.31766,14.00676
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.001,411709055,8,152.736,8.17346,31.3671,30.3126,61.6797
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.001,1629835490,10,750.147,38.2059,148.931,201.013,349.944
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.005,365168,5,0.170632,0.0108202,0.045907,0.0184531,0.0643601
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.005,1562832,7,0.564685,0.0286989,0.121683,0.0740559,0.1957389
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.005,6322627,8,1.67887,0.0988081,0.371241,0.428259,0.7995
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.005,25039525,9,6.53839,0.431853,1.69095,1.95961,3.65056
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.005,100473218,11,34.8308,2.23861,8.52376,11.4562,19.97996
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.005,400286831,15,161.452,9.05036,34.5644,65.2844,99.84880000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.005,1587686394,22,753.73,36.2952,147.419,436.117,583.5360000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.01,363799,6,0.0656071,0.0042758,0.0186899,0.00851703,0.027206929999999997
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.01,1547691,8,0.313823,0.0179369,0.079478,0.0597999,0.1392779
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.01,6247774,9,1.42639,0.0865841,0.36776,0.412702,0.780462
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.01,24750272,11,6.54595,0.427615,1.6859,2.36623,4.05213
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.01,99264855,16,33.0407,1.90623,7.32855,14.1745,21.50305
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.01,395657837,22,153.089,7.97952,29.8655,82.522,112.3875
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.01,1571056797,34,764.285,38.7369,146.551,676.422,822.973
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,0,0.05,361155,9,0.101285,0.00665712,0.334546,0.030026,0.364572
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,0,0.05,1514443,14,0.444114,0.0254431,0.104976,0.121664,0.22664
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,0,0.05,6089014,18,1.68098,0.099906,0.381566,0.918754,1.30032
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,0,0.05,24172035,27,6.54519,0.432185,1.64898,5.68862,7.3376
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,0,0.05,96810764,45,33.3466,2.03765,7.15473,39.3855,46.54023
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,0,0.05,386296718,81,161.424,9.21268,32.958,348.184,381.14200000000005
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,0,0.05,1537541581,150,754.346,36.8491,140.601,2908.43,3049.031
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.001,385633,2,0.0676141,0.00486302,0.020395,0.00330496,0.02369996
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.001,1728506,3,0.442192,0.0259931,0.107386,0.0318341,0.13922009999999999
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.001,7109625,3,1.61271,0.101542,0.395255,0.184885,0.58014
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.001,28200500,3,6.6778,0.499183,1.99623,0.904011,2.900241
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.001,113767156,4,34.6918,2.21337,9.03682,4.80783,13.844650000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.001,452576041,4,161.659,9.45297,36.6922,20.1741,56.866299999999995
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.001,1784559990,5,754.99,38.4018,154.369,115.237,269.606
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.005,383380,3,0.0807538,0.00597501,0.026325,0.00638413,0.03270913
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.005,1690459,4,0.362969,0.025583,0.110758,0.045306,0.15606399999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.005,6913494,4,1.64548,0.0970919,0.381103,0.244064,0.625167
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.005,27396570,5,6.66472,0.514297,1.9607,1.46204,3.42274
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.005,110318846,6,33.2872,1.95392,7.67253,6.02886,13.70139
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.005,439035531,8,153.414,8.13693,31.4525,34.0214,65.4739
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.005,1734997496,11,752.506,36.7754,150.509,250.134,400.643
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.01,382206,3,0.066056,0.00468802,0.019541,0.00484586,0.02438686
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.01,1674770,4,0.668514,0.028167,0.121305,0.0496318,0.1709368
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.01,6828560,5,1.66352,0.099262,0.377068,0.303303,0.6803710000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.01,27052306,6,6.70107,0.480199,1.91124,1.74496,3.6562
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.01,108848999,8,33.0938,1.93787,7.53898,7.9661,15.50508
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.01,433305668,11,161.18,9.09016,34.989,54.9788,89.9678
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.01,1714426926,17,705.834,32.7587,128.798,315.192,443.99
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_1.mm,10000,49600,9,4,0,1,0.05,379840,5,0.0663102,0.00473714,0.019592,0.00780392,0.027395919999999997
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_1.mm,40000,199200,11,4,0,1,0.05,1638915,7,0.314969,0.0189681,0.078289,0.0584481,0.1367371
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_1.mm,160000,798400,13,4,0,1,0.05,6647965,9,1.80082,0.099391,0.362444,0.530318,0.892762
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_1.mm,640000,3196800,15,4,0,1,0.05,26354713,13,6.54585,0.432341,1.68093,3.0909,4.77183
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_1.mm,2560000,12793600,17,4,0,1,0.05,105838627,22,34.8376,2.20664,8.31879,25.2206,33.53939
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_1.mm,10240000,51187200,19,4,0,1,0.05,421626489,40,152.816,8.18703,29.8948,166.736,196.6308
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_1.mm,40960000,204774400,21,4,0,1,0.05,1672957923,73,703.892,32.8452,124.681,1330.68,1455.361


==> logs/highcontrast-rho100-0.001-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.001,363802,5,0.100397,0.00672102,0.0278139,0.010581,0.038394899999999996
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.001,1540067,6,0.483201,0.025425,0.109832,0.0605979,0.1704299
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.001,6238899,8,1.65309,0.097508,0.368564,0.425852,0.794416
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.001,24860270,9,6.6138,0.483048,1.87254,2.26288,4.13542
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.001,99813895,10,34.8686,2.25178,8.52657,10.7318,19.25837
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.001,398881356,12,162.933,9.30328,35.2133,53.0363,88.24959999999999
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.001,1588333903,16,749.548,36.9443,144.875,316.755,461.63


==> logs/highcontrast-rho100-0.001-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.001,382211,3,0.105703,0.00693798,0.029341,0.00763202,0.036973019999999995
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.001,1663016,3,0.434486,0.0251899,0.124921,0.0337241,0.1586451
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.001,6809724,4,1.79281,0.102421,0.376868,0.240181,0.617049
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.001,27139199,5,6.74735,0.485452,1.9143,1.46725,3.38155
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.001,109301327,5,34.6926,2.14545,8.73709,5.83929,14.57638
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.001,436313850,6,161.524,9.19647,38.1604,29.5401,67.7005
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.001,1732091884,8,755.139,37.5572,150.329,181.674,332.00300000000004


==> logs/highcontrast-rho100-0.01-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.01,361297,9,0.066108,0.00447512,0.0192389,0.0128281,0.032067
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.01,1514064,14,0.313869,0.01789,0.0770729,0.101755,0.17882789999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.01,6095635,15,1.65029,0.096611,0.358812,0.77322,1.1320320000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.01,24261830,22,6.55041,0.428018,1.64339,4.64563,6.28902
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.01,97291610,28,34.8368,2.16723,8.24439,28.4423,36.68669
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.01,388582788,46,161.254,9.27461,33.2313,198.168,231.3993
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.01,1548113452,82,748.001,36.6898,141.864,1595.04,1736.904


==> logs/highcontrast-rho100-0.01-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.01,379997,5,0.100698,0.00647902,0.0276101,0.0115218,0.0391319
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.01,1636958,7,0.44106,0.0243831,0.100265,0.069417,0.169682
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.01,6647252,7,1.42676,0.087719,0.366054,0.360229,0.726283
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.01,26424407,11,6.54261,0.432912,1.68083,2.63041,4.31124
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.01,106255147,13,33.0783,1.92061,7.33723,12.8901,20.227330000000002
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.01,423728122,22,153.108,8.03203,30.211,91.3866,121.5976
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.01,1683376441,38,764.664,38.2049,149.743,855.8,1005.5429999999999


==> logs/highcontrast-rho100-all.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,cg,tpart,tassm,tfact,tsolve,ttot
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.001,363802,5,0.100397,0.00672102,0.0278139,0.010581,0.038394899999999996
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.001,1540067,6,0.483201,0.025425,0.109832,0.0605979,0.1704299
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.001,6238899,8,1.65309,0.097508,0.368564,0.425852,0.794416
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.001,24860270,9,6.6138,0.483048,1.87254,2.26288,4.13542
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.001,99813895,10,34.8686,2.25178,8.52657,10.7318,19.25837
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.001,398881356,12,162.933,9.30328,35.2133,53.0363,88.24959999999999
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.001,1588333903,16,749.548,36.9443,144.875,316.755,461.63
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.005,362023,7,0.0674081,0.00482011,0.0201449,0.010905,0.0310499
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.005,1520570,8,0.432639,0.026041,0.103661,0.0705259,0.1741869
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.005,6132640,12,1.65155,0.097285,0.359303,0.620783,0.980086
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.005,24431391,16,6.61733,0.488698,1.84097,3.94619,5.78716
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.005,97972621,19,34.7855,2.21525,8.24478,19.3409,27.585680000000004
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.005,391412187,28,161.62,9.32546,33.5439,121.998,155.5419
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.005,1559122908,43,756.409,38.0952,143.178,839.839,983.017
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.01,361297,9,0.066108,0.00447512,0.0192389,0.0128281,0.032067
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.01,1514064,14,0.313869,0.01789,0.0770729,0.101755,0.17882789999999998
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.01,6095635,15,1.65029,0.096611,0.358812,0.77322,1.1320320000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.01,24261830,22,6.55041,0.428018,1.64339,4.64563,6.28902
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.01,97291610,28,34.8368,2.16723,8.24439,28.4423,36.68669
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.01,388582788,46,161.254,9.27461,33.2313,198.168,231.3993
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.01,1548113452,82,748.001,36.6898,141.864,1595.04,1736.904
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,0,0.05,360492,11,0.105899,0.00685215,0.0285089,0.0242751,0.052784
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,0,0.05,1500559,21,0.313974,0.0179491,0.075819,0.150342,0.226161
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,0,0.05,6028066,37,1.98669,0.104053,0.376256,1.9397,2.315956
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,0,0.05,23962279,70,6.54374,0.432567,1.61288,14.5909,16.20378
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,0,0.05,95981894,114,33.4247,1.9421,7.05031,99.1617,106.21200999999999
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,0,0.05,383327544,211,163.719,9.38767,34.0392,922.211,956.2502000000001
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,0,0.05,1527835787,399,743.378,36.402,138.551,7648.86,7787.411
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.001,382211,3,0.105703,0.00693798,0.029341,0.00763202,0.036973019999999995
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.001,1663016,3,0.434486,0.0251899,0.124921,0.0337241,0.1586451
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.001,6809724,4,1.79281,0.102421,0.376868,0.240181,0.617049
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.001,27139199,5,6.74735,0.485452,1.9143,1.46725,3.38155
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.001,109301327,5,34.6926,2.14545,8.73709,5.83929,14.57638
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.001,436313850,6,161.524,9.19647,38.1604,29.5401,67.7005
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.001,1732091884,8,755.139,37.5572,150.329,181.674,332.00300000000004
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.005,380634,4,0.116787,0.00759196,0.0314109,0.010875,0.0422859
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.005,1643962,4,0.441752,0.022903,0.0999699,0.041923,0.1418929
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.005,6691848,6,1.82872,0.100698,0.373121,0.357736,0.730857
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.005,26630391,7,6.63122,0.49391,1.87941,2.01381,3.89322
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.005,107097565,9,34.7612,2.21832,8.55416,10.4044,18.95856
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.005,427243082,13,161.708,9.50435,34.5097,62.7913,97.301
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.005,1696972151,20,746.643,37.7771,146.902,446.548,593.45
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.01,379997,5,0.100698,0.00647902,0.0276101,0.0115218,0.0391319
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.01,1636958,7,0.44106,0.0243831,0.100265,0.069417,0.169682
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.01,6647252,7,1.42676,0.087719,0.366054,0.360229,0.726283
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.01,26424407,11,6.54261,0.432912,1.68083,2.63041,4.31124
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.01,106255147,13,33.0783,1.92061,7.33723,12.8901,20.227330000000002
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.01,423728122,22,153.108,8.03203,30.211,91.3866,121.5976
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.01,1683376441,38,764.664,38.2049,149.743,855.8,1005.5429999999999
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_100_100.mm,10000,49600,9,4,0,1,0.05,379124,6,0.066608,0.00470591,0.01998,0.00926709,0.029247090000000003
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_200_100.mm,40000,199200,11,4,0,1,0.05,1621834,10,0.479106,0.026438,0.10803,0.109479,0.217509
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_400_100.mm,160000,798400,13,4,0,1,0.05,6567238,18,1.78292,0.098562,0.356686,1.08964,1.446326
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_800_100.mm,640000,3196800,15,4,0,1,0.05,26056134,33,6.61043,0.483681,1.81257,9.01171,10.824280000000002
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_1600_100.mm,2560000,12793600,17,4,0,1,0.05,104614840,54,33.129,1.90877,7.18173,52.3535,59.53523
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_3200_100.mm,10240000,51187200,19,4,0,1,0.05,417109794,100,161.73,9.13723,33.6919,486.419,520.1109
/scratch/groups/darve/bazyli/second-order/repo/MatrixGen/examples/mats/neglapl_2_6400_100.mm,40960000,204774400,21,4,0,1,0.05,1658095130,190,754.089,38.1411,142.534,4165.61,4308.143999999999


==> logs/poisson-0.01-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,12,10.707,0.840542,2.72761,4.16199,72.4184,0.06118,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,12,10.9868,0.865916,2.68632,4.28234,19.1701,0.01753,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,12,12.8501,0.749884,3.19298,4.58285,8.84437,0.00973756,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.0887,0.766751,3.08212,4.24077,4.77633,0.00753527,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.1647,0.752942,3.08392,4.215,3.04386,0.00655388,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,12.7361,0.733998,3.42048,4.33808,2.12396,0.00513674,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.1378,0.749559,3.29522,4.08448,1.5275,0.00598925,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.0951,0.747488,3.06532,4.12114,0.85139,0.00772704,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,12.3792,0.756299,2.70928,3.91226,0.478555,0.0107726,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,11.7514,0.715544,2.59996,3.7039,0.283013,0.00993668,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,10.6516,0.877792,2.71231,3.62174,0.283013,0.00993668,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,10.4429,0.823147,2.74249,3.45334,0.196026,0.0155361,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,9.93546,0.780226,2.53185,3.36174,0.118788,0.0244908,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,10.8857,0.859223,2.7503,3.65201,0.0797046,0.0682536,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,12.7024,0.743473,3.20835,3.71271,0.0456426,0.0286321,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,13.0934,0.765597,3.05738,3.88884,0.0280047,0.0287023,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,13.1066,0.753516,3.10942,3.93401,0.0178686,0.0874714,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,13.1638,0.749601,3.27021,3.38128,0.0116045,0.0596806,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,12.5879,0.739871,3.02751,3.58136,0.00724276,0.176772,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,9.96876,0.780756,2.52398,3.0263,0.0048003,0.109091,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.832,0.848628,2.70582,3.23444,0.0048003,0.109091,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,12.3856,0.7278,2.70846,3.54989,0.00311976,0.0640548,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.097,0.792787,2.68316,3.17704,0.00205275,0.103893,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.2324,0.839003,2.69543,3.2559,0.00127522,0.0620882,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.8059,0.882109,2.70083,3.31114,0.000789315,0.0644729,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,11.0261,0.879789,2.71124,3.26509,0.000558168,0.0777533,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,12.8385,0.758464,3.24493,3.145,0.000367361,0.0527284,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,13.1015,0.766733,3.04979,3.13909,0.000239437,0.0481916,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,13.1679,0.753388,3.09642,3.1338,0.000185534,0.0794431,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,13.0815,0.74527,3.07282,3.16122,0.000152748,0.119559,7.28837


==> logs/poisson-0.01-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0812,0.773762,3.14551,2.61866,0.51315,0.0590288,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0736,0.751285,3.08371,2.59627,0.132891,0.015674,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0206,0.743918,3.054,2.5409,0.0627006,0.0075626,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.1235,0.773981,3.08375,2.59998,0.0322248,0.00474716,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.092,0.750294,3.05739,2.57436,0.0206641,0.00295398,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0091,0.746912,3.0746,2.59833,0.0147012,0.00217975,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.0745,0.755103,3.06209,2.19836,0.0101814,0.00170493,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,10.6602,0.759112,2.53557,1.72735,0.00563264,0.00159846,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,11.5802,0.872007,2.76773,2.01972,0.00316423,0.000926459,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,12.8304,0.74741,2.94793,2.08157,0.00186289,0.00197717,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.1624,0.772181,3.11384,2.20074,0.00127049,0.00140772,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.1375,0.763158,3.08314,2.19901,0.000765956,0.00185481,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.0992,0.756284,3.0863,2.20618,0.000505176,0.00113762,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.0795,0.752557,3.07142,1.78204,0.000293742,0.00120165,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.0974,0.767183,3.10036,2.20953,0.000172764,0.000960771,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.147,0.756338,3.07703,1.71573,0.000105692,0.00137817,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.1074,0.755963,3.06974,2.2029,6.62274e-05,0.00181977,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,10.4422,0.767457,2.50258,1.45322,3.81084e-05,0.0024515,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,12.8247,0.741598,2.93931,1.67137,2.57081e-05,0.00183064,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,11.5885,0.871811,2.78565,1.62834,1.66459e-05,0.00254856,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1392,0.777846,3.1197,1.79096,1.03453e-05,0.0019585,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1992,0.762401,3.08506,1.78354,6.47598e-06,0.00180277,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1518,0.756807,3.06938,1.78569,3.99037e-06,0.00131351,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.0001,0.749162,3.05811,1.77042,2.80877e-06,0.000926857,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.0747,0.754926,3.06975,1.77087,1.90189e-06,0.00125926,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1544,0.771262,3.09395,1.77501,1.21002e-06,0.00171209,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1036,0.749761,3.06439,1.70271,9.44726e-07,0.00234847,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,9.83299,0.728512,2.34156,1.32708,7.51133e-07,0.00158886,7.28837


==> logs/poisson-0.05-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm


==> logs/poisson-0.05-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm


==> logs/poisson-0.1-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.0541,0.772823,2.89793,19.869,49.6907,0.939507,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.1439,0.75909,2.89003,19.5823,40.6277,0.803636,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,54,12.9053,0.753845,2.93664,20.0749,33.7368,0.63706,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.0836,0.749174,2.94462,19.4698,26.669,0.493095,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.228,0.775285,2.93195,19.636,20.2094,0.391971,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,52,13.0792,0.741152,2.90186,19.0598,15.4585,0.312555,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,52,13.0449,0.741709,2.93831,19.1005,11.9587,0.242002,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,51,10.2234,0.796885,2.31539,16.1213,7.57595,0.182299,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,50,9.80296,0.729932,2.19058,14.6168,4.28522,0.147293,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,49,13.089,0.750815,2.91944,18.2902,2.58994,0.118409,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,49,12.8949,0.754259,2.87263,18.3834,1.76408,0.154603,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,49,13.1313,0.758753,2.91871,18.1628,1.07054,0.177477,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,48,13.1152,0.759336,2.89219,17.8623,0.753549,0.188489,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,48,13.0791,0.747263,2.90743,17.8238,0.477394,0.250448,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,47,13.0426,0.74764,2.95328,17.3147,0.328582,0.253638,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,46,13.2339,0.775737,2.90626,17.2536,0.199304,0.250325,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,45,12.8881,0.747136,2.87671,16.7703,0.128098,0.246124,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,45,13.1302,0.752517,2.9078,16.6811,0.0757131,0.253574,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,45,10.0767,0.779592,2.41644,14.9747,0.0467182,0.237651,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,43,9.80242,0.72653,2.24456,12.6719,0.0273821,0.239426,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,43,13.0485,0.745515,2.90186,16.0303,0.0170117,0.233251,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,41,13.1169,0.758988,2.90317,15.367,0.0109636,0.225298,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,41,13.108,0.758062,2.9135,15.4037,0.00707211,0.216408,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,40,13.0827,0.750565,2.92077,14.9979,0.00467825,0.195476,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,40,13.1261,0.755346,2.89378,14.9883,0.00311418,0.190472,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,39,13.2449,0.775094,2.90894,14.791,0.00221406,0.176799,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,35,13.1542,0.749767,2.92948,13.2742,0.00184133,0.179408,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,38,13.0561,0.747467,2.87639,14.0821,0.00146726,0.187904,7.28837


==> logs/poisson-0.1-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.0713,0.753582,2.92163,10.7026,6.33126,0.919144,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.0096,0.753018,3.04965,10.6854,5.11723,0.739943,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,27,13.0687,0.757764,2.96712,11.1369,3.73542,0.550222,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.1218,0.756331,2.99204,10.6735,2.74194,0.404249,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.0292,0.761597,3.00393,10.785,2.02278,0.298537,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.1143,0.750975,2.95695,10.802,1.49919,0.222565,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,25,13.0532,0.751391,2.93689,10.2906,1.07802,0.160934,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,25,13.1366,0.759197,2.94595,10.3574,0.643978,0.108584,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,25,13.1552,0.751901,2.97197,10.3976,0.331795,0.0685772,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,23,11.7624,0.716971,2.53009,8.85672,0.188906,0.0476528,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,24,13.0914,0.763069,2.95851,9.988,0.119171,0.0445148,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,24,13.0757,0.76786,2.95582,10.303,0.0674257,0.0509973,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,24,13.0261,0.757329,2.94124,10.2319,0.0436027,0.0758873,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,23,12.5323,0.756498,2.94424,9.65472,0.0252625,0.0582824,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,22,13.0948,0.753519,2.95049,9.14783,0.0156631,0.0675438,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,22,13.0774,0.748232,2.97159,9.10804,0.00948324,0.0627272,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,21,12.9863,0.761922,2.96277,8.86306,0.00603822,0.0710897,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,22,13.1964,0.765913,2.9718,9.20937,0.00370741,0.0716871,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,21,9.98198,0.779357,2.45496,7.81374,0.00234653,0.0773316,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,20,10.4019,0.809172,2.36414,6.87014,0.0014121,0.0603459,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,21,9.96349,0.779423,2.45734,7.80086,0.00095448,0.0845038,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,19,13.108,0.75817,2.9595,7.93294,0.00061656,0.0591308,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,20,13.09,0.764969,2.94501,8.66095,0.000394392,0.0751283,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,20,12.961,0.750156,3.03406,8.35924,0.000266678,0.0645635,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,19,13.1097,0.753315,2.94008,7.9277,0.000176099,0.0701029,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,18,13.1172,0.75055,2.97418,7.46647,0.000113076,0.0638656,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,18,12.5588,0.771521,2.96514,7.82434,9.18458e-05,0.0629559,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,18,13.0575,0.750534,2.93774,7.47079,7.28549e-05,0.0765709,7.28837


==> logs/poisson-FO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,29,11.4306,0.852242,2.66503,10.3581,115.447,0.716146,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,29,11.2631,0.842059,2.62637,10.3065,62.9918,0.386586,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,29,14.5638,1.0271,3.75967,12.464,21.8094,0.153132,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,28,12.6077,0.889956,2.8088,9.62951,14.2502,0.112158,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,27,16.224,1.14033,4.08882,13.1797,7.29497,0.0814706,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,27,14.7924,1.02914,3.14236,13.0076,3.44468,0.0617649,0.00196982
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,26,14.8421,1.0474,3.14062,12.7337,1.62165,0.13039,0.00386054
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,26,14.7742,1.04375,3.11008,12.6645,0.754066,0.157901,0.00787733
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,25,14.7803,1.01298,3.18767,12.294,0.391557,0.184865,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,24,14.8047,1.02884,3.15664,11.9007,0.173527,0.186203,0.0314783
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,25,14.7924,1.04115,3.15739,12.2901,0.0878412,0.209425,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,24,14.7189,1.02687,3.10999,11.9022,0.0448106,0.337276,0.125418
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,23,14.782,1.02238,3.15571,11.4492,0.0210778,0.216388,0.248921
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,23,14.7869,1.03902,3.10606,11.4286,0.0104078,0.294628,0.499866
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.05,51540894,0.228237,0.00106266,22,14.7504,1.03143,3.09651,10.9695,0.0050759,0.174021,0.997647


==> logs/poisson-SO-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,14,14.5633,0.954966,3.21937,7.15989,5.06822,0.689219,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,14,14.5878,0.958588,3.18156,7.28264,2.61269,0.352991,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,14,14.5599,0.99302,3.17077,7.15027,0.87082,0.120394,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,14,14.58,0.982021,3.16768,7.18692,0.554687,0.0806765,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,13,14.6385,0.969602,3.22168,6.78108,0.275388,0.047522,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,13,13.7568,1.02381,3.258,6.63578,0.123986,0.0213022,0.00196982
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,13,14.5721,0.958079,3.20759,6.69583,0.0564005,0.023948,0.00386054
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,13,14.1687,0.999823,3.20524,6.63214,0.024463,0.0317636,0.00787733
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,12,14.5881,0.973912,3.16101,6.25995,0.0119554,0.0414898,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,12,13.1465,0.898965,2.99907,5.5006,0.00470106,0.0243249,0.0314783
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,12,13.2329,0.917276,2.96552,5.59549,0.0022952,0.0323806,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,11,13.204,0.913665,2.93869,5.19828,0.0011186,0.0286671,0.125418
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,10,13.2033,0.915066,3.00843,4.74681,0.000527523,0.0228072,0.248921
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,10,13.2103,0.913568,2.94741,4.7357,0.000254477,0.0227134,0.499866
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.05,55250570,0.00764461,1.94298e-05,10,13.1407,0.917652,2.93597,4.78074,0.000128015,0.0348515,0.997647


==> logs/poisson-all.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,eigbwerr,eigfwerr,axnorm
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,12,10.707,0.840542,2.72761,4.16199,72.4184,0.06118,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.0541,0.772823,2.89793,19.869,49.6907,0.939507,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0812,0.773762,3.14551,2.61866,0.51315,0.0590288,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.0713,0.753582,2.92163,10.7026,6.33126,0.919144,1.96998e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,12,10.9868,0.865916,2.68632,4.28234,19.1701,0.01753,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.1439,0.75909,2.89003,19.5823,40.6277,0.803636,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0736,0.751285,3.08371,2.59627,0.132891,0.015674,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.0096,0.753018,3.04965,10.6854,5.11723,0.739943,7.87989e-05
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,12,12.8501,0.749884,3.19298,4.58285,8.84437,0.00973756,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,54,12.9053,0.753845,2.93664,20.0749,33.7368,0.63706,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0206,0.743918,3.054,2.5409,0.0627006,0.0075626,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,27,13.0687,0.757764,2.96712,11.1369,3.73542,0.550222,0.000177297
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.0887,0.766751,3.08212,4.24077,4.77633,0.00753527,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.0836,0.749174,2.94462,19.4698,26.669,0.493095,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.1235,0.773981,3.08375,2.59998,0.0322248,0.00474716,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.1218,0.756331,2.99204,10.6735,2.74194,0.404249,0.000315192
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.1647,0.752942,3.08392,4.215,3.04386,0.00655388,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,53,13.228,0.775285,2.93195,19.636,20.2094,0.391971,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.092,0.750294,3.05739,2.57436,0.0206641,0.00295398,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.0292,0.761597,3.00393,10.785,2.02278,0.298537,0.000492485
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,12.7361,0.733998,3.42048,4.33808,2.12396,0.00513674,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,52,13.0792,0.741152,2.90186,19.0598,15.4585,0.312555,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,6,13.0091,0.746912,3.0746,2.59833,0.0147012,0.00217975,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,26,13.1143,0.750975,2.95695,10.802,1.49919,0.222565,0.000709171
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.1378,0.749559,3.29522,4.08448,1.5275,0.00598925,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,52,13.0449,0.741709,2.93831,19.1005,11.9587,0.242002,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.0745,0.755103,3.06209,2.19836,0.0101814,0.00170493,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,25,13.0532,0.751391,2.93689,10.2906,1.07802,0.160934,0.000965251
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,11,13.0951,0.747488,3.06532,4.12114,0.85139,0.00772704,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,51,10.2234,0.796885,2.31539,16.1213,7.57595,0.182299,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,10.6602,0.759112,2.53557,1.72735,0.00563264,0.00159846,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,25,13.1366,0.759197,2.94595,10.3574,0.643978,0.108584,0.00159558
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,12.3792,0.756299,2.70928,3.91226,0.478555,0.0107726,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,50,9.80296,0.729932,2.19058,14.6168,4.28522,0.147293,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,11.5802,0.872007,2.76773,2.01972,0.00316423,0.000926459,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,25,13.1552,0.751901,2.97197,10.3976,0.331795,0.0685772,0.00283643
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,11.7514,0.715544,2.59996,3.7039,0.283013,0.00993668,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,10.6516,0.877792,2.71231,3.62174,0.283013,0.00993668,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,49,13.089,0.750815,2.91944,18.2902,2.58994,0.118409,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,12.8304,0.74741,2.94793,2.08157,0.00186289,0.00197717,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,23,11.7624,0.716971,2.53009,8.85672,0.188906,0.0476528,0.00443163
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,10.4429,0.823147,2.74249,3.45334,0.196026,0.0155361,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,49,12.8949,0.754259,2.87263,18.3834,1.76408,0.154603,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.1624,0.772181,3.11384,2.20074,0.00127049,0.00140772,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,24,13.0914,0.763069,2.95851,9.988,0.119171,0.0445148,0.00638103
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,9.93546,0.780226,2.53185,3.36174,0.118788,0.0244908,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,49,13.1313,0.758753,2.91871,18.1628,1.07054,0.177477,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.1375,0.763158,3.08314,2.19901,0.000765956,0.00185481,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,24,13.0757,0.76786,2.95582,10.303,0.0674257,0.0509973,0.0104167
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,10.8857,0.859223,2.7503,3.65201,0.0797046,0.0682536,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,48,13.1152,0.759336,2.89219,17.8623,0.753549,0.188489,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.0992,0.756284,3.0863,2.20618,0.000505176,0.00113762,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,24,13.0261,0.757329,2.94124,10.2319,0.0436027,0.0758873,0.0154347
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,12.7024,0.743473,3.20835,3.71271,0.0456426,0.0286321,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,48,13.0791,0.747263,2.90743,17.8238,0.477394,0.250448,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.0795,0.752557,3.07142,1.78204,0.000293742,0.00120165,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,23,12.5323,0.756498,2.94424,9.65472,0.0252625,0.0582824,0.0255038
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,13.0934,0.765597,3.05738,3.88884,0.0280047,0.0287023,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,47,13.0426,0.74764,2.95328,17.3147,0.328582,0.253638,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.0974,0.767183,3.10036,2.20953,0.000172764,0.000960771,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,22,13.0948,0.753519,2.95049,9.14783,0.0156631,0.0675438,0.0380782
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,10,13.1066,0.753516,3.10942,3.93401,0.0178686,0.0874714,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,46,13.2339,0.775737,2.90626,17.2536,0.199304,0.250325,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.147,0.756338,3.07703,1.71573,0.000105692,0.00137817,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,22,13.0774,0.748232,2.97159,9.10804,0.00948324,0.0627272,0.0616197
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,13.1638,0.749601,3.27021,3.38128,0.0116045,0.0596806,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,45,12.8881,0.747136,2.87671,16.7703,0.128098,0.246124,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,5,13.1074,0.755963,3.06974,2.2029,6.62274e-05,0.00181977,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,21,12.9863,0.761922,2.96277,8.86306,0.00603822,0.0710897,0.0934247
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,12.5879,0.739871,3.02751,3.58136,0.00724276,0.176772,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,45,13.1302,0.752517,2.9078,16.6811,0.0757131,0.253574,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,10.4422,0.767457,2.50258,1.45322,3.81084e-05,0.0024515,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,22,13.1964,0.765913,2.9718,9.20937,0.00370741,0.0716871,0.148184
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,9.96876,0.780756,2.52398,3.0263,0.0048003,0.109091,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.832,0.848628,2.70582,3.23444,0.0048003,0.109091,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,45,10.0767,0.779592,2.41644,14.9747,0.0467182,0.237651,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,12.8247,0.741598,2.93931,1.67137,2.57081e-05,0.00183064,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,21,9.98198,0.779357,2.45496,7.81374,0.00234653,0.0773316,0.227587
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,12.3856,0.7278,2.70846,3.54989,0.00311976,0.0640548,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,43,9.80242,0.72653,2.24456,12.6719,0.0273821,0.239426,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,11.5885,0.871811,2.78565,1.62834,1.66459e-05,0.00254856,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,20,10.4019,0.809172,2.36414,6.87014,0.0014121,0.0603459,0.358869
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.097,0.792787,2.68316,3.17704,0.00205275,0.103893,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,43,13.0485,0.745515,2.90186,16.0303,0.0170117,0.233251,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1392,0.777846,3.1197,1.79096,1.03453e-05,0.0019585,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,21,9.96349,0.779423,2.45734,7.80086,0.00095448,0.0845038,0.549578
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.2324,0.839003,2.69543,3.2559,0.00127522,0.0620882,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,41,13.1169,0.758988,2.90317,15.367,0.0109636,0.225298,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1992,0.762401,3.08506,1.78354,6.47598e-06,0.00180277,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,19,13.108,0.75817,2.9595,7.93294,0.00061656,0.0591308,0.853203
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,10.8059,0.882109,2.70083,3.31114,0.000789315,0.0644729,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,41,13.108,0.758062,2.9135,15.4037,0.00707211,0.216408,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1518,0.756807,3.06938,1.78569,3.99037e-06,0.00131351,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,20,13.09,0.764969,2.94501,8.66095,0.000394392,0.0751283,1.30549
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,9,11.0261,0.879789,2.71124,3.26509,0.000558168,0.0777533,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,40,13.0827,0.750565,2.92077,14.9979,0.00467825,0.195476,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.0001,0.749162,3.05811,1.77042,2.80877e-06,0.000926857,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,20,12.961,0.750156,3.03406,8.35924,0.000266678,0.0645635,1.97108
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,12.8385,0.758464,3.24493,3.145,0.000367361,0.0527284,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,40,13.1261,0.755346,2.89378,14.9883,0.00311418,0.190472,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.0747,0.754926,3.06975,1.77087,1.90189e-06,0.00125926,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,19,13.1097,0.753315,2.94008,7.9277,0.000176099,0.0701029,2.92738
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,13.1015,0.766733,3.04979,3.13909,0.000239437,0.0481916,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,39,13.2449,0.775094,2.90894,14.791,0.00221406,0.176799,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1544,0.771262,3.09395,1.77501,1.21002e-06,0.00171209,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,18,13.1172,0.75055,2.97418,7.46647,0.000113076,0.0638656,4.20705
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,13.1679,0.753388,3.09642,3.1338,0.000185534,0.0794431,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,35,13.1542,0.749767,2.92948,13.2742,0.00184133,0.179408,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,13.1036,0.749761,3.06439,1.70271,9.44726e-07,0.00234847,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,18,12.5588,0.771521,2.96514,7.82434,9.18458e-05,0.0629559,5.76376
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.01,52359208,0.13294,0.000240978,8,13.0815,0.74527,3.07282,3.16122,0.000152748,0.119559,7.28837
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,0,0.1,51215188,0.21772,0.00203403,38,13.0561,0.747467,2.87639,14.0821,0.00146726,0.187904,7.28837
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.01,56268820,0.00086801,1.01564e-06,4,9.83299,0.728512,2.34156,1.32708,7.51133e-07,0.00158886,7.28837
poisson/poisson_2D_square_1M.mtx,1000000,4996000,15,4,0,1,0.1,54811483,0.0208452,7.3901e-05,18,13.0575,0.750534,2.93774,7.47079,7.28549e-05,0.0765709,7.28837


==> logs/second-order-example-convergence.csv <==
it,res2,res1s
1,13.22201704,13.22201704
2,16.38538372,16.38538372
3,2.718902135,2.718902135
4,0.610112573,0.610112573
5,0.151672647,0.151672647
6,0.042175844,0.042175844
7,0.013156101,0.013156101
8,0.003805835,0.003805835
9,0.001084392,0.001084392
10,0.000311419,0.000311419
11,9.52E-05,9.52E-05
12,2.91E-05,2.91E-05
13,7.93E-06,7.93E-06
14,2.89E-06,2.89E-06
15,9.10E-07,9.10E-07

==> logs/suite-sparse-es/prescale/audikw_convergence_FO_0.01.csv <==
it,res,res-2
1,3.01E+01,6.48E+00
2,6.48E+00,1.36E+01
3,6.32E+01,7.56E+00
4,1.36E+01,4.10E+00
5,5.44E+01,2.49E+00
6,7.56E+00,1.97E+00
7,2.30E+01,1.24E+00
8,4.10E+00,1.78E+00
9,1.47E+01,9.27E-01
10,2.49E+00,2.31E-01
11,1.19E+01,1.60E-01
12,1.97E+00,6.43E-02
13,6.83E+00,8.93E-03
14,1.24E+00,7.76E-04
15,6.95E+00,5.43E-05
16,1.78E+00,2.84E-06
17,9.37E+00,3.42E-07
18,9.27E-01,1.81E-08
19,3.37E+00,2.05E-09
20,2.31E-01,2.03E-10
21,6.31E-01,3.00E-11
22,1.60E-01,
23,6.34E-01,
24,6.43E-02,
25,1.71E-01,
26,8.93E-03,
27,1.53E-02,
28,7.76E-04,
29,1.10E-03,
30,5.43E-05,
31,5.66E-05,
32,2.84E-06,
33,6.22E-06,
34,3.42E-07,
35,2.95E-07,
36,1.81E-08,
37,2.45E-08,
38,2.05E-09,
39,2.51E-09,
40,2.03E-10,
41,1.84E-10,
42,3.00E-11,

==> logs/suite-sparse-es/prescale/audikw_convergence_SO_0.01.csv <==
it,res
1,6.40E+00
2,1.34E+01
3,7.18E+00
4,3.56E+00
5,1.85E+00
6,1.50E+00
7,8.05E-01
8,1.65E+00
9,8.39E-01
10,1.75E-01
11,6.25E-02
12,5.30E-02
13,8.42E-03
14,7.28E-04
15,5.00E-05
16,2.42E-06
17,3.03E-07
18,1.31E-08
19,1.73E-09
20,1.33E-10
21,8.08E-12

==> logs/suite-sparse-es/prescale/bone010_convergence_FO_0.01.csv <==
it,res,res-2
1,1.88E+02,2.00E+01
2,2.00E+01,1.39E+01
3,4.60E+02,1.23E+01
4,1.39E+01,1.17E+01
5,3.70E+02,1.24E+01
6,1.23E+01,1.41E+01
7,2.96E+02,1.45E+01
8,1.17E+01,2.66E+01
9,2.65E+02,2.63E+01
10,1.24E+01,2.41E+01
11,2.27E+02,2.28E+01
12,1.41E+01,2.10E+01
13,1.79E+02,1.71E+01
14,1.45E+01,1.36E+01
15,2.96E+02,1.14E+01
16,2.66E+01,8.20E+00
17,4.46E+02,3.52E+00
18,2.63E+01,7.81E-01
19,2.41E+02,3.27E-01
20,2.41E+01,5.08E-01
21,1.06E+02,1.72E-01
22,2.28E+01,1.70E-02
23,7.02E+01,1.70E-03
24,2.10E+01,3.50E-04
25,9.06E+01,2.92E-05
26,1.71E+01,2.09E-06
27,4.13E+01,8.57E-07
28,1.36E+01,1.12E-07
29,3.25E+01,2.12E-07
30,1.14E+01,1.89E-08
31,7.89E+01,7.48E-09
32,8.20E+00,5.17E-09
33,2.20E+01,1.63E-08
34,3.52E+00,2.20E-09
35,1.77E+00,1.22E-09
36,7.81E-01,3.20E-10
37,5.33E-01,6.94E-10
38,3.27E-01,6.60E-11
39,1.47E+00,
40,5.08E-01,
41,4.94E+00,
42,1.72E-01,
43,4.71E-01,
44,1.70E-02,
45,4.24E-02,
46,1.70E-03,
47,6.95E-03,
48,3.50E-04,
49,8.46E-04,
50,2.92E-05,
51,4.26E-05,
52,2.09E-06,
53,2.78E-06,
54,8.57E-07,
55,2.08E-07,
56,1.12E-07,
57,2.15E-07,
58,2.12E-07,
59,3.80E-08,
60,1.89E-08,
61,9.17E-09,
62,7.48E-09,
63,4.16E-09,
64,5.17E-09,
65,6.77E-09,
66,1.63E-08,
67,7.01E-09,
68,2.20E-09,
69,1.22E-09,
70,1.22E-09,
71,4.26E-10,
72,3.20E-10,
73,3.64E-10,
74,6.94E-10,
75,2.87E-10,
76,6.60E-11,

==> logs/suite-sparse-es/prescale/bone010_convergence_SO_0.01.csv <==
it,res
1,1.91E+01
2,1.18E+01
3,9.76E+00
4,7.34E+00
5,6.38E+00
6,7.78E+00
7,7.34E+00
8,2.00E+01
9,1.34E+01
10,9.08E+00
11,3.81E+00
12,4.28E+00
13,4.34E+00
14,1.17E+00
15,3.00E+00
16,5.69E+00
17,5.04E-01
18,5.43E-02
19,5.15E-02
20,4.14E-01
21,1.44E-01
22,1.41E-02
23,1.22E-03
24,2.90E-04
25,2.57E-05
26,1.11E-06
27,1.67E-07
28,3.29E-07
29,2.71E-08
30,3.08E-08
31,2.96E-09
32,1.83E-08
33,3.34E-09
34,3.23E-09
35,1.79E-10
36,1.28E-10
37,1.03E-10
38,6.24E-11

==> logs/suite-sparse-es/prescale/flan_convergence_FO_0.01.csv <==
it,res,res-2
1,1.53E+02,7.17E+00
2,7.17E+00,1.99E+01
3,2.99E+02,7.94E+00
4,1.99E+01,4.89E+00
5,1.62E+02,3.22E+00
6,7.94E+00,1.46E+00
7,5.82E+01,3.58E+00
8,4.89E+00,1.55E+00
9,1.88E+01,3.90E-01
10,3.22E+00,1.48E-01
11,1.45E+01,1.68E-01
12,1.46E+00,1.81E-01
13,1.63E+01,1.67E-01
14,3.58E+00,4.75E-02
15,1.42E+01,1.24E-02
16,1.55E+00,4.41E-03
17,5.18E+00,6.54E-03
18,3.90E-01,7.45E-03
19,1.11E+00,2.64E-03
20,1.48E-01,4.26E-04
21,6.98E-01,1.17E-04
22,1.68E-01,4.13E-05
23,6.67E-01,5.52E-06
24,1.81E-01,1.49E-06
25,8.33E-01,4.89E-07
26,1.67E-01,7.07E-08
27,4.94E-01,4.62E-09
28,4.75E-02,5.58E-10
29,2.01E-01,6.47E-11
30,1.24E-02,
31,3.13E-02,
32,4.41E-03,
33,1.12E-02,
34,6.54E-03,
35,1.80E-02,
36,7.45E-03,
37,1.88E-02,
38,2.64E-03,
39,6.02E-03,
40,4.26E-04,
41,7.36E-04,
42,1.17E-04,
43,2.37E-04,
44,4.13E-05,
45,7.51E-05,
46,5.52E-06,
47,9.43E-06,
48,1.49E-06,
49,1.83E-06,
50,4.89E-07,
51,1.02E-06,
52,7.07E-08,
53,1.04E-07,
54,4.62E-09,
55,1.07E-08,
56,5.58E-10,
57,1.16E-09,
58,6.47E-11,

==> logs/suite-sparse-es/prescale/flan_convergence_SO_0.01.csv <==
it,res,,,,
1,7.02E+00,,,,
2,1.93E+01,,,,
3,7.64E+00,,,,
4,4.64E+00,,,,
5,2.99E+00,,,,
6,1.16E+00,,,,
7,3.45E+00,,,,
8,1.50E+00,,,,
9,3.58E-01,,,,
10,7.82E-02,,,,
11,9.76E-02,,,,
12,1.19E-01,,,,
13,1.52E-01,,,,
14,4.51E-02,,,,
15,1.14E-02,,,,
16,1.61E-03,,,,
17,1.46E-03,,,,
18,3.13E-03,,,,
19,2.15E-03,,,,
20,3.65E-04,,,,
21,2.83E-05,,,,
22,3.05E-05,,,,
23,4.14E-06,,,,
24,5.16E-07,,,,
25,1.39E-07,,,,
26,6.40E-08,,,,
27,3.96E-09,,,,
28,4.85E-10,,,,
29,6.01E-11,,,,

==> logs/suite-sparse-es/prescale/hook_convergence_FO_0.01-S.csv <==
it,res
1,3.84E+00
2,1.43E+00
3,1.70E+00
4,5.66E-01
5,6.12E-01
6,1.53E-01
7,2.10E-01
8,5.52E-02
9,7.61E-02
10,1.17E-02
11,2.97E-02
12,4.35E-03
13,8.97E-03
14,1.27E-03
15,3.35E-03
16,2.81E-04
17,9.84E-04
18,1.05E-04
19,2.32E-04
20,1.15E-05
21,3.09E-05
22,2.49E-06
23,1.14E-05
24,8.01E-07
25,4.93E-06
26,3.81E-07
27,1.15E-06
28,5.95E-08
29,1.40E-07
30,5.68E-09
31,1.01E-08
32,4.24E-10
33,6.37E-10
34,2.47E-11

==> logs/suite-sparse-es/prescale/hook_convergence_FO_0.01.csv <==
it,res,res-2
1,3.84E+00,1.43E+00
2,1.43E+00,5.66E-01
3,1.70E+00,1.53E-01
4,5.66E-01,5.52E-02
5,6.12E-01,1.17E-02
6,1.53E-01,4.35E-03
7,2.10E-01,1.27E-03
8,5.52E-02,2.81E-04
9,7.61E-02,1.05E-04
10,1.17E-02,1.15E-05
11,2.97E-02,2.49E-06
12,4.35E-03,8.01E-07
13,8.97E-03,3.81E-07
14,1.27E-03,5.95E-08
15,3.35E-03,5.68E-09
16,2.81E-04,4.24E-10
17,9.84E-04,2.47E-11
18,1.05E-04,
19,2.32E-04,
20,1.15E-05,
21,3.09E-05,
22,2.49E-06,
23,1.14E-05,
24,8.01E-07,
25,4.93E-06,
26,3.81E-07,
27,1.15E-06,
28,5.95E-08,
29,1.40E-07,
30,5.68E-09,
31,1.01E-08,
32,4.24E-10,
33,6.37E-10,
34,2.47E-11,

==> logs/suite-sparse-es/prescale/hook_convergence_SO_0.01.csv <==
it,res
1,1.43E+00
2,5.66E-01
3,1.53E-01
4,5.51E-02
5,1.17E-02
6,4.32E-03
7,1.25E-03
8,2.75E-04
9,1.03E-04
10,1.10E-05
11,2.32E-06
12,7.23E-07
13,3.52E-07
14,5.34E-08
15,5.17E-09
16,3.87E-10
17,2.23E-11

==> logs/suitesparse-0.01-noprescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,0,0.01,33028942,0.0604989,0.000202641,10,7.26577,0.783273,2.64604,2.60398,6.0332930000000005,13.299063
ecology2,999999,4995991,15,4,0,0,0.01,52198679,2.53493,0.000863328,18,11.2436,0.899037,2.81699,6.52934,10.245367,21.488967000000002
tmtsym,726713,5080961,15,4,0,0,0.01,35115831,2.75902,0.00116862,20,9.70092,0.815548,4.94169,8.22541,13.982648000000001,23.683568
afshell3,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,14.5296,1.38603,3.99445,5.11623,10.49671,25.026310000000002
afshell8,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7238,1.34668,4.12326,5.20781,10.67775,25.40155
afshell7,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7479,1.34415,4.10883,5.32063,10.773610000000001,25.521510000000003
afshell4,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,18.6851,1.61614,4.89342,5.81375,12.32331,31.008409999999998
af5k101,503625,17550675,14,4,0,0,0.01,69405157,7.46269,0.00157764,40,14.6399,1.35692,4.27215,13.0092,18.63827,33.27817
af4k101,503625,17550675,14,4,0,0,0.01,69450296,8.03376,0.00168623,40,14.6191,1.36559,4.18715,13.2323,18.785040000000002,33.40414
af1k101,503625,17550675,14,4,0,0,0.01,68643631,8.56769,0.00174193,46,14.7561,1.37929,4.1415,14.9715,20.49229,35.24839
af2k101,503625,17550675,14,4,0,0,0.01,69481670,9.10213,0.00190565,48,14.6814,1.39965,4.19911,15.7276,21.32636,36.007760000000005
af3k101,503625,17550675,14,4,0,0,0.01,69351281,7.45836,0.00165353,38,17.5355,1.52337,4.69662,13.6286,19.84859,37.38409
bundleadj,513351,20208051,14,4,0,0,0.01,46367267,919.384,0.000432818,113,18.6191,2.2423,0.816184,17.3646,20.423084,39.042184
apache2,715176,4817870,15,4,0,0,0.01,82885503,0.320003,0.000324715,24,12.8558,1.12301,10.8911,15.2614,27.27551,40.13131
af0k101,503625,17550675,14,4,0,0,0.01,68814407,9.11569,0.00179781,48,18.2478,1.52551,4.91132,16.8423,23.279130000000002,41.52693000000001
thermal2,1228045,8580313,16,4,0,0,0.01,54540970,0.517618,0.000379266,16,21.5823,1.6756,10.2067,12.6053,24.4876,46.0699
G3circuit,1585478,7660826,16,4,0,0,0.01,99682528,0.143876,0.000204242,14,23.7191,1.85366,11.6048,12.2787,25.73716,49.45626
ldoor,952203,46522475,15,4,0,0,0.01,131974846,0.062756,0.000383767,12,41.1492,3.85988,7.83134,7.55001,19.24123,60.390429999999995
inline1,503712,36816342,14,4,0,0,0.01,139080658,3.13652,0.00219442,76,36.545,4.20452,11.2296,41.5936,57.02772,93.57272
PFlow742,742793,37138461,15,4,0,0,0.01,262398473,2.84546,0.00100072,32,54.6301,5.6517,51.5879,41.8046,99.04419999999999,153.6743
boneS10,914898,55468422,15,4,0,0,0.01,224009793,1.17783,0.00197074,65,66.8477,6.54929,21.8739,65.59,94.01319000000001,160.86089
Fault639,638802,28614564,15,4,0,0,0.01,582180469,0.139361,0.0010273,19,42.6642,4.05855,226.692,37.6728,268.42335,311.08755
audikw1,943695,77651847,15,4,0,0,0.01,760323204,0.368123,0.000147686,42,83.6858,8.9544,195.396,99.4153,303.7657,387.4515
bone010,986703,71666325,15,4,0,0,0.01,624627792,0.648165,0.00258655,86,90.6899,8.92196,146.226,194.009,349.15696,439.84686
Hook1498,1498023,60917445,16,4,0,0,0.01,841030572,0.521455,0.00226543,36,82.7766,8.29419,238.394,120.145,366.83319,449.60979
Flan1565,1564794,117406044,16,4,0,0,0.01,832390963,0.572414,0.00165113,60,151.487,14.1613,135.355,201.848,351.3643,502.8513
Emilia923,923136,41005206,15,4,0,0,0.01,986776477,0.186828,6.75672e-05,18,55.2566,5.79479,432.441,51.1452,489.38098999999994,544.63759
Geo1438,1437960,63156690,16,4,0,0,0.01,1400523992,0.109041,0.00145556,16,86.9175,8.58153,464.359,66.6603,539.60083,626.51833
Serena,1391349,64531701,16,4,0,0,0.01,1291631637,0.0511467,0.00174542,16,85.8874,8.29765,514.816,62.8255,585.93915,671.8265500000001
StocF-1465,1465137,21005389,16,4,0,0,0.01,448182181,3.5041,0.000127823,186,51.0222,5.40043,151.809,559.985,717.19443,768.21663
Bump2911,2911419,127729899,17,4,0,0,0.01,3463191183,0.116819,0.00017163,20,210.807,18.8735,2808.33,228.5,3055.7035,3266.5105
Queen4147,4147110,329499284,17,4,0,0,0.01,6141992935,0.0991727,6.01833e-05,14,490.856,43.5263,5279.43,315.613,5638.569300000001,6129.425300000001


==> logs/suitesparse-0.01-noprescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,0,1,0.01,35920298,0.000395835,7.24581e-07,5,7.09269,0.748477,2.73311,1.42229,4.903877,11.996567,10,2.60398,0.5,0.546198511509305
apache2,715176,4817870.0,15,4,0,1,0.01,104684041,0.00907331,2.99472e-06,12,12.0389,1.06953,10.4627,8.76408,20.29631,32.335210000000004,24,15.2614,0.5,0.5742644842543935
ecology2,999999,4995991.0,15,4,0,1,0.01,56005938,0.00199977,1.05342e-06,8,10.8631,0.860545,2.66013,3.14921,6.669885000000001,17.532985,18,6.52934,0.4444444444444444,0.4823167425804139
tmtsym,726713,5080961.0,15,4,0,1,0.01,38506639,0.00493342,9.05188e-07,8,10.371,0.851365,5.45935,3.97254,10.283255,20.654255,20,8.22541,0.4,0.4829595120486395
G3circuit,1585478,7660826.0,16,4,0,1,0.01,114492318,0.00174133,8.96239e-07,7,22.1043,1.75825,11.013,7.16695,19.938200000000002,42.0425,14,12.2787,0.5,0.58368964141155
thermal2,1228045,8580313.0,16,4,0,1,0.01,60512377,0.00184273,1.06173e-06,8,19.753,1.60646,9.87235,7.05685,18.53566,38.28866,16,12.6053,0.5,0.5598319754389027
af3k101,503625,17550675.0,14,4,0,1,0.01,83150745,0.0489107,4.59914e-06,19,14.6576,1.31434,4.36624,7.62424,13.304820000000001,27.96242,38,13.6286,0.5,0.5594294351584168
af1k101,503625,17550675.0,14,4,0,1,0.01,82386419,0.0691385,4.31023e-06,23,14.4655,1.26983,3.98763,8.65319,13.91065,28.376150000000003,46,14.9715,0.5,0.5779774905654076
af4k101,503625,17550675.0,14,4,0,1,0.01,83249778,0.0568154,4.60348e-06,20,14.7441,1.33187,4.33875,8.02762,13.698240000000002,28.44234,40,13.2323,0.5,0.6066685307920769
af5k101,503625,17550675.0,14,4,0,1,0.01,83201606,0.0563561,4.62401e-06,20,14.6883,1.34251,4.37174,8.09587,13.81012,28.498419999999996,40,13.0092,0.5,0.6223188205270116
af0k101,503625,17550675.0,14,4,0,1,0.01,82592214,0.0701264,4.38909e-06,24,14.2966,1.26543,4.03771,9.0082,14.311340000000001,28.60794,48,16.8423,0.5,0.5348556907310759
af2k101,503625,17550675.0,14,4,0,1,0.01,83288846,0.0706724,4.71016e-06,23,14.696,1.30912,4.28047,9.21772,14.807310000000001,29.50331,48,15.7276,0.4791666666666667,0.5860856074671278
afshell7,504855,17588875.0,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.519,1.27316,5.60388,2.98815,9.86519,24.38419,16,5.32063,0.5,0.5616158236900517
afshell3,504855,17588875.0,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.3465,1.30485,4.01286,3.01041,8.32812,22.67462,16,5.11623,0.5,0.5884039615107217
afshell8,504855,17588875.0,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.3835,1.23083,3.98019,2.98138,8.1924,22.5759,16,5.20781,0.5,0.5724824830398958
afshell4,504855,17588875.0,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.6554,1.29196,4.01126,3.04223,8.34545,23.00085,16,5.81375,0.5,0.5232818748656203
bundleadj,513351,20208051.0,14,4,0,1,0.01,46477155,4.93853,1.84991e-07,53,14.4055,1.93959,0.660006,7.00631,9.605906000000001,24.011405999999997,113,17.3646,0.4690265486725664,0.4034823721824862
StocF-1465,1465137,21005389.0,16,4,0,1,0.01,635262299,0.0451202,5.88253e-07,92,48.297,5.34194,152.021,384.722,542.08494,590.38194,186,559.985,0.4946236559139785,0.6870219738028697
Fault639,638802,28614564.0,15,4,0,1,0.01,842926450,0.0041862,6.24374e-06,10,35.9248,3.73596,185.214,25.1256,214.07556,250.00035999999997,19,37.6728,0.5263157894736842,0.6669427279097916
inline1,503712,36816342.0,14,4,0,1,0.01,166746385,0.0534739,1.18141e-05,33,47.0505,4.73551,13.8685,24.6191,43.22311,90.27361,76,41.5936,0.4342105263157895,0.5918963494383751
PFlow742,742793,37138461.0,15,4,0,1,0.01,360959823,0.00706328,3.8336e-06,16,52.03,5.37805,51.8592,27.625,84.86225,136.89225,32,41.8046,0.5,0.660812446477182
Emilia923,923136,41005206.0,15,4,0,1,0.01,1320313145,0.00270635,4.47591e-07,9,51.8338,5.32663,414.215,33.9066,453.44822999999997,505.28202999999996,18,51.1452,0.5,0.6629478426127964
ldoor,952203,46522475.0,15,4,0,1,0.01,151307379,0.00213574,4.49518e-06,6,41.3837,3.84151,7.98769,4.4715,16.3007,57.6844,12,7.55001,0.5,0.592250871190899
boneS10,914898,55468422.0,15,4,0,1,0.01,263658154,0.019743,7.79335e-06,32,54.277,5.2801,17.7346,33.134,56.148700000000005,110.42569999999999,65,65.59,0.49230769230769234,0.5051684708034762
Hook1498,1498023,60917445.0,16,4,0,1,0.01,1208978393,0.00724622,1.80546e-05,18,97.332,8.86077,283.42,86.2966,378.57737000000003,475.90937,36,120.145,0.5,0.7182704232385867
Geo1438,1437960,63156690.0,16,4,0,1,0.01,1965467157,0.00221586,1.11871e-05,8,101.327,9.16682,566.161,52.5447,627.87252,729.19952,16,66.6603,0.5,0.7882457774717485
Serena,1391349,64531701.0,16,4,0,1,0.01,1952354230,0.00120526,1.89368e-05,8,87.5395,8.75037,578.913,44.8933,632.5566699999999,720.09617,16,62.8255,0.5,0.7145713126039587
bone010,986703,71666325.0,15,4,0,1,0.01,872708858,0.0105573,1.43534e-05,35,74.7285,7.66156,115.343,92.9352,215.93975999999998,290.66826,86,194.009,0.4069767441860465,0.4790251998618621
audikw1,943695,77651847.0,15,4,0,1,0.01,1074186091,0.00732296,1.56471e-06,21,84.8154,9.0307,205.853,68.5017,283.3854,368.20079999999996,42,99.4153,0.5,0.689045851091331
Flan1565,1564794,117406044.0,16,4,0,1,0.01,1107446290,0.00909018,1.02757e-05,30,129.861,13.326,117.937,115.621,246.88400000000001,376.74499999999995,60,201.848,0.5,0.5728122151321786
Bump2911,2911419,127729899.0,17,4,0,1,0.01,5334572883,0.00264143,1.26174e-06,10,180.147,17.7131,2332.95,161.497,2512.1600999999996,2692.3070999999995,20,228.5,0.5,0.7067702407002189
Queen4147,4147110,329499284.0,17,4,0,1,0.01,8466943018,0.0013889,3.84991e-07,7,480.075,43.2422,4937.2,221.498,5201.940199999999,5682.0152,14,315.613,0.5,0.7018025239771492


==> logs/suitesparse-0.01-noprescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.01,35920298,0.000395835,7.24581e-07,5,7.09269,0.748477,2.73311,1.42229,4.903877,11.996567
ecology2,999999,4995991,15,4,0,1,0.01,56005938,0.00199977,1.05342e-06,8,10.8631,0.860545,2.66013,3.14921,6.669885000000001,17.532985
tmtsym,726713,5080961,15,4,0,1,0.01,38506639,0.00493342,9.05188e-07,8,10.371,0.851365,5.45935,3.97254,10.283255,20.654255
afshell8,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.3835,1.23083,3.98019,2.98138,8.1924,22.5759
afshell3,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.3465,1.30485,4.01286,3.01041,8.32812,22.67462
afshell4,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.6554,1.29196,4.01126,3.04223,8.34545,23.00085
bundleadj,513351,20208051,14,4,0,1,0.01,46477155,4.93853,1.84991e-07,53,14.4055,1.93959,0.660006,7.00631,9.605906000000001,24.011405999999997
afshell7,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.519,1.27316,5.60388,2.98815,9.86519,24.38419
af3k101,503625,17550675,14,4,0,1,0.01,83150745,0.0489107,4.59914e-06,19,14.6576,1.31434,4.36624,7.62424,13.304820000000001,27.96242
af1k101,503625,17550675,14,4,0,1,0.01,82386419,0.0691385,4.31023e-06,23,14.4655,1.26983,3.98763,8.65319,13.91065,28.376150000000003
af4k101,503625,17550675,14,4,0,1,0.01,83249778,0.0568154,4.60348e-06,20,14.7441,1.33187,4.33875,8.02762,13.698240000000002,28.44234
af5k101,503625,17550675,14,4,0,1,0.01,83201606,0.0563561,4.62401e-06,20,14.6883,1.34251,4.37174,8.09587,13.81012,28.498419999999996
af0k101,503625,17550675,14,4,0,1,0.01,82592214,0.0701264,4.38909e-06,24,14.2966,1.26543,4.03771,9.0082,14.311340000000001,28.60794
af2k101,503625,17550675,14,4,0,1,0.01,83288846,0.0706724,4.71016e-06,23,14.696,1.30912,4.28047,9.21772,14.807310000000001,29.50331
apache2,715176,4817870,15,4,0,1,0.01,104684041,0.00907331,2.99472e-06,12,12.0389,1.06953,10.4627,8.76408,20.29631,32.335210000000004
thermal2,1228045,8580313,16,4,0,1,0.01,60512377,0.00184273,1.06173e-06,8,19.753,1.60646,9.87235,7.05685,18.53566,38.28866
G3circuit,1585478,7660826,16,4,0,1,0.01,114492318,0.00174133,8.96239e-07,7,22.1043,1.75825,11.013,7.16695,19.938200000000002,42.0425
ldoor,952203,46522475,15,4,0,1,0.01,151307379,0.00213574,4.49518e-06,6,41.3837,3.84151,7.98769,4.4715,16.3007,57.6844
inline1,503712,36816342,14,4,0,1,0.01,166746385,0.0534739,1.18141e-05,33,47.0505,4.73551,13.8685,24.6191,43.22311,90.27361
boneS10,914898,55468422,15,4,0,1,0.01,263658154,0.019743,7.79335e-06,32,54.277,5.2801,17.7346,33.134,56.148700000000005,110.42569999999999
PFlow742,742793,37138461,15,4,0,1,0.01,360959823,0.00706328,3.8336e-06,16,52.03,5.37805,51.8592,27.625,84.86225,136.89225
Fault639,638802,28614564,15,4,0,1,0.01,842926450,0.0041862,6.24374e-06,10,35.9248,3.73596,185.214,25.1256,214.07556,250.00035999999997
bone010,986703,71666325,15,4,0,1,0.01,872708858,0.0105573,1.43534e-05,35,74.7285,7.66156,115.343,92.9352,215.93975999999998,290.66826
audikw1,943695,77651847,15,4,0,1,0.01,1074186091,0.00732296,1.56471e-06,21,84.8154,9.0307,205.853,68.5017,283.3854,368.20079999999996
Flan1565,1564794,117406044,16,4,0,1,0.01,1107446290,0.00909018,1.02757e-05,30,129.861,13.326,117.937,115.621,246.88400000000001,376.74499999999995
Hook1498,1498023,60917445,16,4,0,1,0.01,1208978393,0.00724622,1.80546e-05,18,97.332,8.86077,283.42,86.2966,378.57737000000003,475.90937
Emilia923,923136,41005206,15,4,0,1,0.01,1320313145,0.00270635,4.47591e-07,9,51.8338,5.32663,414.215,33.9066,453.44822999999997,505.28202999999996
StocF-1465,1465137,21005389,16,4,0,1,0.01,635262299,0.0451202,5.88253e-07,92,48.297,5.34194,152.021,384.722,542.08494,590.38194
Serena,1391349,64531701,16,4,0,1,0.01,1952354230,0.00120526,1.89368e-05,8,87.5395,8.75037,578.913,44.8933,632.5566699999999,720.09617
Geo1438,1437960,63156690,16,4,0,1,0.01,1965467157,0.00221586,1.11871e-05,8,101.327,9.16682,566.161,52.5447,627.87252,729.19952
Bump2911,2911419,127729899,17,4,0,1,0.01,5334572883,0.00264143,1.26174e-06,10,180.147,17.7131,2332.95,161.497,2512.1600999999996,2692.3070999999995
Queen4147,4147110,329499284,17,4,0,1,0.01,8466943018,0.0013889,3.84991e-07,7,480.075,43.2422,4937.2,221.498,5201.940199999999,5682.0152


==> logs/suitesparse-0.01-noprescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.01,35920298,0.000395835,7.24581e-07,5,7.09269,0.748477,2.73311,1.42229,4.903877,11.996567
parabolicfem,525825,3674625,14,4,0,0,0.01,33028942,0.0604989,0.000202641,10,7.26577,0.783273,2.64604,2.60398,6.0332930000000005,13.299063
ecology2,999999,4995991,15,4,0,1,0.01,56005938,0.00199977,1.05342e-06,8,10.8631,0.860545,2.66013,3.14921,6.669885000000001,17.532985
tmtsym,726713,5080961,15,4,0,1,0.01,38506639,0.00493342,9.05188e-07,8,10.371,0.851365,5.45935,3.97254,10.283255,20.654255
ecology2,999999,4995991,15,4,0,0,0.01,52198679,2.53493,0.000863328,18,11.2436,0.899037,2.81699,6.52934,10.245367,21.488967000000002
afshell8,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.3835,1.23083,3.98019,2.98138,8.1924,22.5759
afshell3,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.3465,1.30485,4.01286,3.01041,8.32812,22.67462
afshell4,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.6554,1.29196,4.01126,3.04223,8.34545,23.00085
tmtsym,726713,5080961,15,4,0,0,0.01,35115831,2.75902,0.00116862,20,9.70092,0.815548,4.94169,8.22541,13.982648000000001,23.683568
bundleadj,513351,20208051,14,4,0,1,0.01,46477155,4.93853,1.84991e-07,53,14.4055,1.93959,0.660006,7.00631,9.605906000000001,24.011405999999997
afshell7,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.519,1.27316,5.60388,2.98815,9.86519,24.38419
afshell3,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,14.5296,1.38603,3.99445,5.11623,10.49671,25.026310000000002
afshell8,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7238,1.34668,4.12326,5.20781,10.67775,25.40155
afshell7,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7479,1.34415,4.10883,5.32063,10.773610000000001,25.521510000000003
af3k101,503625,17550675,14,4,0,1,0.01,83150745,0.0489107,4.59914e-06,19,14.6576,1.31434,4.36624,7.62424,13.304820000000001,27.96242
af1k101,503625,17550675,14,4,0,1,0.01,82386419,0.0691385,4.31023e-06,23,14.4655,1.26983,3.98763,8.65319,13.91065,28.376150000000003
af4k101,503625,17550675,14,4,0,1,0.01,83249778,0.0568154,4.60348e-06,20,14.7441,1.33187,4.33875,8.02762,13.698240000000002,28.44234
af5k101,503625,17550675,14,4,0,1,0.01,83201606,0.0563561,4.62401e-06,20,14.6883,1.34251,4.37174,8.09587,13.81012,28.498419999999996
af0k101,503625,17550675,14,4,0,1,0.01,82592214,0.0701264,4.38909e-06,24,14.2966,1.26543,4.03771,9.0082,14.311340000000001,28.60794
af2k101,503625,17550675,14,4,0,1,0.01,83288846,0.0706724,4.71016e-06,23,14.696,1.30912,4.28047,9.21772,14.807310000000001,29.50331
afshell4,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,18.6851,1.61614,4.89342,5.81375,12.32331,31.008409999999998
apache2,715176,4817870,15,4,0,1,0.01,104684041,0.00907331,2.99472e-06,12,12.0389,1.06953,10.4627,8.76408,20.29631,32.335210000000004
af5k101,503625,17550675,14,4,0,0,0.01,69405157,7.46269,0.00157764,40,14.6399,1.35692,4.27215,13.0092,18.63827,33.27817
af4k101,503625,17550675,14,4,0,0,0.01,69450296,8.03376,0.00168623,40,14.6191,1.36559,4.18715,13.2323,18.785040000000002,33.40414
af1k101,503625,17550675,14,4,0,0,0.01,68643631,8.56769,0.00174193,46,14.7561,1.37929,4.1415,14.9715,20.49229,35.24839
af2k101,503625,17550675,14,4,0,0,0.01,69481670,9.10213,0.00190565,48,14.6814,1.39965,4.19911,15.7276,21.32636,36.007760000000005
af3k101,503625,17550675,14,4,0,0,0.01,69351281,7.45836,0.00165353,38,17.5355,1.52337,4.69662,13.6286,19.84859,37.38409
thermal2,1228045,8580313,16,4,0,1,0.01,60512377,0.00184273,1.06173e-06,8,19.753,1.60646,9.87235,7.05685,18.53566,38.28866
bundleadj,513351,20208051,14,4,0,0,0.01,46367267,919.384,0.000432818,113,18.6191,2.2423,0.816184,17.3646,20.423084,39.042184
apache2,715176,4817870,15,4,0,0,0.01,82885503,0.320003,0.000324715,24,12.8558,1.12301,10.8911,15.2614,27.27551,40.13131
af0k101,503625,17550675,14,4,0,0,0.01,68814407,9.11569,0.00179781,48,18.2478,1.52551,4.91132,16.8423,23.279130000000002,41.52693000000001
G3circuit,1585478,7660826,16,4,0,1,0.01,114492318,0.00174133,8.96239e-07,7,22.1043,1.75825,11.013,7.16695,19.938200000000002,42.0425
thermal2,1228045,8580313,16,4,0,0,0.01,54540970,0.517618,0.000379266,16,21.5823,1.6756,10.2067,12.6053,24.4876,46.0699
G3circuit,1585478,7660826,16,4,0,0,0.01,99682528,0.143876,0.000204242,14,23.7191,1.85366,11.6048,12.2787,25.73716,49.45626
ldoor,952203,46522475,15,4,0,1,0.01,151307379,0.00213574,4.49518e-06,6,41.3837,3.84151,7.98769,4.4715,16.3007,57.6844
ldoor,952203,46522475,15,4,0,0,0.01,131974846,0.062756,0.000383767,12,41.1492,3.85988,7.83134,7.55001,19.24123,60.390429999999995
inline1,503712,36816342,14,4,0,1,0.01,166746385,0.0534739,1.18141e-05,33,47.0505,4.73551,13.8685,24.6191,43.22311,90.27361
inline1,503712,36816342,14,4,0,0,0.01,139080658,3.13652,0.00219442,76,36.545,4.20452,11.2296,41.5936,57.02772,93.57272
boneS10,914898,55468422,15,4,0,1,0.01,263658154,0.019743,7.79335e-06,32,54.277,5.2801,17.7346,33.134,56.148700000000005,110.42569999999999
PFlow742,742793,37138461,15,4,0,1,0.01,360959823,0.00706328,3.8336e-06,16,52.03,5.37805,51.8592,27.625,84.86225,136.89225
PFlow742,742793,37138461,15,4,0,0,0.01,262398473,2.84546,0.00100072,32,54.6301,5.6517,51.5879,41.8046,99.04419999999999,153.6743
boneS10,914898,55468422,15,4,0,0,0.01,224009793,1.17783,0.00197074,65,66.8477,6.54929,21.8739,65.59,94.01319000000001,160.86089
Fault639,638802,28614564,15,4,0,1,0.01,842926450,0.0041862,6.24374e-06,10,35.9248,3.73596,185.214,25.1256,214.07556,250.00035999999997
bone010,986703,71666325,15,4,0,1,0.01,872708858,0.0105573,1.43534e-05,35,74.7285,7.66156,115.343,92.9352,215.93975999999998,290.66826
Fault639,638802,28614564,15,4,0,0,0.01,582180469,0.139361,0.0010273,19,42.6642,4.05855,226.692,37.6728,268.42335,311.08755
audikw1,943695,77651847,15,4,0,1,0.01,1074186091,0.00732296,1.56471e-06,21,84.8154,9.0307,205.853,68.5017,283.3854,368.20079999999996
Flan1565,1564794,117406044,16,4,0,1,0.01,1107446290,0.00909018,1.02757e-05,30,129.861,13.326,117.937,115.621,246.88400000000001,376.74499999999995
audikw1,943695,77651847,15,4,0,0,0.01,760323204,0.368123,0.000147686,42,83.6858,8.9544,195.396,99.4153,303.7657,387.4515
bone010,986703,71666325,15,4,0,0,0.01,624627792,0.648165,0.00258655,86,90.6899,8.92196,146.226,194.009,349.15696,439.84686
Hook1498,1498023,60917445,16,4,0,0,0.01,841030572,0.521455,0.00226543,36,82.7766,8.29419,238.394,120.145,366.83319,449.60979
Hook1498,1498023,60917445,16,4,0,1,0.01,1208978393,0.00724622,1.80546e-05,18,97.332,8.86077,283.42,86.2966,378.57737000000003,475.90937
Flan1565,1564794,117406044,16,4,0,0,0.01,832390963,0.572414,0.00165113,60,151.487,14.1613,135.355,201.848,351.3643,502.8513
Emilia923,923136,41005206,15,4,0,1,0.01,1320313145,0.00270635,4.47591e-07,9,51.8338,5.32663,414.215,33.9066,453.44822999999997,505.28202999999996
Emilia923,923136,41005206,15,4,0,0,0.01,986776477,0.186828,6.75672e-05,18,55.2566,5.79479,432.441,51.1452,489.38098999999994,544.63759
StocF-1465,1465137,21005389,16,4,0,1,0.01,635262299,0.0451202,5.88253e-07,92,48.297,5.34194,152.021,384.722,542.08494,590.38194
Geo1438,1437960,63156690,16,4,0,0,0.01,1400523992,0.109041,0.00145556,16,86.9175,8.58153,464.359,66.6603,539.60083,626.51833
Serena,1391349,64531701,16,4,0,0,0.01,1291631637,0.0511467,0.00174542,16,85.8874,8.29765,514.816,62.8255,585.93915,671.8265500000001
Serena,1391349,64531701,16,4,0,1,0.01,1952354230,0.00120526,1.89368e-05,8,87.5395,8.75037,578.913,44.8933,632.5566699999999,720.09617
Geo1438,1437960,63156690,16,4,0,1,0.01,1965467157,0.00221586,1.11871e-05,8,101.327,9.16682,566.161,52.5447,627.87252,729.19952
StocF-1465,1465137,21005389,16,4,0,0,0.01,448182181,3.5041,0.000127823,186,51.0222,5.40043,151.809,559.985,717.19443,768.21663
Bump2911,2911419,127729899,17,4,0,1,0.01,5334572883,0.00264143,1.26174e-06,10,180.147,17.7131,2332.95,161.497,2512.1600999999996,2692.3070999999995
Bump2911,2911419,127729899,17,4,0,0,0.01,3463191183,0.116819,0.00017163,20,210.807,18.8735,2808.33,228.5,3055.7035,3266.5105
Queen4147,4147110,329499284,17,4,0,1,0.01,8466943018,0.0013889,3.84991e-07,7,480.075,43.2422,4937.2,221.498,5201.940199999999,5682.0152
Queen4147,4147110,329499284,17,4,0,0,0.01,6141992935,0.0991727,6.01833e-05,14,490.856,43.5263,5279.43,315.613,5638.569300000001,6129.425300000001


==> logs/suitesparse-0.01-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0.01,33028942,0.0608274,0.000202341,10,8.37213,0.879749,3.32096,2.75796,6.958669,15.330799
tmtsym,726713,5080961,15,4,1,0,0.01,35115831,2.74282,0.00116165,20,9.71693,0.822175,4.9372,8.27518,14.034555000000001,23.751485000000002
ecology2,999999,4995991,15,4,1,0,0.01,52198679,2.55169,0.000872085,18,12.963,0.88668,3.3961,7.09483,11.37761,24.340609999999998
afshell3,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.6168,1.3369,4.06251,4.99163,10.39104,25.00784
afshell4,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.7649,1.38465,4.20757,5.22056,10.81278,25.57768
afshell7,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,14.7592,1.36132,4.18079,5.28834,10.830449999999999,25.58965
bundleadj,513351,20208051,14,4,1,0,0.01,46367267,4.94142,0.00213141,80,14.6531,2.03021,0.656448,10.9253,13.611958,28.265058
afshell8,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,17.6841,1.47618,4.78067,5.7308,11.98765,29.671750000000003
af3k101,503625,17550675,14,4,1,0,0.01,69351281,6.12827,0.00239788,38,14.7737,1.33541,4.18495,12.6466,18.16696,32.94066
af1k101,503625,17550675,14,4,1,0,0.01,68643631,7.01256,0.00264323,46,14.7894,1.33853,4.12725,15.1489,20.61468,35.40408
af0k101,503625,17550675,14,4,1,0,0.01,68814407,7.48035,0.00272582,48,14.841,1.34467,4.11708,15.6613,21.12305,35.96405
af2k101,503625,17550675,14,4,1,0,0.01,69481670,7.46626,0.00286398,48,14.8247,1.34401,4.20917,15.7821,21.33528,36.159980000000004
af5k101,503625,17550675,14,4,1,0,0.01,69405157,6.12307,0.00237201,40,17.5046,1.46866,4.79864,14.271,20.5383,38.0429
af4k101,503625,17550675,14,4,1,0,0.01,69450296,6.61382,0.00256196,42,17.8896,1.51056,4.96212,15.4238,21.89648,39.78608
apache2,715176,4817870,15,4,1,0,0.01,82885503,0.493151,0.00123127,24,12.8886,1.13202,10.7194,15.4807,27.332120000000003,40.22072
thermal2,1228045,8580313,16,4,1,0,0.01,54540970,0.504193,0.000378763,16,21.5062,1.67163,10.1911,12.5966,24.45933,45.96553
G3circuit,1585478,7660826,16,4,1,0,0.01,99682528,0.175603,0.000451603,14,28.7856,1.93463,12.9357,14.5544,29.42473,58.21033
ldoor,952203,46522475,15,4,1,0,0.01,131974846,0.0785131,0.000526236,10,41.1614,3.89646,7.84285,6.3113,18.05061,59.21201
inline1,503712,36816342,14,4,1,0,0.01,139080658,2.89096,0.00241639,76,37.3012,4.26072,11.6829,43.2094,59.15302,96.45422
PFlow742,742793,37138461,15,4,1,0,0.01,262398473,3.06185,0.003018,30,52.0669,5.26898,50.7441,39.5219,95.53498,147.60188
boneS10,914898,55468422,15,4,1,0,0.01,224009793,1.1036,0.00177148,65,67.2336,6.29496,21.2826,65.9543,93.53186,160.76546000000002
Fault639,638802,28614564,15,4,1,0,0.01,582180469,0.302691,0.00219434,12,36.1712,3.86567,190.693,22.5946,217.15327000000002,253.32447000000002
bone010,986703,71666325,15,4,1,0,0.01,624627792,0.647028,0.00256276,74,74.5823,7.73969,117.843,147.971,273.55369,348.13599
audikw1,943695,77651847,15,4,1,0,0.01,760323204,0.337404,0.00246154,41,86.3041,9.35266,206.173,100.936,316.46166000000005,402.76576
Emilia923,923136,41005206,15,4,1,0,0.01,986776477,0.347169,0.00158427,11,52.0436,5.30131,408.591,32.4354,446.32771,498.37131000000005
Flan1565,1564794,117406044,16,4,1,0,0.01,832393686,0.676335,0.00241025,60,150.962,14.211,134.606,204.292,353.10900000000004,504.071
Hook1498,1498023,60917445,16,4,1,0,0.01,841030572,0.449263,0.00206513,34,97.475,9.0656,281.532,121.649,412.2466,509.72159999999997
StocF-1465,1465137,21005389,16,4,1,0,0.01,448182181,3.95016,0.00331449,160,48.7104,5.35447,146.977,467.663,619.99447,668.70487
Serena,1391349,64531701,16,4,1,0,0.01,1291631637,0.038592,0.00218774,10,85.0325,8.38025,587.185,42.1682,637.73345,722.7659499999999
Geo1438,1437960,63156690,16,4,1,0,0.01,1400523992,0.0829441,0.00199306,10,100.661,9.35889,584.559,47.3077,641.2255899999999,741.88659
Bump2911,2911419,127729899,17,4,1,0,0.01,3463191183,0.122422,0.00208963,12,180.913,17.7463,2424.94,133.088,2575.7743,2756.6873
Queen4147,4147110,329499284,17,4,1,0,0.01,6141992935,0.173619,0.00121563,8,495.993,43.1443,5133.81,141.803,5318.7573,5814.750300000001


==> logs/suitesparse-0.01-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0.01,35920298,0.000394873,7.2319e-07,5,7.18474,0.816963,2.84625,1.50499,5.168203,12.352942999999998,10,2.75796,0.5,0.5456895676514525
apache2,715176,4817870.0,15,4,1,1,0.01,104684041,0.0144593,1.20571e-05,12,16.2115,1.2865,12.5262,10.0601,23.872799999999998,40.0843,24,15.4807,0.5,0.6498478750960873
ecology2,999999,4995991.0,15,4,1,1,0.01,56005938,0.00239669,1.04745e-06,8,14.0384,0.922256,3.00877,3.70771,7.638736,21.677135999999997,18,7.09483,0.4444444444444444,0.5225932122404624
tmtsym,726713,5080961.0,15,4,1,1,0.01,38506639,0.0048855,9.03886e-07,10,12.136,0.932672,5.80637,5.21436,11.953402,24.089402,20,8.27518,0.5,0.6301204324256391
G3circuit,1585478,7660826.0,16,4,1,1,0.01,114492318,0.00158854,3.13565e-06,7,24.1416,1.78046,11.5175,7.48831,20.786270000000002,44.92787,14,14.5544,0.5,0.5145048919914254
thermal2,1228045,8580313.0,16,4,1,1,0.01,60512377,0.0017427,1.07032e-06,8,21.7607,1.64057,10.3755,7.47793,19.494,41.2547,16,12.5966,0.5,0.5936466983154184
af5k101,503625,17550675.0,14,4,1,1,0.01,83201606,0.0467957,5.31136e-06,20,14.7214,1.29346,4.05683,7.54231,12.892599999999998,27.613999999999997,40,14.271,0.5,0.5285060612430803
af3k101,503625,17550675.0,14,4,1,1,0.01,83150745,0.040443,5.24655e-06,19,14.807,1.33971,4.28755,7.57259,13.199850000000001,28.00685,38,12.6466,0.5,0.5987846535827812
af4k101,503625,17550675.0,14,4,1,1,0.01,83249778,0.0471677,5.22683e-06,20,14.7966,1.33144,4.32415,7.93354,13.58913,28.38573,42,15.4238,0.47619047619047616,0.5143699996109908
af2k101,503625,17550675.0,14,4,1,1,0.01,83288846,0.0554875,5.37955e-06,23,14.921,1.28788,4.28578,9.02937,14.60303,29.52403,48,15.7821,0.4791666666666667,0.5721272834413671
af0k101,503625,17550675.0,14,4,1,1,0.01,82592214,0.0543629,4.91413e-06,24,14.8725,1.31914,4.32228,9.34205,14.98347,29.85597,48,15.6613,0.5,0.5965053986578381
af1k101,503625,17550675.0,14,4,1,1,0.01,82386419,0.0536804,4.8491e-06,23,17.9901,1.48248,4.94866,9.99731,16.42845,34.41855,46,15.1489,0.5,0.6599363650166019
afshell4,504855,17588875.0,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,14.8257,1.33546,4.68151,3.05022,9.06719,23.892889999999998,16,5.22056,0.5,0.5842706529567709
afshell7,504855,17588875.0,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,16.0266,1.43916,4.50955,3.37606,9.324770000000001,25.35137,16,5.28834,0.5,0.6383969260675373
afshell3,504855,17588875.0,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,15.0305,1.41344,4.21903,3.04799,8.68046,23.71096,16,4.99163,0.5,0.6106201781782704
afshell8,504855,17588875.0,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,14.7455,1.35348,4.76651,3.06412,9.18411,23.92961,16,5.7308,0.5,0.5346757869756403
bundleadj,513351,20208051.0,14,4,1,1,0.01,46477155,0.0252346,5.68758e-07,39,15.0016,2.03563,0.678879,5.41524,8.129749,23.131349,80,10.9253,0.4875,0.49566053106093194
StocF-1465,1465137,21005389.0,16,4,1,1,0.01,635262299,0.0354187,3.25668e-06,77,49.5002,5.24509,152.834,325.827,483.90609,533.40629,160,467.663,0.48125,0.6967132315363841
Fault639,638802,28614564.0,15,4,1,1,0.01,842926450,0.00636823,2.37001e-05,6,42.9259,4.11704,233.481,17.069,254.66704,297.59294,12,22.5946,0.5,0.7554459915200977
inline1,503712,36816342.0,14,4,1,1,0.01,166746385,0.0487019,7.89691e-06,35,36.5789,4.02346,11.0301,22.0913,37.14486,73.72376,76,43.2094,0.4605263157894737,0.511261438483293
PFlow742,742793,37138461.0,15,4,1,1,0.01,360959823,0.00641131,7.00702e-06,10,43.5828,4.47531,43.5041,15.3918,63.371210000000005,106.95401,30,39.5219,0.3333333333333333,0.38944989992890017
Emilia923,923136,41005206.0,15,4,1,1,0.01,1320313145,0.00543396,1.36496e-05,5,52.2492,5.33074,417.659,19.0293,442.01903999999996,494.26824,11,32.4354,0.45454545454545453,0.5866830684992322
ldoor,952203,46522475.0,15,4,1,1,0.01,151307379,0.00183967,3.57282e-06,5,41.437,3.84787,8.50332,3.68628,16.03747,57.47447,10,6.3113,0.5,0.5840761808185319
boneS10,914898,55468422.0,15,4,1,1,0.01,263658154,0.0164256,6.84052e-06,32,56.3129,5.36121,17.8018,33.1221,56.28511,112.59801,65,65.9543,0.49230769230769234,0.5021977338854328
Hook1498,1498023,60917445.0,16,4,1,1,0.01,1208978393,0.00664593,1.60278e-05,17,82.4915,8.03588,239.527,74.9028,322.46567999999996,404.95718,34,121.649,0.5,0.6157288592590157
Geo1438,1437960,63156690.0,16,4,1,1,0.01,1965467157,0.00166103,1.70944e-05,5,87.1088,8.55737,496.252,28.6618,533.47117,620.57997,10,47.3077,0.5,0.605859088478197
Serena,1391349,64531701.0,16,4,1,1,0.01,1952354230,0.000823728,2.17639e-05,5,87.5746,8.81741,580.411,28.2235,617.45191,705.0265099999999,10,42.1682,0.5,0.6693076773492822
bone010,986703,71666325.0,15,4,1,1,0.01,872708858,0.0098857,1.34758e-05,34,77.1764,8.33232,127.126,92.4416,227.89992,305.07632,74,147.971,0.4594594594594595,0.6247278182887187
audikw1,943695,77651847.0,15,4,1,1,0.01,1074186091,0.00724752,2.64014e-05,21,83.6766,9.07604,194.572,66.3522,270.00024,353.67683999999997,41,100.936,0.5121951219512195,0.657369025917413
Flan1565,1564794,117406044.0,16,4,1,1,0.01,1107449262,0.00921043,1.3715e-05,30,152.197,14.4589,136.935,130.821,282.2149,434.41190000000006,60,204.292,0.5,0.6403628140113171
Bump2911,2911419,127729899.0,17,4,1,1,0.01,5334572883,0.00227519,2.0121e-05,6,179.361,17.6752,3326.16,128.075,3471.9102,3651.2711999999997,12,133.088,0.5,0.9623331930752584
Queen4147,4147110,329499284.0,17,4,1,1,0.01,8466943018,0.00179562,1.14214e-05,4,409.831,39.3994,5272.16,113.266,5424.8254,5834.6564,8,141.803,0.5,0.7987560206765725


==> logs/suitesparse-0.01-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.01,35920298,0.000394873,7.2319e-07,5,7.18474,0.816963,2.84625,1.50499,5.168203,12.352942999999998
ecology2,999999,4995991,15,4,1,1,0.01,56005938,0.00239669,1.04745e-06,8,14.0384,0.922256,3.00877,3.70771,7.638736,21.677135999999997
bundleadj,513351,20208051,14,4,1,1,0.01,46477155,0.0252346,5.68758e-07,39,15.0016,2.03563,0.678879,5.41524,8.129749,23.131349
afshell3,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,15.0305,1.41344,4.21903,3.04799,8.68046,23.71096
afshell4,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,14.8257,1.33546,4.68151,3.05022,9.06719,23.892889999999998
afshell8,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,14.7455,1.35348,4.76651,3.06412,9.18411,23.92961
tmtsym,726713,5080961,15,4,1,1,0.01,38506639,0.0048855,9.03886e-07,10,12.136,0.932672,5.80637,5.21436,11.953402,24.089402
afshell7,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,16.0266,1.43916,4.50955,3.37606,9.324770000000001,25.35137
af5k101,503625,17550675,14,4,1,1,0.01,83201606,0.0467957,5.31136e-06,20,14.7214,1.29346,4.05683,7.54231,12.892599999999998,27.613999999999997
af3k101,503625,17550675,14,4,1,1,0.01,83150745,0.040443,5.24655e-06,19,14.807,1.33971,4.28755,7.57259,13.199850000000001,28.00685
af4k101,503625,17550675,14,4,1,1,0.01,83249778,0.0471677,5.22683e-06,20,14.7966,1.33144,4.32415,7.93354,13.58913,28.38573
af2k101,503625,17550675,14,4,1,1,0.01,83288846,0.0554875,5.37955e-06,23,14.921,1.28788,4.28578,9.02937,14.60303,29.52403
af0k101,503625,17550675,14,4,1,1,0.01,82592214,0.0543629,4.91413e-06,24,14.8725,1.31914,4.32228,9.34205,14.98347,29.85597
af1k101,503625,17550675,14,4,1,1,0.01,82386419,0.0536804,4.8491e-06,23,17.9901,1.48248,4.94866,9.99731,16.42845,34.41855
apache2,715176,4817870,15,4,1,1,0.01,104684041,0.0144593,1.20571e-05,12,16.2115,1.2865,12.5262,10.0601,23.872799999999998,40.0843
thermal2,1228045,8580313,16,4,1,1,0.01,60512377,0.0017427,1.07032e-06,8,21.7607,1.64057,10.3755,7.47793,19.494,41.2547
G3circuit,1585478,7660826,16,4,1,1,0.01,114492318,0.00158854,3.13565e-06,7,24.1416,1.78046,11.5175,7.48831,20.786270000000002,44.92787
ldoor,952203,46522475,15,4,1,1,0.01,151307379,0.00183967,3.57282e-06,5,41.437,3.84787,8.50332,3.68628,16.03747,57.47447
inline1,503712,36816342,14,4,1,1,0.01,166746385,0.0487019,7.89691e-06,35,36.5789,4.02346,11.0301,22.0913,37.14486,73.72376
PFlow742,742793,37138461,15,4,1,1,0.01,360959823,0.00641131,7.00702e-06,10,43.5828,4.47531,43.5041,15.3918,63.371210000000005,106.95401
boneS10,914898,55468422,15,4,1,1,0.01,263658154,0.0164256,6.84052e-06,32,56.3129,5.36121,17.8018,33.1221,56.28511,112.59801
Fault639,638802,28614564,15,4,1,1,0.01,842926450,0.00636823,2.37001e-05,6,42.9259,4.11704,233.481,17.069,254.66704,297.59294
bone010,986703,71666325,15,4,1,1,0.01,872708858,0.0098857,1.34758e-05,34,77.1764,8.33232,127.126,92.4416,227.89992,305.07632
audikw1,943695,77651847,15,4,1,1,0.01,1074186091,0.00724752,2.64014e-05,21,83.6766,9.07604,194.572,66.3522,270.00024,353.67683999999997
Hook1498,1498023,60917445,16,4,1,1,0.01,1208978393,0.00664593,1.60278e-05,17,82.4915,8.03588,239.527,74.9028,322.46567999999996,404.95718
Flan1565,1564794,117406044,16,4,1,1,0.01,1107449262,0.00921043,1.3715e-05,30,152.197,14.4589,136.935,130.821,282.2149,434.41190000000006
Emilia923,923136,41005206,15,4,1,1,0.01,1320313145,0.00543396,1.36496e-05,5,52.2492,5.33074,417.659,19.0293,442.01903999999996,494.26824
StocF-1465,1465137,21005389,16,4,1,1,0.01,635262299,0.0354187,3.25668e-06,77,49.5002,5.24509,152.834,325.827,483.90609,533.40629
Geo1438,1437960,63156690,16,4,1,1,0.01,1965467157,0.00166103,1.70944e-05,5,87.1088,8.55737,496.252,28.6618,533.47117,620.57997
Serena,1391349,64531701,16,4,1,1,0.01,1952354230,0.000823728,2.17639e-05,5,87.5746,8.81741,580.411,28.2235,617.45191,705.0265099999999
Bump2911,2911419,127729899,17,4,1,1,0.01,5334572883,0.00227519,2.0121e-05,6,179.361,17.6752,3326.16,128.075,3471.9102,3651.2711999999997
Queen4147,4147110,329499284,17,4,1,1,0.01,8466943018,0.00179562,1.14214e-05,4,409.831,39.3994,5272.16,113.266,5424.8254,5834.6564


==> logs/suitesparse-0.01-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.01,35920298,0.000394873,7.2319e-07,5,7.18474,0.816963,2.84625,1.50499,5.168203,12.352942999999998
parabolicfem,525825,3674625,14,4,1,0,0.01,33028942,0.0608274,0.000202341,10,8.37213,0.879749,3.32096,2.75796,6.958669,15.330799
ecology2,999999,4995991,15,4,1,1,0.01,56005938,0.00239669,1.04745e-06,8,14.0384,0.922256,3.00877,3.70771,7.638736,21.677135999999997
bundleadj,513351,20208051,14,4,1,1,0.01,46477155,0.0252346,5.68758e-07,39,15.0016,2.03563,0.678879,5.41524,8.129749,23.131349
afshell3,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,15.0305,1.41344,4.21903,3.04799,8.68046,23.71096
tmtsym,726713,5080961,15,4,1,0,0.01,35115831,2.74282,0.00116165,20,9.71693,0.822175,4.9372,8.27518,14.034555000000001,23.751485000000002
afshell4,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,14.8257,1.33546,4.68151,3.05022,9.06719,23.892889999999998
afshell8,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,14.7455,1.35348,4.76651,3.06412,9.18411,23.92961
tmtsym,726713,5080961,15,4,1,1,0.01,38506639,0.0048855,9.03886e-07,10,12.136,0.932672,5.80637,5.21436,11.953402,24.089402
ecology2,999999,4995991,15,4,1,0,0.01,52198679,2.55169,0.000872085,18,12.963,0.88668,3.3961,7.09483,11.37761,24.340609999999998
afshell3,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.6168,1.3369,4.06251,4.99163,10.39104,25.00784
afshell7,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,16.0266,1.43916,4.50955,3.37606,9.324770000000001,25.35137
afshell4,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.7649,1.38465,4.20757,5.22056,10.81278,25.57768
afshell7,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,14.7592,1.36132,4.18079,5.28834,10.830449999999999,25.58965
af5k101,503625,17550675,14,4,1,1,0.01,83201606,0.0467957,5.31136e-06,20,14.7214,1.29346,4.05683,7.54231,12.892599999999998,27.613999999999997
af3k101,503625,17550675,14,4,1,1,0.01,83150745,0.040443,5.24655e-06,19,14.807,1.33971,4.28755,7.57259,13.199850000000001,28.00685
bundleadj,513351,20208051,14,4,1,0,0.01,46367267,4.94142,0.00213141,80,14.6531,2.03021,0.656448,10.9253,13.611958,28.265058
af4k101,503625,17550675,14,4,1,1,0.01,83249778,0.0471677,5.22683e-06,20,14.7966,1.33144,4.32415,7.93354,13.58913,28.38573
af2k101,503625,17550675,14,4,1,1,0.01,83288846,0.0554875,5.37955e-06,23,14.921,1.28788,4.28578,9.02937,14.60303,29.52403
afshell8,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,17.6841,1.47618,4.78067,5.7308,11.98765,29.671750000000003
af0k101,503625,17550675,14,4,1,1,0.01,82592214,0.0543629,4.91413e-06,24,14.8725,1.31914,4.32228,9.34205,14.98347,29.85597
af3k101,503625,17550675,14,4,1,0,0.01,69351281,6.12827,0.00239788,38,14.7737,1.33541,4.18495,12.6466,18.16696,32.94066
af1k101,503625,17550675,14,4,1,1,0.01,82386419,0.0536804,4.8491e-06,23,17.9901,1.48248,4.94866,9.99731,16.42845,34.41855
af1k101,503625,17550675,14,4,1,0,0.01,68643631,7.01256,0.00264323,46,14.7894,1.33853,4.12725,15.1489,20.61468,35.40408
af0k101,503625,17550675,14,4,1,0,0.01,68814407,7.48035,0.00272582,48,14.841,1.34467,4.11708,15.6613,21.12305,35.96405
af2k101,503625,17550675,14,4,1,0,0.01,69481670,7.46626,0.00286398,48,14.8247,1.34401,4.20917,15.7821,21.33528,36.159980000000004
af5k101,503625,17550675,14,4,1,0,0.01,69405157,6.12307,0.00237201,40,17.5046,1.46866,4.79864,14.271,20.5383,38.0429
af4k101,503625,17550675,14,4,1,0,0.01,69450296,6.61382,0.00256196,42,17.8896,1.51056,4.96212,15.4238,21.89648,39.78608
apache2,715176,4817870,15,4,1,1,0.01,104684041,0.0144593,1.20571e-05,12,16.2115,1.2865,12.5262,10.0601,23.872799999999998,40.0843
apache2,715176,4817870,15,4,1,0,0.01,82885503,0.493151,0.00123127,24,12.8886,1.13202,10.7194,15.4807,27.332120000000003,40.22072
thermal2,1228045,8580313,16,4,1,1,0.01,60512377,0.0017427,1.07032e-06,8,21.7607,1.64057,10.3755,7.47793,19.494,41.2547
G3circuit,1585478,7660826,16,4,1,1,0.01,114492318,0.00158854,3.13565e-06,7,24.1416,1.78046,11.5175,7.48831,20.786270000000002,44.92787
thermal2,1228045,8580313,16,4,1,0,0.01,54540970,0.504193,0.000378763,16,21.5062,1.67163,10.1911,12.5966,24.45933,45.96553
ldoor,952203,46522475,15,4,1,1,0.01,151307379,0.00183967,3.57282e-06,5,41.437,3.84787,8.50332,3.68628,16.03747,57.47447
G3circuit,1585478,7660826,16,4,1,0,0.01,99682528,0.175603,0.000451603,14,28.7856,1.93463,12.9357,14.5544,29.42473,58.21033
ldoor,952203,46522475,15,4,1,0,0.01,131974846,0.0785131,0.000526236,10,41.1614,3.89646,7.84285,6.3113,18.05061,59.21201
inline1,503712,36816342,14,4,1,1,0.01,166746385,0.0487019,7.89691e-06,35,36.5789,4.02346,11.0301,22.0913,37.14486,73.72376
inline1,503712,36816342,14,4,1,0,0.01,139080658,2.89096,0.00241639,76,37.3012,4.26072,11.6829,43.2094,59.15302,96.45422
PFlow742,742793,37138461,15,4,1,1,0.01,360959823,0.00641131,7.00702e-06,10,43.5828,4.47531,43.5041,15.3918,63.371210000000005,106.95401
boneS10,914898,55468422,15,4,1,1,0.01,263658154,0.0164256,6.84052e-06,32,56.3129,5.36121,17.8018,33.1221,56.28511,112.59801
PFlow742,742793,37138461,15,4,1,0,0.01,262398473,3.06185,0.003018,30,52.0669,5.26898,50.7441,39.5219,95.53498,147.60188
boneS10,914898,55468422,15,4,1,0,0.01,224009793,1.1036,0.00177148,65,67.2336,6.29496,21.2826,65.9543,93.53186,160.76546000000002
Fault639,638802,28614564,15,4,1,0,0.01,582180469,0.302691,0.00219434,12,36.1712,3.86567,190.693,22.5946,217.15327000000002,253.32447000000002
Fault639,638802,28614564,15,4,1,1,0.01,842926450,0.00636823,2.37001e-05,6,42.9259,4.11704,233.481,17.069,254.66704,297.59294
bone010,986703,71666325,15,4,1,1,0.01,872708858,0.0098857,1.34758e-05,34,77.1764,8.33232,127.126,92.4416,227.89992,305.07632
bone010,986703,71666325,15,4,1,0,0.01,624627792,0.647028,0.00256276,74,74.5823,7.73969,117.843,147.971,273.55369,348.13599
audikw1,943695,77651847,15,4,1,1,0.01,1074186091,0.00724752,2.64014e-05,21,83.6766,9.07604,194.572,66.3522,270.00024,353.67683999999997
audikw1,943695,77651847,15,4,1,0,0.01,760323204,0.337404,0.00246154,41,86.3041,9.35266,206.173,100.936,316.46166000000005,402.76576
Hook1498,1498023,60917445,16,4,1,1,0.01,1208978393,0.00664593,1.60278e-05,17,82.4915,8.03588,239.527,74.9028,322.46567999999996,404.95718
Flan1565,1564794,117406044,16,4,1,1,0.01,1107449262,0.00921043,1.3715e-05,30,152.197,14.4589,136.935,130.821,282.2149,434.41190000000006
Emilia923,923136,41005206,15,4,1,1,0.01,1320313145,0.00543396,1.36496e-05,5,52.2492,5.33074,417.659,19.0293,442.01903999999996,494.26824
Emilia923,923136,41005206,15,4,1,0,0.01,986776477,0.347169,0.00158427,11,52.0436,5.30131,408.591,32.4354,446.32771,498.37131000000005
Flan1565,1564794,117406044,16,4,1,0,0.01,832393686,0.676335,0.00241025,60,150.962,14.211,134.606,204.292,353.10900000000004,504.071
Hook1498,1498023,60917445,16,4,1,0,0.01,841030572,0.449263,0.00206513,34,97.475,9.0656,281.532,121.649,412.2466,509.72159999999997
StocF-1465,1465137,21005389,16,4,1,1,0.01,635262299,0.0354187,3.25668e-06,77,49.5002,5.24509,152.834,325.827,483.90609,533.40629
Geo1438,1437960,63156690,16,4,1,1,0.01,1965467157,0.00166103,1.70944e-05,5,87.1088,8.55737,496.252,28.6618,533.47117,620.57997
StocF-1465,1465137,21005389,16,4,1,0,0.01,448182181,3.95016,0.00331449,160,48.7104,5.35447,146.977,467.663,619.99447,668.70487
Serena,1391349,64531701,16,4,1,1,0.01,1952354230,0.000823728,2.17639e-05,5,87.5746,8.81741,580.411,28.2235,617.45191,705.0265099999999
Serena,1391349,64531701,16,4,1,0,0.01,1291631637,0.038592,0.00218774,10,85.0325,8.38025,587.185,42.1682,637.73345,722.7659499999999
Geo1438,1437960,63156690,16,4,1,0,0.01,1400523992,0.0829441,0.00199306,10,100.661,9.35889,584.559,47.3077,641.2255899999999,741.88659
Bump2911,2911419,127729899,17,4,1,0,0.01,3463191183,0.122422,0.00208963,12,180.913,17.7463,2424.94,133.088,2575.7743,2756.6873
Bump2911,2911419,127729899,17,4,1,1,0.01,5334572883,0.00227519,2.0121e-05,6,179.361,17.6752,3326.16,128.075,3471.9102,3651.2711999999997
Queen4147,4147110,329499284,17,4,1,0,0.01,6141992935,0.173619,0.00121563,8,495.993,43.1443,5133.81,141.803,5318.7573,5814.750300000001
Queen4147,4147110,329499284,17,4,1,1,0.01,8466943018,0.00179562,1.14214e-05,4,409.831,39.3994,5272.16,113.266,5424.8254,5834.6564


==> logs/suitesparse-0.05-noprescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,0,0.05,32568334,0.219557,0.00096543,23,6.97258,0.757715,2.68887,5.75392,9.200505,16.173085
ecology2,999999,4995991,15,4,0,0,0.05,51414817,0.478273,0.00127271,44,11.0537,0.874868,2.61806,15.925,19.417928,30.471628
afshell3,504855,17588875,14,4,0,0,0.05,64279912,0.403284,0.00348653,51,14.2633,1.27393,3.54606,14.9496,19.76959,34.032889999999995
afshell8,504855,17588875,14,4,0,0,0.05,64279713,0.403327,0.00348669,51,14.4287,1.26558,4.1393,14.621,20.02588,34.45458
tmtsym,726713,5080961,15,4,0,0,0.05,33952301,0.333454,0.00144852,49,10.0106,0.824414,5.05542,20.2459,26.125733999999998,36.136334
afshell4,504855,17588875,14,4,0,0,0.05,64279912,0.403284,0.00348653,51,18.4253,1.63277,4.48866,17.9608,24.08223,42.50753
afshell7,504855,17588875,14,4,0,0,0.05,64279713,0.403327,0.00348669,51,17.9617,1.60118,4.56192,18.8554,25.0185,42.980199999999996
af5k101,503625,17550675,14,4,0,0,0.05,64518079,3.38866,0.00487394,149,14.4098,1.29029,3.56624,43.4986,48.35513,62.76493000000001
af3k101,503625,17550675,14,4,0,0,0.05,64484832,3.22382,0.00481015,136,14.8441,1.36789,8.05311,42.7145,52.1355,66.9796
bundleadj,513351,20208051,14,4,0,0,0.05,46328412,1212.34,0.000629541,291,18.3285,2.27606,0.809177,46.0308,49.116037,67.444537
thermal2,1228045,8580313,16,4,0,0,0.05,52302212,0.435858,0.00184176,48,21.4779,1.75661,9.81744,36.9955,48.56955,70.04745
af4k101,503625,17550675,14,4,0,0,0.05,64538670,3.52744,0.00491707,152,14.7362,1.37104,8.10223,47.4392,56.91247,71.64867000000001
af1k101,503625,17550675,14,4,0,0,0.05,64130273,3.60246,0.0048668,174,14.7366,1.37943,3.75376,54.3537,59.48689,74.22349
af0k101,503625,17550675,14,4,0,0,0.05,64200704,3.81274,0.00496078,186,15.2188,1.34148,3.77309,55.8109,60.92547,76.14426999999999
apache2,715176,4817870,15,4,0,0,0.05,73186383,0.162705,0.00128067,87,13.6406,1.17164,10.3785,51.7609,63.31104,76.95164
af2k101,503625,17550675,14,4,0,0,0.05,64560865,3.91178,0.00506744,185,14.7164,1.35423,3.77462,58.0591,63.18795,77.90435
ldoor,952203,46522475,15,4,0,0,0.05,119739651,0.21894,0.00239073,30,53.1822,4.65876,8.69974,21.076,34.4345,87.61670000000001
G3circuit,1585478,7660826,16,4,0,0,0.05,94091680,0.330024,0.000412218,50,29.5506,1.98739,12.3277,49.3603,63.67539,93.22599
inline1,503712,36816342,14,4,0,0,0.05,125860029,1.59777,0.00594373,278,36.4503,4.08802,9.52133,139.036,152.64535,189.09565
PFlow742,742793,37138461,15,4,0,0,0.05,215518217,1.54479,0.0027182,119,54.0315,5.32883,43.4281,144.467,193.22393,247.25543000000002
Fault639,638802,28614564,15,4,0,0,0.05,408788752,0.345079,0.00652797,77,35.9611,3.80617,109.065,115.074,227.94517,263.90627
boneS10,914898,55468422,15,4,0,0,0.05,207049536,1.4018,0.00747682,272,54.2168,5.37975,16.1563,226.57,248.10604999999998,302.32285
audikw1,943695,77651847,15,4,0,0,0.05,565369584,0.161029,0.00062165,146,85.1187,8.93269,130.217,297.555,436.70469,521.82339
Emilia923,923136,41005206,15,4,0,0,0.05,825321012,0.523225,0.00223003,61,67.1525,6.31162,386.388,168.529,561.22862,628.38112
bone010,986703,71666325,15,4,0,0,0.05,486356827,0.286619,0.00907877,258,76.1923,7.81071,83.7989,466.138,557.74761,633.93991
Geo1438,1437960,63156690,16,4,0,0,0.05,966848535,0.199072,0.00823111,59,101.791,9.33589,298.633,226.785,534.75389,636.54489
Serena,1391349,64531701,16,4,0,0,0.05,896704976,0.115658,0.00919315,47,103.747,9.59905,381.406,173.74,564.74505,668.4920500000001
Hook1498,1498023,60917445,16,4,0,0,0.05,626867046,0.234308,0.00992976,149,83.5746,8.08815,162.677,426.566,597.33115,680.9057499999999
Flan1565,1564794,117406044,16,4,0,0,0.05,656023400,0.328004,0.00630705,237,130.536,13.4514,89.8728,622.435,725.7592,856.2952
Bump2911,2911419,127729899,17,4,0,0,0.05,2428582914,0.270388,0.00117586,80,172.408,16.853,1151.87,658.833,1827.556,1999.964
StocF-1465,1465137,21005389,16,4,0,0,0.05,414168395,7.69426,0.0129279,1187,46.0938,4.91287,130.211,3206.65,3341.77387,3387.86767
Queen4147,4147110,329499284,17,4,0,0,0.05,4612196209,0.282769,0.000167442,47,389.008,37.2411,2426.11,731.734,3195.0851000000002,3584.0931


==> logs/suitesparse-0.05-noprescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,0,1,0.05,35401187,0.00729711,1.63283e-05,11,7.10222,0.746667,2.66539,3.13053,6.542586999999999,13.644807,23,5.75392,0.4782608695652174,0.544069086813859
apache2,715176,4817870.0,15,4,0,1,0.05,93454597,0.0271071,5.73141e-05,43,16.574,1.29922,11.6253,34.2139,47.13842,63.71242000000001,87,51.7609,0.4942528735632184,0.6609989393538367
ecology2,999999,4995991.0,15,4,0,1,0.05,55031581,0.0184942,1.92559e-05,22,10.84,0.858145,2.75285,8.49734,12.108335,22.948335,44,15.925,0.5,0.5335849293563578
tmtsym,726713,5080961.0,15,4,0,1,0.05,37159928,0.00984524,1.99635e-05,20,12.7646,0.967648,5.85354,10.5323,17.353488,30.118088,49,20.2459,0.40816326530612246,0.5202189085197497
G3circuit,1585478,7660826.0,16,4,0,1,0.05,108706274,0.0245592,5.2828e-06,24,24.4155,1.8585,11.1434,25.0916,38.0935,62.509,50,49.3603,0.48,0.5083356462582277
thermal2,1228045,8580313.0,16,4,0,1,0.05,57987409,0.0101851,2.39931e-05,24,28.1045,1.9971,12.0431,23.3804,37.4206,65.52510000000001,48,36.9955,0.5,0.6319795650822397
af0k101,503625,17550675.0,14,4,0,1,0.05,77718592,0.190198,0.000101263,91,14.6744,1.3396,3.87277,34.8926,40.10497,54.77937,186,55.8109,0.489247311827957,0.6251932866160553
af2k101,503625,17550675.0,14,4,0,1,0.05,78136005,0.199211,0.000109518,91,14.7539,1.33043,3.85252,34.6429,39.825849999999996,54.57975,185,58.0591,0.4918918918918919,0.5966833795219009
af1k101,503625,17550675.0,14,4,0,1,0.05,77628199,0.185409,9.99369e-05,86,14.6639,1.34497,3.82388,33.1836,38.35245,53.01635,174,54.3537,0.4942528735632184,0.6105122558353893
af4k101,503625,17550675.0,14,4,0,1,0.05,78106358,0.165027,0.000109348,74,14.7316,1.33781,3.82933,28.6149,33.782039999999995,48.513639999999995,152,47.4392,0.4868421052631579,0.6031910318892393
af3k101,503625,17550675.0,14,4,0,1,0.05,78051757,0.162594,0.000107285,67,14.7554,1.3404,3.83479,25.9695,31.14469,45.900090000000006,136,42.7145,0.49264705882352944,0.6079785552915287
af5k101,503625,17550675.0,14,4,0,1,0.05,78080686,0.162579,0.000110105,73,14.8368,1.35099,3.85672,28.2084,33.41611,48.25291,149,43.4986,0.4899328859060403,0.6484898364545065
afshell8,504855,17588875.0,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,18.1764,1.62691,4.59363,11.593,17.81354,35.989940000000004,51,14.621,0.49019607843137253,0.7929006223924492
afshell3,504855,17588875.0,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7441,1.31612,3.75389,9.52007,14.59008,29.33418,51,14.9496,0.49019607843137253,0.6368110183550062
afshell4,504855,17588875.0,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7279,1.30981,3.76118,9.52611,14.5971,29.325,51,17.9608,0.49019607843137253,0.5303833904948555
afshell7,504855,17588875.0,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,14.3493,1.29626,3.58372,9.02416,13.90414,28.253439999999998,51,18.8554,0.49019607843137253,0.4785981734675478
bundleadj,513351,20208051.0,14,4,0,1,0.05,46451928,29.1635,2.03633e-06,161,14.3088,1.93678,1.13762,21.2011,24.2755,38.5843,291,46.0308,0.5532646048109966,0.4605850865072951
StocF-1465,1465137,21005389.0,16,4,0,1,0.05,598263349,0.147281,3.21909e-05,561,56.9208,5.72201,159.133,2532.75,2697.60501,2754.52581,1187,3206.65,0.472620050547599,0.7898429825518843
Fault639,638802,28614564.0,15,4,0,1,0.05,662503460,0.0402946,0.000196712,38,44.5915,4.2669,135.856,97.9831,238.106,282.6975,77,115.074,0.4935064935064935,0.8514790482645949
inline1,503712,36816342.0,14,4,0,1,0.05,154405422,0.0700185,0.000253191,129,36.226,4.1457,9.7474,79.3635,93.2566,129.4826,278,139.036,0.46402877697841727,0.5708125952990593
PFlow742,742793,37138461.0,15,4,0,1,0.05,311621077,0.0293506,4.83836e-05,59,43.2268,4.50944,37.3077,87.7896,129.60674,172.83353999999997,119,144.467,0.4957983193277311,0.6076792623921032
Emilia923,923136,41005206.0,15,4,0,1,0.05,1154774194,0.0360467,5.05863e-06,30,51.9697,5.32857,281.789,105.438,392.55557,444.52527,61,168.529,0.4918032786885246,0.625637130701541
ldoor,952203,46522475.0,15,4,0,1,0.05,139929700,0.0209264,0.000120975,15,41.2736,3.85218,6.95561,10.5095,21.31729,62.59089,30,21.076,0.5,0.49864775099639397
boneS10,914898,55468422.0,15,4,0,1,0.05,249236212,0.0584102,0.000154795,135,55.2824,5.53801,16.3112,136.557,158.40621,213.68860999999998,272,226.57,0.4963235294117647,0.6027143929028556
Hook1498,1498023,60917445.0,16,4,0,1,0.05,988580164,0.0170833,0.000372786,74,102.317,8.9352,209.484,350.855,569.2742000000001,671.5912000000001,149,426.566,0.4966442953020134,0.8225104673133818
Geo1438,1437960,63156690.0,16,4,0,1,0.05,1516390011,0.0188193,0.000257549,28,103.232,9.2957,295.281,157.53,462.10670000000005,565.3387,59,226.785,0.4745762711864407,0.6946226602288511
Serena,1391349,64531701.0,16,4,0,1,0.05,1510235650,0.0135786,0.000380966,23,87.36,8.58754,317.667,117.935,444.18953999999997,531.54954,47,173.74,0.48936170212765956,0.6788016576493611
bone010,986703,71666325.0,15,4,0,1,0.05,736114426,0.0202018,0.000294745,127,77.8923,8.41704,91.9669,323.959,424.34294,502.23524,258,466.138,0.49224806201550386,0.6949851760637408
audikw1,943695,77651847.0,15,4,0,1,0.05,878310529,0.0173584,3.341e-05,72,84.6571,9.07545,132.602,216.515,358.19245,442.84955,146,297.555,0.4931506849315068,0.7276469896321688
Flan1565,1564794,117406044.0,16,4,0,1,0.05,934959091,0.0182952,0.000192178,118,153.451,14.5684,106.285,480.09,600.9434,754.3943999999999,237,622.435,0.4978902953586498,0.7713094539992128
Bump2911,2911419,127729899.0,17,4,0,1,0.05,4043088614,0.0305631,2.62417e-05,38,171.438,16.7909,1166.56,523.244,1706.5949,1878.0329000000002,80,658.833,0.475,0.7941982262576405
Queen4147,4147110,329499284.0,17,4,0,1,0.05,6758366447,0.0205213,4.22912e-06,23,390.125,37.9096,1977.6,473.983,2489.4926,2879.6176,47,731.734,0.48936170212765956,0.6477531452686358


==> logs/suitesparse-0.05-noprescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.05,35401187,0.00729711,1.63283e-05,11,7.10222,0.746667,2.66539,3.13053,6.542586999999999,13.644807
ecology2,999999,4995991,15,4,0,1,0.05,55031581,0.0184942,1.92559e-05,22,10.84,0.858145,2.75285,8.49734,12.108335,22.948335
afshell7,504855,17588875,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,14.3493,1.29626,3.58372,9.02416,13.90414,28.253439999999998
afshell4,504855,17588875,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7279,1.30981,3.76118,9.52611,14.5971,29.325
afshell3,504855,17588875,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7441,1.31612,3.75389,9.52007,14.59008,29.33418
tmtsym,726713,5080961,15,4,0,1,0.05,37159928,0.00984524,1.99635e-05,20,12.7646,0.967648,5.85354,10.5323,17.353488,30.118088
afshell8,504855,17588875,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,18.1764,1.62691,4.59363,11.593,17.81354,35.989940000000004
bundleadj,513351,20208051,14,4,0,1,0.05,46451928,29.1635,2.03633e-06,161,14.3088,1.93678,1.13762,21.2011,24.2755,38.5843
af3k101,503625,17550675,14,4,0,1,0.05,78051757,0.162594,0.000107285,67,14.7554,1.3404,3.83479,25.9695,31.14469,45.900090000000006
af5k101,503625,17550675,14,4,0,1,0.05,78080686,0.162579,0.000110105,73,14.8368,1.35099,3.85672,28.2084,33.41611,48.25291
af4k101,503625,17550675,14,4,0,1,0.05,78106358,0.165027,0.000109348,74,14.7316,1.33781,3.82933,28.6149,33.782039999999995,48.513639999999995
af1k101,503625,17550675,14,4,0,1,0.05,77628199,0.185409,9.99369e-05,86,14.6639,1.34497,3.82388,33.1836,38.35245,53.01635
af2k101,503625,17550675,14,4,0,1,0.05,78136005,0.199211,0.000109518,91,14.7539,1.33043,3.85252,34.6429,39.825849999999996,54.57975
af0k101,503625,17550675,14,4,0,1,0.05,77718592,0.190198,0.000101263,91,14.6744,1.3396,3.87277,34.8926,40.10497,54.77937
G3circuit,1585478,7660826,16,4,0,1,0.05,108706274,0.0245592,5.2828e-06,24,24.4155,1.8585,11.1434,25.0916,38.0935,62.509
ldoor,952203,46522475,15,4,0,1,0.05,139929700,0.0209264,0.000120975,15,41.2736,3.85218,6.95561,10.5095,21.31729,62.59089
apache2,715176,4817870,15,4,0,1,0.05,93454597,0.0271071,5.73141e-05,43,16.574,1.29922,11.6253,34.2139,47.13842,63.71242000000001
thermal2,1228045,8580313,16,4,0,1,0.05,57987409,0.0101851,2.39931e-05,24,28.1045,1.9971,12.0431,23.3804,37.4206,65.52510000000001
inline1,503712,36816342,14,4,0,1,0.05,154405422,0.0700185,0.000253191,129,36.226,4.1457,9.7474,79.3635,93.2566,129.4826
PFlow742,742793,37138461,15,4,0,1,0.05,311621077,0.0293506,4.83836e-05,59,43.2268,4.50944,37.3077,87.7896,129.60674,172.83353999999997
boneS10,914898,55468422,15,4,0,1,0.05,249236212,0.0584102,0.000154795,135,55.2824,5.53801,16.3112,136.557,158.40621,213.68860999999998
Fault639,638802,28614564,15,4,0,1,0.05,662503460,0.0402946,0.000196712,38,44.5915,4.2669,135.856,97.9831,238.106,282.6975
audikw1,943695,77651847,15,4,0,1,0.05,878310529,0.0173584,3.341e-05,72,84.6571,9.07545,132.602,216.515,358.19245,442.84955
Emilia923,923136,41005206,15,4,0,1,0.05,1154774194,0.0360467,5.05863e-06,30,51.9697,5.32857,281.789,105.438,392.55557,444.52527
bone010,986703,71666325,15,4,0,1,0.05,736114426,0.0202018,0.000294745,127,77.8923,8.41704,91.9669,323.959,424.34294,502.23524
Serena,1391349,64531701,16,4,0,1,0.05,1510235650,0.0135786,0.000380966,23,87.36,8.58754,317.667,117.935,444.18953999999997,531.54954
Geo1438,1437960,63156690,16,4,0,1,0.05,1516390011,0.0188193,0.000257549,28,103.232,9.2957,295.281,157.53,462.10670000000005,565.3387
Hook1498,1498023,60917445,16,4,0,1,0.05,988580164,0.0170833,0.000372786,74,102.317,8.9352,209.484,350.855,569.2742000000001,671.5912000000001
Flan1565,1564794,117406044,16,4,0,1,0.05,934959091,0.0182952,0.000192178,118,153.451,14.5684,106.285,480.09,600.9434,754.3943999999999
Bump2911,2911419,127729899,17,4,0,1,0.05,4043088614,0.0305631,2.62417e-05,38,171.438,16.7909,1166.56,523.244,1706.5949,1878.0329000000002
StocF-1465,1465137,21005389,16,4,0,1,0.05,598263349,0.147281,3.21909e-05,561,56.9208,5.72201,159.133,2532.75,2697.60501,2754.52581
Queen4147,4147110,329499284,17,4,0,1,0.05,6758366447,0.0205213,4.22912e-06,23,390.125,37.9096,1977.6,473.983,2489.4926,2879.6176


==> logs/suitesparse-0.05-noprescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.05,35401187,0.00729711,1.63283e-05,11,7.10222,0.746667,2.66539,3.13053,6.542586999999999,13.644807
parabolicfem,525825,3674625,14,4,0,0,0.05,32568334,0.219557,0.00096543,23,6.97258,0.757715,2.68887,5.75392,9.200505,16.173085
ecology2,999999,4995991,15,4,0,1,0.05,55031581,0.0184942,1.92559e-05,22,10.84,0.858145,2.75285,8.49734,12.108335,22.948335
afshell7,504855,17588875,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,14.3493,1.29626,3.58372,9.02416,13.90414,28.253439999999998
afshell4,504855,17588875,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7279,1.30981,3.76118,9.52611,14.5971,29.325
afshell3,504855,17588875,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7441,1.31612,3.75389,9.52007,14.59008,29.33418
tmtsym,726713,5080961,15,4,0,1,0.05,37159928,0.00984524,1.99635e-05,20,12.7646,0.967648,5.85354,10.5323,17.353488,30.118088
ecology2,999999,4995991,15,4,0,0,0.05,51414817,0.478273,0.00127271,44,11.0537,0.874868,2.61806,15.925,19.417928,30.471628
afshell3,504855,17588875,14,4,0,0,0.05,64279912,0.403284,0.00348653,51,14.2633,1.27393,3.54606,14.9496,19.76959,34.032889999999995
afshell8,504855,17588875,14,4,0,0,0.05,64279713,0.403327,0.00348669,51,14.4287,1.26558,4.1393,14.621,20.02588,34.45458
afshell8,504855,17588875,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,18.1764,1.62691,4.59363,11.593,17.81354,35.989940000000004
tmtsym,726713,5080961,15,4,0,0,0.05,33952301,0.333454,0.00144852,49,10.0106,0.824414,5.05542,20.2459,26.125733999999998,36.136334
bundleadj,513351,20208051,14,4,0,1,0.05,46451928,29.1635,2.03633e-06,161,14.3088,1.93678,1.13762,21.2011,24.2755,38.5843
afshell4,504855,17588875,14,4,0,0,0.05,64279912,0.403284,0.00348653,51,18.4253,1.63277,4.48866,17.9608,24.08223,42.50753
afshell7,504855,17588875,14,4,0,0,0.05,64279713,0.403327,0.00348669,51,17.9617,1.60118,4.56192,18.8554,25.0185,42.980199999999996
af3k101,503625,17550675,14,4,0,1,0.05,78051757,0.162594,0.000107285,67,14.7554,1.3404,3.83479,25.9695,31.14469,45.900090000000006
af5k101,503625,17550675,14,4,0,1,0.05,78080686,0.162579,0.000110105,73,14.8368,1.35099,3.85672,28.2084,33.41611,48.25291
af4k101,503625,17550675,14,4,0,1,0.05,78106358,0.165027,0.000109348,74,14.7316,1.33781,3.82933,28.6149,33.782039999999995,48.513639999999995
af1k101,503625,17550675,14,4,0,1,0.05,77628199,0.185409,9.99369e-05,86,14.6639,1.34497,3.82388,33.1836,38.35245,53.01635
af2k101,503625,17550675,14,4,0,1,0.05,78136005,0.199211,0.000109518,91,14.7539,1.33043,3.85252,34.6429,39.825849999999996,54.57975
af0k101,503625,17550675,14,4,0,1,0.05,77718592,0.190198,0.000101263,91,14.6744,1.3396,3.87277,34.8926,40.10497,54.77937
G3circuit,1585478,7660826,16,4,0,1,0.05,108706274,0.0245592,5.2828e-06,24,24.4155,1.8585,11.1434,25.0916,38.0935,62.509
ldoor,952203,46522475,15,4,0,1,0.05,139929700,0.0209264,0.000120975,15,41.2736,3.85218,6.95561,10.5095,21.31729,62.59089
af5k101,503625,17550675,14,4,0,0,0.05,64518079,3.38866,0.00487394,149,14.4098,1.29029,3.56624,43.4986,48.35513,62.76493000000001
apache2,715176,4817870,15,4,0,1,0.05,93454597,0.0271071,5.73141e-05,43,16.574,1.29922,11.6253,34.2139,47.13842,63.71242000000001
thermal2,1228045,8580313,16,4,0,1,0.05,57987409,0.0101851,2.39931e-05,24,28.1045,1.9971,12.0431,23.3804,37.4206,65.52510000000001
af3k101,503625,17550675,14,4,0,0,0.05,64484832,3.22382,0.00481015,136,14.8441,1.36789,8.05311,42.7145,52.1355,66.9796
bundleadj,513351,20208051,14,4,0,0,0.05,46328412,1212.34,0.000629541,291,18.3285,2.27606,0.809177,46.0308,49.116037,67.444537
thermal2,1228045,8580313,16,4,0,0,0.05,52302212,0.435858,0.00184176,48,21.4779,1.75661,9.81744,36.9955,48.56955,70.04745
af4k101,503625,17550675,14,4,0,0,0.05,64538670,3.52744,0.00491707,152,14.7362,1.37104,8.10223,47.4392,56.91247,71.64867000000001
af1k101,503625,17550675,14,4,0,0,0.05,64130273,3.60246,0.0048668,174,14.7366,1.37943,3.75376,54.3537,59.48689,74.22349
af0k101,503625,17550675,14,4,0,0,0.05,64200704,3.81274,0.00496078,186,15.2188,1.34148,3.77309,55.8109,60.92547,76.14426999999999
apache2,715176,4817870,15,4,0,0,0.05,73186383,0.162705,0.00128067,87,13.6406,1.17164,10.3785,51.7609,63.31104,76.95164
af2k101,503625,17550675,14,4,0,0,0.05,64560865,3.91178,0.00506744,185,14.7164,1.35423,3.77462,58.0591,63.18795,77.90435
ldoor,952203,46522475,15,4,0,0,0.05,119739651,0.21894,0.00239073,30,53.1822,4.65876,8.69974,21.076,34.4345,87.61670000000001
G3circuit,1585478,7660826,16,4,0,0,0.05,94091680,0.330024,0.000412218,50,29.5506,1.98739,12.3277,49.3603,63.67539,93.22599
inline1,503712,36816342,14,4,0,1,0.05,154405422,0.0700185,0.000253191,129,36.226,4.1457,9.7474,79.3635,93.2566,129.4826
PFlow742,742793,37138461,15,4,0,1,0.05,311621077,0.0293506,4.83836e-05,59,43.2268,4.50944,37.3077,87.7896,129.60674,172.83353999999997
inline1,503712,36816342,14,4,0,0,0.05,125860029,1.59777,0.00594373,278,36.4503,4.08802,9.52133,139.036,152.64535,189.09565
boneS10,914898,55468422,15,4,0,1,0.05,249236212,0.0584102,0.000154795,135,55.2824,5.53801,16.3112,136.557,158.40621,213.68860999999998
PFlow742,742793,37138461,15,4,0,0,0.05,215518217,1.54479,0.0027182,119,54.0315,5.32883,43.4281,144.467,193.22393,247.25543000000002
Fault639,638802,28614564,15,4,0,0,0.05,408788752,0.345079,0.00652797,77,35.9611,3.80617,109.065,115.074,227.94517,263.90627
Fault639,638802,28614564,15,4,0,1,0.05,662503460,0.0402946,0.000196712,38,44.5915,4.2669,135.856,97.9831,238.106,282.6975
boneS10,914898,55468422,15,4,0,0,0.05,207049536,1.4018,0.00747682,272,54.2168,5.37975,16.1563,226.57,248.10604999999998,302.32285
audikw1,943695,77651847,15,4,0,1,0.05,878310529,0.0173584,3.341e-05,72,84.6571,9.07545,132.602,216.515,358.19245,442.84955
Emilia923,923136,41005206,15,4,0,1,0.05,1154774194,0.0360467,5.05863e-06,30,51.9697,5.32857,281.789,105.438,392.55557,444.52527
bone010,986703,71666325,15,4,0,1,0.05,736114426,0.0202018,0.000294745,127,77.8923,8.41704,91.9669,323.959,424.34294,502.23524
audikw1,943695,77651847,15,4,0,0,0.05,565369584,0.161029,0.00062165,146,85.1187,8.93269,130.217,297.555,436.70469,521.82339
Serena,1391349,64531701,16,4,0,1,0.05,1510235650,0.0135786,0.000380966,23,87.36,8.58754,317.667,117.935,444.18953999999997,531.54954
Geo1438,1437960,63156690,16,4,0,1,0.05,1516390011,0.0188193,0.000257549,28,103.232,9.2957,295.281,157.53,462.10670000000005,565.3387
Emilia923,923136,41005206,15,4,0,0,0.05,825321012,0.523225,0.00223003,61,67.1525,6.31162,386.388,168.529,561.22862,628.38112
bone010,986703,71666325,15,4,0,0,0.05,486356827,0.286619,0.00907877,258,76.1923,7.81071,83.7989,466.138,557.74761,633.93991
Geo1438,1437960,63156690,16,4,0,0,0.05,966848535,0.199072,0.00823111,59,101.791,9.33589,298.633,226.785,534.75389,636.54489
Serena,1391349,64531701,16,4,0,0,0.05,896704976,0.115658,0.00919315,47,103.747,9.59905,381.406,173.74,564.74505,668.4920500000001
Hook1498,1498023,60917445,16,4,0,1,0.05,988580164,0.0170833,0.000372786,74,102.317,8.9352,209.484,350.855,569.2742000000001,671.5912000000001
Hook1498,1498023,60917445,16,4,0,0,0.05,626867046,0.234308,0.00992976,149,83.5746,8.08815,162.677,426.566,597.33115,680.9057499999999
Flan1565,1564794,117406044,16,4,0,1,0.05,934959091,0.0182952,0.000192178,118,153.451,14.5684,106.285,480.09,600.9434,754.3943999999999
Flan1565,1564794,117406044,16,4,0,0,0.05,656023400,0.328004,0.00630705,237,130.536,13.4514,89.8728,622.435,725.7592,856.2952
Bump2911,2911419,127729899,17,4,0,1,0.05,4043088614,0.0305631,2.62417e-05,38,171.438,16.7909,1166.56,523.244,1706.5949,1878.0329000000002
Bump2911,2911419,127729899,17,4,0,0,0.05,2428582914,0.270388,0.00117586,80,172.408,16.853,1151.87,658.833,1827.556,1999.964
StocF-1465,1465137,21005389,16,4,0,1,0.05,598263349,0.147281,3.21909e-05,561,56.9208,5.72201,159.133,2532.75,2697.60501,2754.52581
Queen4147,4147110,329499284,17,4,0,1,0.05,6758366447,0.0205213,4.22912e-06,23,390.125,37.9096,1977.6,473.983,2489.4926,2879.6176
StocF-1465,1465137,21005389,16,4,0,0,0.05,414168395,7.69426,0.0129279,1187,46.0938,4.91287,130.211,3206.65,3341.77387,3387.86767
Queen4147,4147110,329499284,17,4,0,0,0.05,4612196209,0.282769,0.000167442,47,389.008,37.2411,2426.11,731.734,3195.0851000000002,3584.0931


==> logs/suitesparse-0.05-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0.05,32568334,0.219428,0.000963633,23,7.19948,0.802581,2.70509,5.85928,9.366951,16.566431
ecology2,999999,4995991,15,4,1,0,0.05,51414817,0.455699,0.00124881,50,10.9136,0.851925,2.75834,17.4153,21.025565,31.939165
tmtsym,726713,5080961,15,4,1,0,0.05,33952301,0.334039,0.00144803,49,9.37087,0.766769,4.43275,17.9566,23.156119000000004,32.526989
afshell3,504855,17588875,14,4,1,0,0.05,64279912,0.401459,0.00363731,51,14.7647,1.34025,3.77452,15.8409,20.955669999999998,35.720369999999996
afshell4,504855,17588875,14,4,1,0,0.05,64279912,0.401459,0.00363731,51,14.7872,1.35839,3.8006,15.9679,21.12689,35.91409
afshell8,504855,17588875,14,4,1,0,0.05,64279713,0.401501,0.00363746,51,17.7409,1.51801,4.37443,17.5442,23.43664,41.17754
afshell7,504855,17588875,14,4,1,0,0.05,64279713,0.401501,0.00363746,51,17.9522,1.51364,4.70337,17.3701,23.587110000000003,41.53931
bundleadj,513351,20208051,14,4,1,0,0.05,46328412,0.75351,0.00383367,241,14.0494,1.76369,0.639282,30.5825,32.985472,47.034872
ldoor,952203,46522475,15,4,1,0,0.05,119739651,0.236018,0.00252823,24,41.9682,4.00384,7.21133,14.0351,25.25027,67.21847000000001
af3k101,503625,17550675,14,4,1,0,0.05,64484832,2.65742,0.0059015,136,17.602,1.51605,4.26843,45.4777,51.26218,68.86418
thermal2,1228045,8580313,16,4,1,0,0.05,52302212,0.433344,0.00185039,49,21.5452,1.73686,9.93998,38.001,49.677839999999996,71.22304
af4k101,503625,17550675,14,4,1,0,0.05,64538670,2.90379,0.00619805,153,18.3321,1.49207,4.44275,49.7183,55.65312,73.98522
af0k101,503625,17550675,14,4,1,0,0.05,64200704,3.14266,0.00617569,186,15.4663,1.35601,5.61532,54.6391,61.61043,77.07673
apache2,715176,4817870,15,4,1,0,0.05,73186383,0.260238,0.00513736,87,15.6554,1.20374,10.5027,51.0249,62.73134,78.38674
af5k101,503625,17550675,14,4,1,0,0.05,64518079,2.78937,0.00608893,149,18.0339,1.52772,4.49044,54.7992,60.81736,78.85126
G3circuit,1585478,7660826,16,4,1,0,0.05,94091680,0.333871,0.00220582,48,27.651,1.90187,11.8573,46.2822,60.04137,87.69237000000001
af1k101,503625,17550675,14,4,1,0,0.05,64130273,2.96042,0.00607367,174,19.0864,1.58209,4.63388,63.0283,69.24427,88.33067
af2k101,503625,17550675,14,4,1,0,0.05,64560865,3.22102,0.00643771,185,19.0565,1.58107,4.68871,67.5653,73.83507999999999,92.89157999999999
PFlow742,742793,37138461,15,4,1,0,0.05,215518217,2.33644,0.00603544,89,43.0281,4.48492,36.1908,98.6356,139.31132,182.33942000000002
Fault639,638802,28614564,15,4,1,0,0.05,408788752,0.815199,0.0109539,46,35.988,3.59953,105.007,64.8879,173.49443000000002,209.48243000000002
inline1,503712,36816342,14,4,1,0,0.05,125860029,1.46671,0.00652269,319,45.0844,4.68797,11.9315,188.137,204.75647,249.84087
boneS10,914898,55468422,15,4,1,0,0.05,207049536,1.16308,0.00700972,272,55.3466,5.55386,15.9605,227.886,249.40036,304.74696
Emilia923,923136,41005206,15,4,1,0,0.05,825321012,0.820088,0.00731499,40,55.1646,5.17216,279.452,92.9457,377.56986,432.73446
Serena,1391349,64531701,16,4,1,0,0.05,896704976,0.0965833,0.0104818,31,87.3717,7.99306,286.651,93.9052,388.54926,475.92096
Geo1438,1437960,63156690,16,4,1,0,0.05,966848535,0.189064,0.0102671,38,97.0944,8.36396,268.898,131.126,408.38796,505.48235999999997
audikw1,943695,77651847,15,4,1,0,0.05,565369584,0.146119,0.0102815,145,85.1101,9.30173,134.788,295.771,439.86073,524.97083
bone010,986703,71666325,15,4,1,0,0.05,486356827,0.28409,0.00876892,261,74.1326,7.77517,83.8659,451.378,543.0190699999999,617.15167
Hook1498,1498023,60917445,16,4,1,0,0.05,626867046,0.223142,0.00903391,142,92.8624,8.10176,173.745,386.04,567.8867600000001,660.7491600000001
Flan1565,1564794,117406044,16,4,1,0,0.05,656012951,0.365606,0.0081268,238,128.214,11.782,85.1416,580.408,677.3316,805.5456
Bump2911,2911419,127729899,17,4,1,0,0.05,2428582914,0.328855,0.0104507,47,217.003,18.6591,1295.75,420.412,1734.8211000000001,1951.8241
StocF-1465,1465137,21005389,16,4,1,0,0.05,414168395,6.83124,0.00979177,1001,54.7712,5.3853,140.894,2683.33,2829.6093,2884.3804999999998
Queen4147,4147110,329499284,17,4,1,0,0.05,4612196209,0.551062,0.00454822,28,479.045,40.2504,2367.99,428.936,2837.1764,3316.2214


==> logs/suitesparse-0.05-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0.05,35401187,0.00726061,1.6291e-05,11,9.63719,0.897725,3.20133,3.52025,7.619305,17.256495,23,5.85928,0.4782608695652174,0.6007990742889912
apache2,715176,4817870.0,15,4,1,1,0.05,93454597,0.0450267,0.000245946,43,12.7736,1.12787,10.0178,31.0673,42.21297,54.98657,87,51.0249,0.4942528735632184,0.6088654754835384
ecology2,999999,4995991.0,15,4,1,1,0.05,55031581,0.0181717,1.9209e-05,22,13.4147,0.931666,3.06728,9.64082,13.639766,27.054465999999998,50,17.4153,0.44,0.5535833433819688
tmtsym,726713,5080961.0,15,4,1,1,0.05,37159928,0.00985207,1.99356e-05,24,12.6871,0.922848,5.74889,11.7607,18.432438,31.119538,49,17.9566,0.4897959183673469,0.654951382778477
G3circuit,1585478,7660826.0,16,4,1,1,0.05,108706274,0.0241438,6.77882e-05,23,24.2453,1.8389,11.1896,24.3752,37.4037,61.649,48,46.2822,0.4791666666666667,0.5266646788614197
thermal2,1228045,8580313.0,16,4,1,1,0.05,57987409,0.0102229,2.4158e-05,24,21.8954,1.65366,10.146,22.0801,33.879760000000005,55.77516,49,38.001,0.4897959183673469,0.5810399726322992
af2k101,503625,17550675.0,14,4,1,1,0.05,78136005,0.165314,0.000125334,91,14.7401,1.34906,3.90051,35.2753,40.52487,55.264970000000005,185,67.5653,0.4918918918918919,0.5220919614062248
af0k101,503625,17550675.0,14,4,1,1,0.05,77718592,0.15819,0.000115031,91,14.8089,1.31942,3.87071,33.7042,38.89433,53.70323,186,54.6391,0.489247311827957,0.6168513024555675
af1k101,503625,17550675.0,14,4,1,1,0.05,77628199,0.153401,0.000113528,86,14.6931,1.35672,3.79139,33.0794,38.22751,52.920609999999996,174,63.0283,0.4942528735632184,0.5248340824677169
af5k101,503625,17550675.0,14,4,1,1,0.05,78080686,0.133494,0.000125829,73,18.8347,1.56748,4.70086,31.3052,37.57354,56.40824,149,54.7992,0.4899328859060403,0.5712711134469116
af3k101,503625,17550675.0,14,4,1,1,0.05,78051757,0.13391,0.000122634,67,15.542,1.41322,3.93417,25.7617,31.109090000000002,46.651089999999996,136,45.4777,0.49264705882352944,0.5664688407725105
af4k101,503625,17550675.0,14,4,1,1,0.05,78106358,0.135769,0.000124457,74,15.4399,1.4145,3.95519,28.3571,33.72679,49.16669,153,49.7183,0.48366013071895425,0.5703553822234468
afshell8,504855,17588875.0,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.8569,1.50836,4.47145,10.6028,16.58261,34.43951,51,17.5442,0.49019607843137253,0.6043478756512124
afshell7,504855,17588875.0,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.9502,1.40193,4.40321,10.5736,16.37874,34.328939999999996,51,17.3701,0.49019607843137253,0.608724186964957
afshell4,504855,17588875.0,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7977,1.35438,3.82463,9.53567,14.71468,29.51238,51,15.9679,0.49019607843137253,0.5971774622837066
afshell3,504855,17588875.0,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7635,1.38827,3.79734,9.51174,14.69735,29.460849999999997,51,15.8409,0.49019607843137253,0.6004545196295665
bundleadj,513351,20208051.0,14,4,1,1,0.05,46451928,0.0238224,1.52297e-05,120,14.4315,1.76692,0.656268,15.7491,18.172288,32.603788,241,30.5825,0.4979253112033195,0.5149709801356985
StocF-1465,1465137,21005389.0,16,4,1,1,0.05,598263349,0.265245,6.91475e-05,448,48.5429,5.34861,144.153,1932.44,2081.94161,2130.4845100000002,1001,2683.33,0.44755244755244755,0.7201648697700246
Fault639,638802,28614564.0,15,4,1,1,0.05,662503460,0.0837399,0.000503287,22,35.003,3.4966,105.877,49.3064,158.68,193.683,46,64.8879,0.4782608695652174,0.7598704843275864
inline1,503712,36816342.0,14,4,1,1,0.05,154405422,0.0626274,0.000154671,138,37.3483,4.25858,10.2317,87.2636,101.75388,139.10218,319,188.137,0.43260188087774293,0.46383008127056347
PFlow742,742793,37138461.0,15,4,1,1,0.05,311621077,0.0291726,0.000149704,40,42.5958,3.97917,33.6811,50.4537,88.11397,130.70977,89,98.6356,0.449438202247191,0.5115161260234642
Emilia923,923136,41005206.0,15,4,1,1,0.05,1154774194,0.0528474,0.000273922,19,52.7809,5.2496,263.133,63.1998,331.58239999999995,384.3633,40,92.9457,0.475,0.679964753614207
ldoor,952203,46522475.0,15,4,1,1,0.05,139929700,0.0199863,8.12636e-05,12,48.3475,4.14384,8.3925,9.84532,22.381659999999997,70.72916,24,14.0351,0.5,0.7014784362063683
boneS10,914898,55468422.0,15,4,1,1,0.05,249236212,0.0505658,0.000133816,135,55.3725,5.61137,16.1629,135.379,157.15327,212.52577,272,227.886,0.4963235294117647,0.5940645761477229
Hook1498,1498023,60917445.0,16,4,1,1,0.05,988580164,0.0157739,0.000328395,70,82.8186,8.23343,170.969,300.45,479.65243,562.4710299999999,142,386.04,0.49295774647887325,0.7782872241218526
Geo1438,1437960,63156690.0,16,4,1,1,0.05,1516390011,0.0170451,0.000373998,18,86.8263,8.56325,254.967,96.9851,360.51535,447.34165,38,131.126,0.47368421052631576,0.7396328721992588
Serena,1391349,64531701.0,16,4,1,1,0.05,1510235650,0.0105303,0.000420289,15,110.698,10.1787,381.532,87.9063,479.61699999999996,590.3149999999999,31,93.9052,0.4838709677419355,0.9361174887013712
bone010,986703,71666325.0,15,4,1,1,0.05,736114426,0.0189882,0.000276186,125,76.0524,7.95713,84.9708,306.07,398.99793,475.05033000000003,261,451.378,0.4789272030651341,0.6780791265856998
audikw1,943695,77651847.0,15,4,1,1,0.05,878310529,0.0168229,0.00056017,72,88.0819,9.80752,133.944,215.48,359.23152,447.31341999999995,145,295.771,0.496551724137931,0.7285366043324057
Flan1565,1564794,117406044.0,16,4,1,1,0.05,934951863,0.0189518,0.000243743,117,139.162,12.7432,94.5835,418.02,525.3466999999999,664.5087,238,580.408,0.49159663865546216,0.7202175021708866
Bump2911,2911419,127729899.0,17,4,1,1,0.05,4043088614,0.0298238,0.000458405,21,180.755,17.6779,1267.61,309.263,1594.5508999999997,1775.3058999999998,47,420.412,0.44680851063829785,0.7356188691093498
Queen4147,4147110,329499284.0,17,4,1,1,0.05,6758366447,0.0311456,0.000185747,14,514.211,46.4788,2960.82,371.895,3379.1938,3893.4048000000003,28,428.936,0.5,0.8670174571497846


==> logs/suitesparse-0.05-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.05,35401187,0.00726061,1.6291e-05,11,9.63719,0.897725,3.20133,3.52025,7.619305,17.256495
ecology2,999999,4995991,15,4,1,1,0.05,55031581,0.0181717,1.9209e-05,22,13.4147,0.931666,3.06728,9.64082,13.639766,27.054465999999998
afshell3,504855,17588875,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7635,1.38827,3.79734,9.51174,14.69735,29.460849999999997
afshell4,504855,17588875,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7977,1.35438,3.82463,9.53567,14.71468,29.51238
tmtsym,726713,5080961,15,4,1,1,0.05,37159928,0.00985207,1.99356e-05,24,12.6871,0.922848,5.74889,11.7607,18.432438,31.119538
bundleadj,513351,20208051,14,4,1,1,0.05,46451928,0.0238224,1.52297e-05,120,14.4315,1.76692,0.656268,15.7491,18.172288,32.603788
afshell7,504855,17588875,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.9502,1.40193,4.40321,10.5736,16.37874,34.328939999999996
afshell8,504855,17588875,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.8569,1.50836,4.47145,10.6028,16.58261,34.43951
af3k101,503625,17550675,14,4,1,1,0.05,78051757,0.13391,0.000122634,67,15.542,1.41322,3.93417,25.7617,31.109090000000002,46.651089999999996
af4k101,503625,17550675,14,4,1,1,0.05,78106358,0.135769,0.000124457,74,15.4399,1.4145,3.95519,28.3571,33.72679,49.16669
af1k101,503625,17550675,14,4,1,1,0.05,77628199,0.153401,0.000113528,86,14.6931,1.35672,3.79139,33.0794,38.22751,52.920609999999996
af0k101,503625,17550675,14,4,1,1,0.05,77718592,0.15819,0.000115031,91,14.8089,1.31942,3.87071,33.7042,38.89433,53.70323
apache2,715176,4817870,15,4,1,1,0.05,93454597,0.0450267,0.000245946,43,12.7736,1.12787,10.0178,31.0673,42.21297,54.98657
af2k101,503625,17550675,14,4,1,1,0.05,78136005,0.165314,0.000125334,91,14.7401,1.34906,3.90051,35.2753,40.52487,55.264970000000005
thermal2,1228045,8580313,16,4,1,1,0.05,57987409,0.0102229,2.4158e-05,24,21.8954,1.65366,10.146,22.0801,33.879760000000005,55.77516
af5k101,503625,17550675,14,4,1,1,0.05,78080686,0.133494,0.000125829,73,18.8347,1.56748,4.70086,31.3052,37.57354,56.40824
G3circuit,1585478,7660826,16,4,1,1,0.05,108706274,0.0241438,6.77882e-05,23,24.2453,1.8389,11.1896,24.3752,37.4037,61.649
ldoor,952203,46522475,15,4,1,1,0.05,139929700,0.0199863,8.12636e-05,12,48.3475,4.14384,8.3925,9.84532,22.381659999999997,70.72916
PFlow742,742793,37138461,15,4,1,1,0.05,311621077,0.0291726,0.000149704,40,42.5958,3.97917,33.6811,50.4537,88.11397,130.70977
inline1,503712,36816342,14,4,1,1,0.05,154405422,0.0626274,0.000154671,138,37.3483,4.25858,10.2317,87.2636,101.75388,139.10218
Fault639,638802,28614564,15,4,1,1,0.05,662503460,0.0837399,0.000503287,22,35.003,3.4966,105.877,49.3064,158.68,193.683
boneS10,914898,55468422,15,4,1,1,0.05,249236212,0.0505658,0.000133816,135,55.3725,5.61137,16.1629,135.379,157.15327,212.52577
Emilia923,923136,41005206,15,4,1,1,0.05,1154774194,0.0528474,0.000273922,19,52.7809,5.2496,263.133,63.1998,331.58239999999995,384.3633
audikw1,943695,77651847,15,4,1,1,0.05,878310529,0.0168229,0.00056017,72,88.0819,9.80752,133.944,215.48,359.23152,447.31341999999995
Geo1438,1437960,63156690,16,4,1,1,0.05,1516390011,0.0170451,0.000373998,18,86.8263,8.56325,254.967,96.9851,360.51535,447.34165
bone010,986703,71666325,15,4,1,1,0.05,736114426,0.0189882,0.000276186,125,76.0524,7.95713,84.9708,306.07,398.99793,475.05033000000003
Hook1498,1498023,60917445,16,4,1,1,0.05,988580164,0.0157739,0.000328395,70,82.8186,8.23343,170.969,300.45,479.65243,562.4710299999999
Serena,1391349,64531701,16,4,1,1,0.05,1510235650,0.0105303,0.000420289,15,110.698,10.1787,381.532,87.9063,479.61699999999996,590.3149999999999
Flan1565,1564794,117406044,16,4,1,1,0.05,934951863,0.0189518,0.000243743,117,139.162,12.7432,94.5835,418.02,525.3466999999999,664.5087
Bump2911,2911419,127729899,17,4,1,1,0.05,4043088614,0.0298238,0.000458405,21,180.755,17.6779,1267.61,309.263,1594.5508999999997,1775.3058999999998
StocF-1465,1465137,21005389,16,4,1,1,0.05,598263349,0.265245,6.91475e-05,448,48.5429,5.34861,144.153,1932.44,2081.94161,2130.4845100000002
Queen4147,4147110,329499284,17,4,1,1,0.05,6758366447,0.0311456,0.000185747,14,514.211,46.4788,2960.82,371.895,3379.1938,3893.4048000000003


==> logs/suitesparse-0.05-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0.05,32568334,0.219428,0.000963633,23,7.19948,0.802581,2.70509,5.85928,9.366951,16.566431
parabolicfem,525825,3674625,14,4,1,1,0.05,35401187,0.00726061,1.6291e-05,11,9.63719,0.897725,3.20133,3.52025,7.619305,17.256495
ecology2,999999,4995991,15,4,1,1,0.05,55031581,0.0181717,1.9209e-05,22,13.4147,0.931666,3.06728,9.64082,13.639766,27.054465999999998
afshell3,504855,17588875,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7635,1.38827,3.79734,9.51174,14.69735,29.460849999999997
afshell4,504855,17588875,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7977,1.35438,3.82463,9.53567,14.71468,29.51238
tmtsym,726713,5080961,15,4,1,1,0.05,37159928,0.00985207,1.99356e-05,24,12.6871,0.922848,5.74889,11.7607,18.432438,31.119538
ecology2,999999,4995991,15,4,1,0,0.05,51414817,0.455699,0.00124881,50,10.9136,0.851925,2.75834,17.4153,21.025565,31.939165
tmtsym,726713,5080961,15,4,1,0,0.05,33952301,0.334039,0.00144803,49,9.37087,0.766769,4.43275,17.9566,23.156119000000004,32.526989
bundleadj,513351,20208051,14,4,1,1,0.05,46451928,0.0238224,1.52297e-05,120,14.4315,1.76692,0.656268,15.7491,18.172288,32.603788
afshell7,504855,17588875,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.9502,1.40193,4.40321,10.5736,16.37874,34.328939999999996
afshell8,504855,17588875,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.8569,1.50836,4.47145,10.6028,16.58261,34.43951
afshell3,504855,17588875,14,4,1,0,0.05,64279912,0.401459,0.00363731,51,14.7647,1.34025,3.77452,15.8409,20.955669999999998,35.720369999999996
afshell4,504855,17588875,14,4,1,0,0.05,64279912,0.401459,0.00363731,51,14.7872,1.35839,3.8006,15.9679,21.12689,35.91409
afshell8,504855,17588875,14,4,1,0,0.05,64279713,0.401501,0.00363746,51,17.7409,1.51801,4.37443,17.5442,23.43664,41.17754
afshell7,504855,17588875,14,4,1,0,0.05,64279713,0.401501,0.00363746,51,17.9522,1.51364,4.70337,17.3701,23.587110000000003,41.53931
af3k101,503625,17550675,14,4,1,1,0.05,78051757,0.13391,0.000122634,67,15.542,1.41322,3.93417,25.7617,31.109090000000002,46.651089999999996
bundleadj,513351,20208051,14,4,1,0,0.05,46328412,0.75351,0.00383367,241,14.0494,1.76369,0.639282,30.5825,32.985472,47.034872
af4k101,503625,17550675,14,4,1,1,0.05,78106358,0.135769,0.000124457,74,15.4399,1.4145,3.95519,28.3571,33.72679,49.16669
af1k101,503625,17550675,14,4,1,1,0.05,77628199,0.153401,0.000113528,86,14.6931,1.35672,3.79139,33.0794,38.22751,52.920609999999996
af0k101,503625,17550675,14,4,1,1,0.05,77718592,0.15819,0.000115031,91,14.8089,1.31942,3.87071,33.7042,38.89433,53.70323
apache2,715176,4817870,15,4,1,1,0.05,93454597,0.0450267,0.000245946,43,12.7736,1.12787,10.0178,31.0673,42.21297,54.98657
af2k101,503625,17550675,14,4,1,1,0.05,78136005,0.165314,0.000125334,91,14.7401,1.34906,3.90051,35.2753,40.52487,55.264970000000005
thermal2,1228045,8580313,16,4,1,1,0.05,57987409,0.0102229,2.4158e-05,24,21.8954,1.65366,10.146,22.0801,33.879760000000005,55.77516
af5k101,503625,17550675,14,4,1,1,0.05,78080686,0.133494,0.000125829,73,18.8347,1.56748,4.70086,31.3052,37.57354,56.40824
G3circuit,1585478,7660826,16,4,1,1,0.05,108706274,0.0241438,6.77882e-05,23,24.2453,1.8389,11.1896,24.3752,37.4037,61.649
ldoor,952203,46522475,15,4,1,0,0.05,119739651,0.236018,0.00252823,24,41.9682,4.00384,7.21133,14.0351,25.25027,67.21847000000001
af3k101,503625,17550675,14,4,1,0,0.05,64484832,2.65742,0.0059015,136,17.602,1.51605,4.26843,45.4777,51.26218,68.86418
ldoor,952203,46522475,15,4,1,1,0.05,139929700,0.0199863,8.12636e-05,12,48.3475,4.14384,8.3925,9.84532,22.381659999999997,70.72916
thermal2,1228045,8580313,16,4,1,0,0.05,52302212,0.433344,0.00185039,49,21.5452,1.73686,9.93998,38.001,49.677839999999996,71.22304
af4k101,503625,17550675,14,4,1,0,0.05,64538670,2.90379,0.00619805,153,18.3321,1.49207,4.44275,49.7183,55.65312,73.98522
af0k101,503625,17550675,14,4,1,0,0.05,64200704,3.14266,0.00617569,186,15.4663,1.35601,5.61532,54.6391,61.61043,77.07673
apache2,715176,4817870,15,4,1,0,0.05,73186383,0.260238,0.00513736,87,15.6554,1.20374,10.5027,51.0249,62.73134,78.38674
af5k101,503625,17550675,14,4,1,0,0.05,64518079,2.78937,0.00608893,149,18.0339,1.52772,4.49044,54.7992,60.81736,78.85126
G3circuit,1585478,7660826,16,4,1,0,0.05,94091680,0.333871,0.00220582,48,27.651,1.90187,11.8573,46.2822,60.04137,87.69237000000001
af1k101,503625,17550675,14,4,1,0,0.05,64130273,2.96042,0.00607367,174,19.0864,1.58209,4.63388,63.0283,69.24427,88.33067
af2k101,503625,17550675,14,4,1,0,0.05,64560865,3.22102,0.00643771,185,19.0565,1.58107,4.68871,67.5653,73.83507999999999,92.89157999999999
PFlow742,742793,37138461,15,4,1,1,0.05,311621077,0.0291726,0.000149704,40,42.5958,3.97917,33.6811,50.4537,88.11397,130.70977
inline1,503712,36816342,14,4,1,1,0.05,154405422,0.0626274,0.000154671,138,37.3483,4.25858,10.2317,87.2636,101.75388,139.10218
PFlow742,742793,37138461,15,4,1,0,0.05,215518217,2.33644,0.00603544,89,43.0281,4.48492,36.1908,98.6356,139.31132,182.33942000000002
Fault639,638802,28614564,15,4,1,1,0.05,662503460,0.0837399,0.000503287,22,35.003,3.4966,105.877,49.3064,158.68,193.683
Fault639,638802,28614564,15,4,1,0,0.05,408788752,0.815199,0.0109539,46,35.988,3.59953,105.007,64.8879,173.49443000000002,209.48243000000002
boneS10,914898,55468422,15,4,1,1,0.05,249236212,0.0505658,0.000133816,135,55.3725,5.61137,16.1629,135.379,157.15327,212.52577
inline1,503712,36816342,14,4,1,0,0.05,125860029,1.46671,0.00652269,319,45.0844,4.68797,11.9315,188.137,204.75647,249.84087
boneS10,914898,55468422,15,4,1,0,0.05,207049536,1.16308,0.00700972,272,55.3466,5.55386,15.9605,227.886,249.40036,304.74696
Emilia923,923136,41005206,15,4,1,1,0.05,1154774194,0.0528474,0.000273922,19,52.7809,5.2496,263.133,63.1998,331.58239999999995,384.3633
Emilia923,923136,41005206,15,4,1,0,0.05,825321012,0.820088,0.00731499,40,55.1646,5.17216,279.452,92.9457,377.56986,432.73446
audikw1,943695,77651847,15,4,1,1,0.05,878310529,0.0168229,0.00056017,72,88.0819,9.80752,133.944,215.48,359.23152,447.31341999999995
Geo1438,1437960,63156690,16,4,1,1,0.05,1516390011,0.0170451,0.000373998,18,86.8263,8.56325,254.967,96.9851,360.51535,447.34165
bone010,986703,71666325,15,4,1,1,0.05,736114426,0.0189882,0.000276186,125,76.0524,7.95713,84.9708,306.07,398.99793,475.05033000000003
Serena,1391349,64531701,16,4,1,0,0.05,896704976,0.0965833,0.0104818,31,87.3717,7.99306,286.651,93.9052,388.54926,475.92096
Geo1438,1437960,63156690,16,4,1,0,0.05,966848535,0.189064,0.0102671,38,97.0944,8.36396,268.898,131.126,408.38796,505.48235999999997
audikw1,943695,77651847,15,4,1,0,0.05,565369584,0.146119,0.0102815,145,85.1101,9.30173,134.788,295.771,439.86073,524.97083
Hook1498,1498023,60917445,16,4,1,1,0.05,988580164,0.0157739,0.000328395,70,82.8186,8.23343,170.969,300.45,479.65243,562.4710299999999
Serena,1391349,64531701,16,4,1,1,0.05,1510235650,0.0105303,0.000420289,15,110.698,10.1787,381.532,87.9063,479.61699999999996,590.3149999999999
bone010,986703,71666325,15,4,1,0,0.05,486356827,0.28409,0.00876892,261,74.1326,7.77517,83.8659,451.378,543.0190699999999,617.15167
Hook1498,1498023,60917445,16,4,1,0,0.05,626867046,0.223142,0.00903391,142,92.8624,8.10176,173.745,386.04,567.8867600000001,660.7491600000001
Flan1565,1564794,117406044,16,4,1,1,0.05,934951863,0.0189518,0.000243743,117,139.162,12.7432,94.5835,418.02,525.3466999999999,664.5087
Flan1565,1564794,117406044,16,4,1,0,0.05,656012951,0.365606,0.0081268,238,128.214,11.782,85.1416,580.408,677.3316,805.5456
Bump2911,2911419,127729899,17,4,1,1,0.05,4043088614,0.0298238,0.000458405,21,180.755,17.6779,1267.61,309.263,1594.5508999999997,1775.3058999999998
Bump2911,2911419,127729899,17,4,1,0,0.05,2428582914,0.328855,0.0104507,47,217.003,18.6591,1295.75,420.412,1734.8211000000001,1951.8241
StocF-1465,1465137,21005389,16,4,1,1,0.05,598263349,0.265245,6.91475e-05,448,48.5429,5.34861,144.153,1932.44,2081.94161,2130.4845100000002
StocF-1465,1465137,21005389,16,4,1,0,0.05,414168395,6.83124,0.00979177,1001,54.7712,5.3853,140.894,2683.33,2829.6093,2884.3804999999998
Queen4147,4147110,329499284,17,4,1,0,0.05,4612196209,0.551062,0.00454822,28,479.045,40.2504,2367.99,428.936,2837.1764,3316.2214
Queen4147,4147110,329499284,17,4,1,1,0.05,6758366447,0.0311456,0.000185747,14,514.211,46.4788,2960.82,371.895,3379.1938,3893.4048000000003


==> logs/suitesparse-0.1-noprescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,0,0.1,32396733,0.333656,0.00210841,36,7.05318,0.780316,2.51669,8.82648,12.123486,19.176666
tmtsym,726713,5080961,15,4,0,0,0.1,33571126,0.370242,0.00275933,73,9.58091,0.79438,5.41452,28.434,34.642900000000004,44.22381
afshell4,504855,17588875,14,4,0,0,0.1,62512112,0.273431,0.00580368,98,14.5885,1.27386,3.51671,28.9072,33.69777,48.28627
ecology2,999999,4995991,15,4,0,0,0.1,51088502,0.268809,0.00213807,85,12.2272,0.981637,2.93388,32.7271,36.642617,48.869817
afshell3,504855,17588875,14,4,0,0,0.1,62512112,0.273431,0.00580368,98,15.9135,1.5078,3.8117,29.9009,35.2204,51.133900000000004
afshell8,504855,17588875,14,4,0,0,0.1,62512112,0.273442,0.00580371,98,17.8173,1.56561,3.9596,29.6028,35.128009999999996,52.94530999999999
afshell7,504855,17588875,14,4,0,0,0.1,62512112,0.273442,0.00580371,98,17.9313,1.61271,4.0744,31.3619,37.049009999999996,54.98031
af3k101,503625,17550675,14,4,0,0,0.1,62758552,2.46452,0.00820664,253,14.4839,1.21932,3.40054,71.1579,75.77776,90.26166
bundleadj,513351,20208051,14,4,0,0,0.1,46317562,1100.23,0.000891,460,18.3361,2.23046,0.790811,72.9879,76.009171,94.345271
af5k101,503625,17550675,14,4,0,0,0.1,62792976,2.67582,0.00824201,277,14.4892,1.30805,3.43851,79.3639,84.11046,98.59966
ldoor,952203,46522475,15,4,0,0,0.1,115080907,0.262591,0.00505526,57,50.767,4.61355,7.93255,36.7687,49.314800000000005,100.0818
af2k101,503625,17550675,14,4,0,0,0.1,62813828,2.97393,0.00840636,333,14.5709,1.21932,3.40467,91.4941,96.11809000000001,110.68899
apache2,715176,4817870,15,4,0,0,0.1,70355865,0.135469,0.00227439,160,12.3445,1.11644,9.34584,89.92,100.38228000000001,112.72678
thermal2,1228045,8580313,16,4,0,0,0.1,51545789,0.405611,0.00337805,93,26.2847,1.91509,10.9556,78.3905,91.26119,117.54589
af4k101,503625,17550675,14,4,0,0,0.1,62808112,2.77878,0.00830719,288,18.3892,1.46927,4.32285,98.8355,104.62762,123.01682
af1k101,503625,17550675,14,4,0,0,0.1,62581642,2.84115,0.00815826,315,18.0095,1.53049,4.28031,105.589,111.3998,129.4093
af0k101,503625,17550675,14,4,0,0,0.1,62611568,2.9354,0.00821483,337,18.0512,1.51487,4.27911,111.3,117.09398,135.14517999999998
G3circuit,1585478,7660826,16,4,0,0,0.1,91961667,0.240438,0.000605407,111,25.8105,1.87024,11.3605,103.867,117.09774,142.90824
inline1,503712,36816342,14,4,0,0,0.1,121152130,0.994849,0.00948866,514,38.3586,4.37872,9.83963,259.104,273.32235,311.68095
Fault639,638802,28614564,15,4,0,0,0.1,335604121,0.474998,0.00916152,133,40.132,4.09521,93.7417,196.615,294.45191,334.58391
PFlow742,742793,37138461,15,4,0,0,0.1,197286208,1.15288,0.00436295,237,52.5932,5.41694,38.3969,275.462,319.27584,371.86904
Serena,1391349,64531701,16,4,0,0,0.1,741075165,0.138218,0.0173804,78,85.7487,8.5997,215.291,226.754,450.6447,536.3934
boneS10,914898,55468422,15,4,0,0,0.1,201346476,0.881024,0.011457,545,68.4373,6.46796,18.7574,490.892,516.11736,584.55466
Emilia923,923136,41005206,15,4,0,0,0.1,743434011,0.523763,0.00255149,116,58.0422,5.72079,256.967,265.268,527.95579,585.99799
audikw1,943695,77651847,15,4,0,0,0.1,478747430,0.129961,0.00120591,272,88.9068,9.49683,113.783,524.907,648.1868300000001,737.0936300000001
Geo1438,1437960,63156690,16,4,0,0,0.1,789151061,0.204946,0.0158823,119,103.108,9.40593,228.02,407.961,645.38693,748.4949300000001
bone010,986703,71666325,15,4,0,0,0.1,434842468,0.210324,0.0164593,525,80.3921,8.37053,77.4194,867.71,953.4999300000001,1033.89203
Hook1498,1498023,60917445,16,4,0,0,0.1,539443601,0.165025,0.0179225,290,100.92,9.10119,170.535,858.011,1037.64719,1138.56719
Flan1565,1564794,117406044,16,4,0,0,0.1,585559339,0.221266,0.0111884,500,129.613,13.1616,79.1307,1303.44,1395.7323000000001,1525.3453
Bump2911,2911419,127729899,17,4,0,0,0.1,1999399574,0.333236,0.00213423,157,182.894,17.7159,884.659,1166.91,2069.2849,2252.1789
Queen4147,4147110,329499284,17,4,0,0,0.1,3922520953,0.284325,0.000206321,100,536.53,48.4999,1468.37,1220.49,2737.3599,3273.8899
StocF-1465,1465137,21005389,16,4,0,0,0.1,391813288,8.20694,0.0131805,2034,50.9845,5.2596,134.476,5515.07,5654.8056,5705.7901


==> logs/suitesparse-0.1-noprescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,0,1,0.1,35189365,0.0203657,6.57725e-05,18,9.49067,0.857865,3.46952,5.86197,10.189355,19.680025,36,8.82648,0.5,0.6641345134187128
apache2,715176,4817870.0,15,4,0,1,0.1,89847480,0.0392911,0.00022442,78,13.1396,1.18726,9.941,55.1597,66.28796,79.42756,160,89.92,0.4875,0.6134308274021353
ecology2,999999,4995991.0,15,4,0,1,0.1,54590841,0.0269837,7.59727e-05,42,10.4174,0.873384,3.12825,16.5367,20.538334,30.955734,85,32.7271,0.49411764705882355,0.5052907223677013
tmtsym,726713,5080961.0,15,4,0,1,0.1,36692541,0.0217014,6.84861e-05,36,10.3516,0.880153,5.16065,17.3091,23.349903,33.701503,73,28.434,0.4931506849315068,0.6087465710065415
G3circuit,1585478,7660826.0,16,4,0,1,0.1,106378624,0.0403281,1.63829e-05,52,28.2724,1.94239,12.0594,58.7243,72.72609,100.99849,111,103.867,0.46846846846846846,0.5653797645065324
thermal2,1228045,8580313.0,16,4,0,1,0.1,57091212,0.0273297,8.60082e-05,45,20.3831,1.64748,9.8005,39.1689,50.61688,70.99998,93,78.3905,0.4838709677419355,0.49966386233025684
af1k101,503625,17550675.0,14,4,0,1,0.1,75892357,0.282185,0.000369174,151,18.2344,1.5837,4.54406,65.55,71.67775999999999,89.91216,315,105.589,0.4793650793650794,0.6208033033744045
af2k101,503625,17550675.0,14,4,0,1,0.1,76181121,0.295966,0.000399743,164,17.3788,1.51942,4.21114,64.8736,70.60416,87.98295999999999,333,91.4941,0.4924924924924925,0.7090468128545993
af3k101,503625,17550675.0,14,4,0,1,0.1,76117645,0.241294,0.000397981,120,17.5781,1.5748,4.13233,49.8485,55.55563,73.13373,253,71.1579,0.4743083003952569,0.7005336020315384
af0k101,503625,17550675.0,14,4,0,1,0.1,75934577,0.290617,0.000374373,162,18.2711,1.52604,4.2695,65.6989,71.49444,89.76553999999999,337,111.3,0.4807121661721068,0.5902866127583108
af5k101,503625,17550675.0,14,4,0,1,0.1,76154214,0.254491,0.000397671,132,14.4719,1.2272,3.4567,45.8324,50.5163,64.9882,277,79.3639,0.47653429602888087,0.577496821602769
af4k101,503625,17550675.0,14,4,0,1,0.1,76170856,0.260881,0.000397333,138,14.5124,1.22422,3.44602,47.7984,52.46864,66.98104000000001,288,98.8355,0.4791666666666667,0.48361570488336686
afshell3,504855,17588875.0,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.6499,1.28188,6.74778,16.7731,24.80276,39.452659999999995,98,29.9009,0.4897959183673469,0.5609563591731352
afshell4,504855,17588875.0,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.8726,1.38464,3.71189,17.45,22.546529999999997,37.419129999999996,98,28.9072,0.4897959183673469,0.6036558366081807
afshell8,504855,17588875.0,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.607,1.28466,3.50736,17.1427,21.934720000000002,36.54172,98,29.6028,0.4897959183673469,0.579090491439999
afshell7,504855,17588875.0,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.361,1.36542,3.59888,17.2311,22.1954,36.556400000000004,98,31.3619,0.4897959183673469,0.5494278089018843
bundleadj,513351,20208051.0,14,4,0,1,0.1,46444130,70.643,1.15261e-05,225,14.7049,2.03864,0.647727,30.6106,33.296967,48.001867000000004,460,72.9879,0.4891304347826087,0.41939280346468394
StocF-1465,1465137,21005389.0,16,4,0,1,0.1,574987412,0.201699,3.26511e-05,986,54.5373,5.72358,150.789,4225.64,4382.15258,4436.68988,2034,5515.07,0.48475909537856443,0.7661987971140893
Fault639,638802,28614564.0,15,4,0,1,0.1,580967401,0.0757398,0.00060069,63,36.8845,3.48504,83.3067,125.701,212.49274,249.37724,133,196.615,0.47368421052631576,0.6393255855351829
inline1,503712,36816342.0,14,4,0,1,0.1,149715466,0.106,0.000783235,245,45.2465,4.86835,11.5378,170.84,187.24615,232.49265,514,259.104,0.4766536964980545,0.659349141657404
PFlow742,742793,37138461.0,15,4,0,1,0.1,292028753,0.0624398,0.000103368,117,44.7666,4.95125,35.2813,169.738,209.97055,254.73714999999999,237,275.462,0.4936708860759494,0.6161938851819851
Emilia923,923136,41005206.0,15,4,0,1,0.1,1073905561,0.0759997,1.23704e-05,55,51.4603,4.85906,216.632,163.037,384.52806,435.98836000000006,116,265.268,0.47413793103448276,0.6146123919960192
ldoor,952203,46522475.0,15,4,0,1,0.1,135217564,0.0369076,0.000478997,28,50.5442,4.6351,8.28342,23.1809,36.09942,86.64362,57,36.7687,0.49122807017543857,0.6304519876960567
boneS10,914898,55468422.0,15,4,0,1,0.1,244138595,0.0838182,0.000516667,268,62.0782,6.38082,16.936,281.954,305.27082,367.34902,545,490.892,0.4917431192660551,0.5743707373515967
Hook1498,1498023,60917445.0,16,4,0,1,0.1,892267148,0.0285931,0.00120275,140,91.124,8.71936,160.636,620.99,790.34536,881.46936,290,858.011,0.4827586206896552,0.7237552898505963
Geo1438,1437960,63156690.0,16,4,0,1,0.1,1316576847,0.0374908,0.000975477,57,85.7283,7.66904,184.541,255.866,448.07604000000003,533.80434,119,407.961,0.4789915966386555,0.6271825002880177
Serena,1391349,64531701.0,16,4,0,1,0.1,1323233574,0.0271344,0.00121784,39,84.5194,8.44641,220.718,188.556,417.72041,502.23981000000003,78,226.754,0.5,0.831544316748547
bone010,986703,71666325.0,15,4,0,1,0.1,681740761,0.0308237,0.00103382,246,75.4887,8.02456,75.746,588.462,672.2325599999999,747.72126,525,867.71,0.4685714285714286,0.6781781931751392
audikw1,943695,77651847.0,15,4,0,1,0.1,784662911,0.0254867,0.000111914,132,84.0773,8.91021,114.661,393.559,517.13021,601.20751,272,524.907,0.4852941176470588,0.7497690067002345
Flan1565,1564794,117406044.0,16,4,0,1,0.1,865562849,0.0299007,0.000707052,241,127.73,11.4156,74.7427,755.461,841.6193000000001,969.3493000000001,500,1303.44,0.482,0.5795901614190143
Bump2911,2911419,127729899.0,17,4,0,1,0.1,3492924488,0.0553106,4.67635e-05,72,218.866,18.4012,1097.02,1065.72,2181.1412,2400.0072,157,1166.91,0.4585987261146497,0.9132838008072601
Queen4147,4147110,329499284.0,17,4,0,1,0.1,5989161762,0.052519,7.12125e-06,47,387.916,37.3666,1335.66,883.338,2256.3646,2644.2806,100,1220.49,0.47,0.7237568517562618


==> logs/suitesparse-0.1-noprescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.1,35189365,0.0203657,6.57725e-05,18,9.49067,0.857865,3.46952,5.86197,10.189355,19.680025
ecology2,999999,4995991,15,4,0,1,0.1,54590841,0.0269837,7.59727e-05,42,10.4174,0.873384,3.12825,16.5367,20.538334,30.955734
tmtsym,726713,5080961,15,4,0,1,0.1,36692541,0.0217014,6.84861e-05,36,10.3516,0.880153,5.16065,17.3091,23.349903,33.701503
afshell8,504855,17588875,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.607,1.28466,3.50736,17.1427,21.934720000000002,36.54172
afshell7,504855,17588875,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.361,1.36542,3.59888,17.2311,22.1954,36.556400000000004
afshell4,504855,17588875,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.8726,1.38464,3.71189,17.45,22.546529999999997,37.419129999999996
afshell3,504855,17588875,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.6499,1.28188,6.74778,16.7731,24.80276,39.452659999999995
bundleadj,513351,20208051,14,4,0,1,0.1,46444130,70.643,1.15261e-05,225,14.7049,2.03864,0.647727,30.6106,33.296967,48.001867000000004
af5k101,503625,17550675,14,4,0,1,0.1,76154214,0.254491,0.000397671,132,14.4719,1.2272,3.4567,45.8324,50.5163,64.9882
af4k101,503625,17550675,14,4,0,1,0.1,76170856,0.260881,0.000397333,138,14.5124,1.22422,3.44602,47.7984,52.46864,66.98104000000001
thermal2,1228045,8580313,16,4,0,1,0.1,57091212,0.0273297,8.60082e-05,45,20.3831,1.64748,9.8005,39.1689,50.61688,70.99998
af3k101,503625,17550675,14,4,0,1,0.1,76117645,0.241294,0.000397981,120,17.5781,1.5748,4.13233,49.8485,55.55563,73.13373
apache2,715176,4817870,15,4,0,1,0.1,89847480,0.0392911,0.00022442,78,13.1396,1.18726,9.941,55.1597,66.28796,79.42756
ldoor,952203,46522475,15,4,0,1,0.1,135217564,0.0369076,0.000478997,28,50.5442,4.6351,8.28342,23.1809,36.09942,86.64362
af2k101,503625,17550675,14,4,0,1,0.1,76181121,0.295966,0.000399743,164,17.3788,1.51942,4.21114,64.8736,70.60416,87.98295999999999
af0k101,503625,17550675,14,4,0,1,0.1,75934577,0.290617,0.000374373,162,18.2711,1.52604,4.2695,65.6989,71.49444,89.76553999999999
af1k101,503625,17550675,14,4,0,1,0.1,75892357,0.282185,0.000369174,151,18.2344,1.5837,4.54406,65.55,71.67775999999999,89.91216
G3circuit,1585478,7660826,16,4,0,1,0.1,106378624,0.0403281,1.63829e-05,52,28.2724,1.94239,12.0594,58.7243,72.72609,100.99849
inline1,503712,36816342,14,4,0,1,0.1,149715466,0.106,0.000783235,245,45.2465,4.86835,11.5378,170.84,187.24615,232.49265
Fault639,638802,28614564,15,4,0,1,0.1,580967401,0.0757398,0.00060069,63,36.8845,3.48504,83.3067,125.701,212.49274,249.37724
PFlow742,742793,37138461,15,4,0,1,0.1,292028753,0.0624398,0.000103368,117,44.7666,4.95125,35.2813,169.738,209.97055,254.73714999999999
boneS10,914898,55468422,15,4,0,1,0.1,244138595,0.0838182,0.000516667,268,62.0782,6.38082,16.936,281.954,305.27082,367.34902
Emilia923,923136,41005206,15,4,0,1,0.1,1073905561,0.0759997,1.23704e-05,55,51.4603,4.85906,216.632,163.037,384.52806,435.98836000000006
Serena,1391349,64531701,16,4,0,1,0.1,1323233574,0.0271344,0.00121784,39,84.5194,8.44641,220.718,188.556,417.72041,502.23981000000003
Geo1438,1437960,63156690,16,4,0,1,0.1,1316576847,0.0374908,0.000975477,57,85.7283,7.66904,184.541,255.866,448.07604000000003,533.80434
audikw1,943695,77651847,15,4,0,1,0.1,784662911,0.0254867,0.000111914,132,84.0773,8.91021,114.661,393.559,517.13021,601.20751
bone010,986703,71666325,15,4,0,1,0.1,681740761,0.0308237,0.00103382,246,75.4887,8.02456,75.746,588.462,672.2325599999999,747.72126
Hook1498,1498023,60917445,16,4,0,1,0.1,892267148,0.0285931,0.00120275,140,91.124,8.71936,160.636,620.99,790.34536,881.46936
Flan1565,1564794,117406044,16,4,0,1,0.1,865562849,0.0299007,0.000707052,241,127.73,11.4156,74.7427,755.461,841.6193000000001,969.3493000000001
Bump2911,2911419,127729899,17,4,0,1,0.1,3492924488,0.0553106,4.67635e-05,72,218.866,18.4012,1097.02,1065.72,2181.1412,2400.0072
Queen4147,4147110,329499284,17,4,0,1,0.1,5989161762,0.052519,7.12125e-06,47,387.916,37.3666,1335.66,883.338,2256.3646,2644.2806
StocF-1465,1465137,21005389,16,4,0,1,0.1,574987412,0.201699,3.26511e-05,986,54.5373,5.72358,150.789,4225.64,4382.15258,4436.68988


==> logs/suitesparse-0.1-noprescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,0,0.1,32396733,0.333656,0.00210841,36,7.05318,0.780316,2.51669,8.82648,12.123486,19.176666
parabolicfem,525825,3674625,14,4,0,1,0.1,35189365,0.0203657,6.57725e-05,18,9.49067,0.857865,3.46952,5.86197,10.189355,19.680025
ecology2,999999,4995991,15,4,0,1,0.1,54590841,0.0269837,7.59727e-05,42,10.4174,0.873384,3.12825,16.5367,20.538334,30.955734
tmtsym,726713,5080961,15,4,0,1,0.1,36692541,0.0217014,6.84861e-05,36,10.3516,0.880153,5.16065,17.3091,23.349903,33.701503
afshell8,504855,17588875,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.607,1.28466,3.50736,17.1427,21.934720000000002,36.54172
afshell7,504855,17588875,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.361,1.36542,3.59888,17.2311,22.1954,36.556400000000004
afshell4,504855,17588875,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.8726,1.38464,3.71189,17.45,22.546529999999997,37.419129999999996
afshell3,504855,17588875,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.6499,1.28188,6.74778,16.7731,24.80276,39.452659999999995
tmtsym,726713,5080961,15,4,0,0,0.1,33571126,0.370242,0.00275933,73,9.58091,0.79438,5.41452,28.434,34.642900000000004,44.22381
bundleadj,513351,20208051,14,4,0,1,0.1,46444130,70.643,1.15261e-05,225,14.7049,2.03864,0.647727,30.6106,33.296967,48.001867000000004
afshell4,504855,17588875,14,4,0,0,0.1,62512112,0.273431,0.00580368,98,14.5885,1.27386,3.51671,28.9072,33.69777,48.28627
ecology2,999999,4995991,15,4,0,0,0.1,51088502,0.268809,0.00213807,85,12.2272,0.981637,2.93388,32.7271,36.642617,48.869817
afshell3,504855,17588875,14,4,0,0,0.1,62512112,0.273431,0.00580368,98,15.9135,1.5078,3.8117,29.9009,35.2204,51.133900000000004
afshell8,504855,17588875,14,4,0,0,0.1,62512112,0.273442,0.00580371,98,17.8173,1.56561,3.9596,29.6028,35.128009999999996,52.94530999999999
afshell7,504855,17588875,14,4,0,0,0.1,62512112,0.273442,0.00580371,98,17.9313,1.61271,4.0744,31.3619,37.049009999999996,54.98031
af5k101,503625,17550675,14,4,0,1,0.1,76154214,0.254491,0.000397671,132,14.4719,1.2272,3.4567,45.8324,50.5163,64.9882
af4k101,503625,17550675,14,4,0,1,0.1,76170856,0.260881,0.000397333,138,14.5124,1.22422,3.44602,47.7984,52.46864,66.98104000000001
thermal2,1228045,8580313,16,4,0,1,0.1,57091212,0.0273297,8.60082e-05,45,20.3831,1.64748,9.8005,39.1689,50.61688,70.99998
af3k101,503625,17550675,14,4,0,1,0.1,76117645,0.241294,0.000397981,120,17.5781,1.5748,4.13233,49.8485,55.55563,73.13373
apache2,715176,4817870,15,4,0,1,0.1,89847480,0.0392911,0.00022442,78,13.1396,1.18726,9.941,55.1597,66.28796,79.42756
ldoor,952203,46522475,15,4,0,1,0.1,135217564,0.0369076,0.000478997,28,50.5442,4.6351,8.28342,23.1809,36.09942,86.64362
af2k101,503625,17550675,14,4,0,1,0.1,76181121,0.295966,0.000399743,164,17.3788,1.51942,4.21114,64.8736,70.60416,87.98295999999999
af0k101,503625,17550675,14,4,0,1,0.1,75934577,0.290617,0.000374373,162,18.2711,1.52604,4.2695,65.6989,71.49444,89.76553999999999
af1k101,503625,17550675,14,4,0,1,0.1,75892357,0.282185,0.000369174,151,18.2344,1.5837,4.54406,65.55,71.67775999999999,89.91216
af3k101,503625,17550675,14,4,0,0,0.1,62758552,2.46452,0.00820664,253,14.4839,1.21932,3.40054,71.1579,75.77776,90.26166
bundleadj,513351,20208051,14,4,0,0,0.1,46317562,1100.23,0.000891,460,18.3361,2.23046,0.790811,72.9879,76.009171,94.345271
af5k101,503625,17550675,14,4,0,0,0.1,62792976,2.67582,0.00824201,277,14.4892,1.30805,3.43851,79.3639,84.11046,98.59966
ldoor,952203,46522475,15,4,0,0,0.1,115080907,0.262591,0.00505526,57,50.767,4.61355,7.93255,36.7687,49.314800000000005,100.0818
G3circuit,1585478,7660826,16,4,0,1,0.1,106378624,0.0403281,1.63829e-05,52,28.2724,1.94239,12.0594,58.7243,72.72609,100.99849
af2k101,503625,17550675,14,4,0,0,0.1,62813828,2.97393,0.00840636,333,14.5709,1.21932,3.40467,91.4941,96.11809000000001,110.68899
apache2,715176,4817870,15,4,0,0,0.1,70355865,0.135469,0.00227439,160,12.3445,1.11644,9.34584,89.92,100.38228000000001,112.72678
thermal2,1228045,8580313,16,4,0,0,0.1,51545789,0.405611,0.00337805,93,26.2847,1.91509,10.9556,78.3905,91.26119,117.54589
af4k101,503625,17550675,14,4,0,0,0.1,62808112,2.77878,0.00830719,288,18.3892,1.46927,4.32285,98.8355,104.62762,123.01682
af1k101,503625,17550675,14,4,0,0,0.1,62581642,2.84115,0.00815826,315,18.0095,1.53049,4.28031,105.589,111.3998,129.4093
af0k101,503625,17550675,14,4,0,0,0.1,62611568,2.9354,0.00821483,337,18.0512,1.51487,4.27911,111.3,117.09398,135.14517999999998
G3circuit,1585478,7660826,16,4,0,0,0.1,91961667,0.240438,0.000605407,111,25.8105,1.87024,11.3605,103.867,117.09774,142.90824
inline1,503712,36816342,14,4,0,1,0.1,149715466,0.106,0.000783235,245,45.2465,4.86835,11.5378,170.84,187.24615,232.49265
Fault639,638802,28614564,15,4,0,1,0.1,580967401,0.0757398,0.00060069,63,36.8845,3.48504,83.3067,125.701,212.49274,249.37724
PFlow742,742793,37138461,15,4,0,1,0.1,292028753,0.0624398,0.000103368,117,44.7666,4.95125,35.2813,169.738,209.97055,254.73714999999999
inline1,503712,36816342,14,4,0,0,0.1,121152130,0.994849,0.00948866,514,38.3586,4.37872,9.83963,259.104,273.32235,311.68095
Fault639,638802,28614564,15,4,0,0,0.1,335604121,0.474998,0.00916152,133,40.132,4.09521,93.7417,196.615,294.45191,334.58391
boneS10,914898,55468422,15,4,0,1,0.1,244138595,0.0838182,0.000516667,268,62.0782,6.38082,16.936,281.954,305.27082,367.34902
PFlow742,742793,37138461,15,4,0,0,0.1,197286208,1.15288,0.00436295,237,52.5932,5.41694,38.3969,275.462,319.27584,371.86904
Emilia923,923136,41005206,15,4,0,1,0.1,1073905561,0.0759997,1.23704e-05,55,51.4603,4.85906,216.632,163.037,384.52806,435.98836000000006
Serena,1391349,64531701,16,4,0,1,0.1,1323233574,0.0271344,0.00121784,39,84.5194,8.44641,220.718,188.556,417.72041,502.23981000000003
Geo1438,1437960,63156690,16,4,0,1,0.1,1316576847,0.0374908,0.000975477,57,85.7283,7.66904,184.541,255.866,448.07604000000003,533.80434
Serena,1391349,64531701,16,4,0,0,0.1,741075165,0.138218,0.0173804,78,85.7487,8.5997,215.291,226.754,450.6447,536.3934
boneS10,914898,55468422,15,4,0,0,0.1,201346476,0.881024,0.011457,545,68.4373,6.46796,18.7574,490.892,516.11736,584.55466
Emilia923,923136,41005206,15,4,0,0,0.1,743434011,0.523763,0.00255149,116,58.0422,5.72079,256.967,265.268,527.95579,585.99799
audikw1,943695,77651847,15,4,0,1,0.1,784662911,0.0254867,0.000111914,132,84.0773,8.91021,114.661,393.559,517.13021,601.20751
audikw1,943695,77651847,15,4,0,0,0.1,478747430,0.129961,0.00120591,272,88.9068,9.49683,113.783,524.907,648.1868300000001,737.0936300000001
bone010,986703,71666325,15,4,0,1,0.1,681740761,0.0308237,0.00103382,246,75.4887,8.02456,75.746,588.462,672.2325599999999,747.72126
Geo1438,1437960,63156690,16,4,0,0,0.1,789151061,0.204946,0.0158823,119,103.108,9.40593,228.02,407.961,645.38693,748.4949300000001
Hook1498,1498023,60917445,16,4,0,1,0.1,892267148,0.0285931,0.00120275,140,91.124,8.71936,160.636,620.99,790.34536,881.46936
Flan1565,1564794,117406044,16,4,0,1,0.1,865562849,0.0299007,0.000707052,241,127.73,11.4156,74.7427,755.461,841.6193000000001,969.3493000000001
bone010,986703,71666325,15,4,0,0,0.1,434842468,0.210324,0.0164593,525,80.3921,8.37053,77.4194,867.71,953.4999300000001,1033.89203
Hook1498,1498023,60917445,16,4,0,0,0.1,539443601,0.165025,0.0179225,290,100.92,9.10119,170.535,858.011,1037.64719,1138.56719
Flan1565,1564794,117406044,16,4,0,0,0.1,585559339,0.221266,0.0111884,500,129.613,13.1616,79.1307,1303.44,1395.7323000000001,1525.3453
Bump2911,2911419,127729899,17,4,0,0,0.1,1999399574,0.333236,0.00213423,157,182.894,17.7159,884.659,1166.91,2069.2849,2252.1789
Bump2911,2911419,127729899,17,4,0,1,0.1,3492924488,0.0553106,4.67635e-05,72,218.866,18.4012,1097.02,1065.72,2181.1412,2400.0072
Queen4147,4147110,329499284,17,4,0,1,0.1,5989161762,0.052519,7.12125e-06,47,387.916,37.3666,1335.66,883.338,2256.3646,2644.2806
Queen4147,4147110,329499284,17,4,0,0,0.1,3922520953,0.284325,0.000206321,100,536.53,48.4999,1468.37,1220.49,2737.3599,3273.8899
StocF-1465,1465137,21005389,16,4,0,1,0.1,574987412,0.201699,3.26511e-05,986,54.5373,5.72358,150.789,4225.64,4382.15258,4436.68988
StocF-1465,1465137,21005389,16,4,0,0,0.1,391813288,8.20694,0.0131805,2034,50.9845,5.2596,134.476,5515.07,5654.8056,5705.7901


==> logs/suitesparse-0.1-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0.1,32396733,0.332515,0.00210315,36,7.15266,0.714601,2.50389,8.29385,11.512341000000001,18.665001000000004
ecology2,999999,4995991,15,4,1,0,0.1,51088502,0.262817,0.00212613,85,10.3893,0.728406,2.35976,27.0805,30.168666,40.557966
tmtsym,726713,5080961,15,4,1,0,0.1,33571126,0.370335,0.00275708,85,9.95675,0.823739,4.6081,32.2749,37.706739,47.663489
afshell7,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,14.8757,1.40002,3.61915,29.8567,34.87587,49.75157
afshell8,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,14.8719,1.40465,3.62155,29.9912,35.0174,49.8893
afshell4,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,16.2325,1.44441,3.86902,31.9546,37.268029999999996,53.50053
afshell3,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,16.3438,1.48067,3.93559,32.1014,37.51766,53.86146
bundleadj,513351,20208051,14,4,1,0,0.1,46317562,0.718543,0.00395201,363,15.0622,2.01161,0.672217,49.6054,52.289227000000004,67.351427
ldoor,952203,46522475,15,4,1,0,0.1,115080907,0.304135,0.00482078,49,42.0583,4.00435,6.96864,29.1593,40.13229,82.19059000000001
af3k101,503625,17550675,14,4,1,0,0.1,62758552,2.0308,0.00980658,253,14.2461,1.23846,3.29127,68.5839,73.11363,87.35973
af5k101,503625,17550675,14,4,1,0,0.1,62792976,2.18876,0.0100511,277,14.8416,1.24685,3.41186,77.3605,82.01921,96.86081
af4k101,503625,17550675,14,4,1,0,0.1,62808112,2.25513,0.0101423,288,14.8725,1.23895,3.37864,79.9317,84.54929000000001,99.42179000000002
thermal2,1228045,8580313,16,4,1,0,0.1,51545789,0.406339,0.00340912,93,21.7881,1.69683,9.88989,72.9814,84.56812,106.35622
af1k101,503625,17550675,14,4,1,0,0.1,62581642,2.33639,0.00977653,315,16.096,1.49001,3.70466,95.0339,100.22857,116.32457000000001
af2k101,503625,17550675,14,4,1,0,0.1,62813828,2.42281,0.0101913,333,14.9698,1.29486,3.90638,96.1936,101.39484,116.36464000000001
apache2,715176,4817870,15,4,1,0,0.1,70355865,0.195068,0.00740895,160,12.8723,1.1268,9.76844,95.4727,106.36794,119.24024
af0k101,503625,17550675,14,4,1,0,0.1,62611568,2.39452,0.00979598,337,14.8223,1.32211,3.73121,100.443,105.49632,120.31862
G3circuit,1585478,7660826,16,4,1,0,0.1,91961667,0.243245,0.00399494,105,24.0346,1.83695,11.0126,93.3512,106.20075,130.23535
Fault639,638802,28614564,15,4,1,0,0.1,335604121,0.988788,0.020577,77,36.4996,3.82888,87.177,109.842,200.84788,237.34748000000002
PFlow742,742793,37138461,15,4,1,0,0.1,197286208,1.30047,0.0100601,160,45.3576,5.14619,33.3366,165.243,203.72579,249.08338999999998
inline1,503712,36816342,14,4,1,0,0.1,121152130,0.973032,0.0100847,535,37.7338,4.24964,10.2366,263.675,278.16124,315.89504
Emilia923,923136,41005206,15,4,1,0,0.1,743434011,0.943673,0.0129173,74,52.2504,5.25482,227.185,160.896,393.33582,445.58622
Serena,1391349,64531701,16,4,1,0,0.1,741075165,0.117831,0.0190533,52,98.5508,8.6075,254.666,152.091,415.3645,513.9153
boneS10,914898,55468422,15,4,1,0,0.1,201346476,0.76191,0.0105121,544,57.9247,6.00355,16.5139,441.767,464.28445,522.20915
Geo1438,1437960,63156690,16,4,1,0,0.1,789151061,0.19626,0.0192918,78,86.9943,8.60866,192.808,248.937,450.35366,537.3479600000001
audikw1,943695,77651847,15,4,1,0,0.1,478747430,0.126173,0.0196519,272,93.7664,9.49534,118.938,522.745,651.17834,744.94474
Hook1498,1498023,60917445,16,4,1,0,0.1,539443601,0.155483,0.0161189,281,92.9622,7.93861,149.556,729.843,887.33761,980.29981
bone010,986703,71666325,15,4,1,0,0.1,434842468,0.204475,0.0155861,520,89.0216,8.68711,85.7206,925.516,1019.92371,1108.94531
Flan1565,1564794,117406044,16,4,1,0,0.1,585546597,0.25605,0.0145597,500,139.139,12.7064,82.0574,1220.52,1315.2838,1454.4228
Bump2911,2911419,127729899,17,4,1,0,0.1,1999399574,0.379969,0.0180198,90,181.916,17.7055,888.201,739.368,1645.2745,1827.1905000000002
Queen4147,4147110,329499284,17,4,1,0,0.1,3922520953,0.66929,0.00772413,59,454.208,37.6515,1599.36,738.546,2375.5575,2829.7655000000004
StocF-1465,1465137,21005389,16,4,1,0,0.1,391813288,8.07983,0.0156937,1718,49.211,5.26069,138.416,4738.15,4881.82669,4931.037689999999


==> logs/suitesparse-0.1-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0.1,35189365,0.0203113,6.5687e-05,18,7.73496,0.802367,2.77045,5.29387,8.866686999999999,16.601647,36,8.29385,0.5,0.6382886114410075
apache2,715176,4817870.0,15,4,1,1,0.1,89847480,0.0626616,0.000607527,78,17.1951,1.31884,11.4983,60.6625,73.47964,90.67474,160,95.4727,0.4875,0.6353910594337439
ecology2,999999,4995991.0,15,4,1,1,0.1,54590841,0.0268494,7.55168e-05,42,11.6265,0.872507,2.78411,16.5109,20.167517,31.794017,85,27.0805,0.49411764705882355,0.609697014456897
tmtsym,726713,5080961.0,15,4,1,1,0.1,36692541,0.0216843,6.83841e-05,42,9.49634,0.744294,4.74664,17.5457,23.036634,32.532973999999996,85,32.2749,0.49411764705882355,0.5436329779488085
G3circuit,1585478,7660826.0,16,4,1,1,0.1,106378624,0.0371815,0.000235675,51,24.1116,1.80242,10.993,52.9498,65.74522,89.85682,105,93.3512,0.4857142857142857,0.567210705379256
thermal2,1228045,8580313.0,16,4,1,1,0.1,57091212,0.0273987,8.6825e-05,45,22.0219,1.62806,10.0066,40.8108,52.44546,74.46736,93,72.9814,0.4838709677419355,0.559194534497831
af3k101,503625,17550675.0,14,4,1,1,0.1,76117645,0.199397,0.000474297,120,18.5776,1.59844,4.34757,48.1743,54.12031,72.69791000000001,253,68.5839,0.4743083003952569,0.7024141234313009
af5k101,503625,17550675.0,14,4,1,1,0.1,76154214,0.210568,0.000473939,132,16.3134,1.62928,4.20255,51.8122,57.64403,73.95743,277,77.3605,0.47653429602888087,0.6697500662482792
af2k101,503625,17550675.0,14,4,1,1,0.1,76181121,0.244393,0.000474401,164,14.478,1.24143,3.73172,56.7098,61.682950000000005,76.16095,333,96.1936,0.4924924924924925,0.5895381813343091
af0k101,503625,17550675.0,14,4,1,1,0.1,75934577,0.240106,0.000437136,162,17.3056,1.48543,4.04568,64.0175,69.54861,86.85421,337,100.443,0.4807121661721068,0.6373515327100943
af4k101,503625,17550675.0,14,4,1,1,0.1,76170856,0.215868,0.000472062,138,18.7467,1.56175,4.39568,62.1569,68.11433,86.86103,288,79.9317,0.4791666666666667,0.7776251474696522
af1k101,503625,17550675.0,14,4,1,1,0.1,75892357,0.232356,0.000432864,151,14.5101,1.26731,3.43766,52.4367,57.141670000000005,71.65177,315,95.0339,0.4793650793650794,0.5517683689714933
afshell8,504855,17588875.0,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,18.1515,1.67922,3.93371,18.9603,24.573230000000002,42.72473,98,29.9912,0.4897959183673469,0.6321954439969057
afshell7,504855,17588875.0,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,19.3817,1.74905,4.59033,21.665,28.004379999999998,47.38608,98,29.8567,0.4897959183673469,0.7256327725435162
afshell3,504855,17588875.0,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,14.8595,1.40219,3.62025,17.5115,22.53394,37.39344,98,32.1014,0.4897959183673469,0.5455058034852064
afshell4,504855,17588875.0,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,17.8778,1.56406,3.86783,18.24,23.671889999999998,41.54969,98,31.9546,0.4897959183673469,0.5708098364554711
bundleadj,513351,20208051.0,14,4,1,1,0.1,46444130,0.039925,4.20502e-05,181,14.2277,1.93824,5.54664,23.9485,31.43338,45.66108,363,49.6054,0.4986225895316804,0.48278010055356874
StocF-1465,1465137,21005389.0,16,4,1,1,0.1,574987412,0.538237,0.000250761,834,48.7263,5.216,140.881,3514.85,3660.947,3709.6733,1718,4738.15,0.48544819557625146,0.7418190644027732
Fault639,638802,28614564.0,15,4,1,1,0.1,580967401,0.185797,0.00164533,37,36.1768,3.60117,84.2303,75.2044,163.03587,199.21267,77,109.842,0.4805194805194805,0.6846597840534586
inline1,503712,36816342.0,14,4,1,1,0.1,149715466,0.09459,0.000520422,261,37.3499,4.24823,9.7381,163.275,177.26133000000002,214.61123,535,263.675,0.48785046728971965,0.6192282165544705
PFlow742,742793,37138461.0,15,4,1,1,0.1,292028753,0.0827269,0.000679083,78,43.6336,4.47783,34.5771,112.739,151.79393,195.42753,160,165.243,0.4875,0.6822618809873944
Emilia923,923136,41005206.0,15,4,1,1,0.1,1073905561,0.11554,0.000810292,35,51.6303,4.96089,216.379,105.236,326.57589,378.20619,74,160.896,0.47297297297297297,0.6540622513922038
ldoor,952203,46522475.0,15,4,1,1,0.1,135217564,0.0377448,0.000307097,24,53.874,4.77084,8.832,21.876,35.478840000000005,89.35284000000001,49,29.1593,0.4897959183673469,0.7502237708038259
boneS10,914898,55468422.0,15,4,1,1,0.1,244138595,0.0705388,0.000442911,268,55.0387,5.46571,15.3282,265.004,285.79791,340.83661,544,441.767,0.49264705882352944,0.5998727836167029
Hook1498,1498023,60917445.0,16,4,1,1,0.1,892267148,0.0261847,0.00105643,136,90.5844,8.31606,167.409,574.26,749.98506,840.5694599999999,281,729.843,0.48398576512455516,0.7868267558913355
Geo1438,1437960,63156690.0,16,4,1,1,0.1,1316576847,0.0349858,0.00127061,37,98.0391,8.53535,211.817,180.741,401.09335,499.13245000000006,78,248.937,0.47435897435897434,0.7260511695730245
Serena,1391349,64531701.0,16,4,1,1,0.1,1323233574,0.0221395,0.00130313,26,84.5955,8.5371,230.697,126.762,365.9961,450.5916,52,152.091,0.5,0.8334615460480896
bone010,986703,71666325.0,15,4,1,1,0.1,681740761,0.0289111,0.00095979,253,74.2464,7.83188,74.4147,597.944,680.19058,754.43698,520,925.516,0.48653846153846153,0.6460655461385865
audikw1,943695,77651847.0,15,4,1,1,0.1,784662911,0.0244779,0.00184207,132,88.1607,9.90527,119.428,380.119,509.45227,597.61297,272,522.745,0.4852941176470588,0.7271595137208391
Flan1565,1564794,117406044.0,16,4,1,1,0.1,865547410,0.029479,0.000894541,241,127.548,11.1679,76.5594,754.87,842.5973,970.1453,500,1220.52,0.482,0.6184822862386524
Bump2911,2911419,127729899.0,17,4,1,1,0.1,3492924488,0.0601276,0.00139293,41,180.671,17.4915,916.451,539.561,1473.5035,1654.1745,90,739.368,0.45555555555555555,0.7297597407515608
Queen4147,4147110,329499284.0,17,4,1,1,0.1,5989161762,0.0733485,0.000597733,28,389.781,38.0824,1804.32,656.311,2498.7134,2888.4944,59,738.546,0.4745762711864407,0.8886528394981491


==> logs/suitesparse-0.1-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.1,35189365,0.0203113,6.5687e-05,18,7.73496,0.802367,2.77045,5.29387,8.866686999999999,16.601647
ecology2,999999,4995991,15,4,1,1,0.1,54590841,0.0268494,7.55168e-05,42,11.6265,0.872507,2.78411,16.5109,20.167517,31.794017
tmtsym,726713,5080961,15,4,1,1,0.1,36692541,0.0216843,6.83841e-05,42,9.49634,0.744294,4.74664,17.5457,23.036634,32.532973999999996
afshell3,504855,17588875,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,14.8595,1.40219,3.62025,17.5115,22.53394,37.39344
afshell4,504855,17588875,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,17.8778,1.56406,3.86783,18.24,23.671889999999998,41.54969
afshell8,504855,17588875,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,18.1515,1.67922,3.93371,18.9603,24.573230000000002,42.72473
bundleadj,513351,20208051,14,4,1,1,0.1,46444130,0.039925,4.20502e-05,181,14.2277,1.93824,5.54664,23.9485,31.43338,45.66108
afshell7,504855,17588875,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,19.3817,1.74905,4.59033,21.665,28.004379999999998,47.38608
af1k101,503625,17550675,14,4,1,1,0.1,75892357,0.232356,0.000432864,151,14.5101,1.26731,3.43766,52.4367,57.141670000000005,71.65177
af3k101,503625,17550675,14,4,1,1,0.1,76117645,0.199397,0.000474297,120,18.5776,1.59844,4.34757,48.1743,54.12031,72.69791000000001
af5k101,503625,17550675,14,4,1,1,0.1,76154214,0.210568,0.000473939,132,16.3134,1.62928,4.20255,51.8122,57.64403,73.95743
thermal2,1228045,8580313,16,4,1,1,0.1,57091212,0.0273987,8.6825e-05,45,22.0219,1.62806,10.0066,40.8108,52.44546,74.46736
af2k101,503625,17550675,14,4,1,1,0.1,76181121,0.244393,0.000474401,164,14.478,1.24143,3.73172,56.7098,61.682950000000005,76.16095
af0k101,503625,17550675,14,4,1,1,0.1,75934577,0.240106,0.000437136,162,17.3056,1.48543,4.04568,64.0175,69.54861,86.85421
af4k101,503625,17550675,14,4,1,1,0.1,76170856,0.215868,0.000472062,138,18.7467,1.56175,4.39568,62.1569,68.11433,86.86103
ldoor,952203,46522475,15,4,1,1,0.1,135217564,0.0377448,0.000307097,24,53.874,4.77084,8.832,21.876,35.478840000000005,89.35284000000001
G3circuit,1585478,7660826,16,4,1,1,0.1,106378624,0.0371815,0.000235675,51,24.1116,1.80242,10.993,52.9498,65.74522,89.85682
apache2,715176,4817870,15,4,1,1,0.1,89847480,0.0626616,0.000607527,78,17.1951,1.31884,11.4983,60.6625,73.47964,90.67474
PFlow742,742793,37138461,15,4,1,1,0.1,292028753,0.0827269,0.000679083,78,43.6336,4.47783,34.5771,112.739,151.79393,195.42753
Fault639,638802,28614564,15,4,1,1,0.1,580967401,0.185797,0.00164533,37,36.1768,3.60117,84.2303,75.2044,163.03587,199.21267
inline1,503712,36816342,14,4,1,1,0.1,149715466,0.09459,0.000520422,261,37.3499,4.24823,9.7381,163.275,177.26133000000002,214.61123
boneS10,914898,55468422,15,4,1,1,0.1,244138595,0.0705388,0.000442911,268,55.0387,5.46571,15.3282,265.004,285.79791,340.83661
Emilia923,923136,41005206,15,4,1,1,0.1,1073905561,0.11554,0.000810292,35,51.6303,4.96089,216.379,105.236,326.57589,378.20619
Serena,1391349,64531701,16,4,1,1,0.1,1323233574,0.0221395,0.00130313,26,84.5955,8.5371,230.697,126.762,365.9961,450.5916
Geo1438,1437960,63156690,16,4,1,1,0.1,1316576847,0.0349858,0.00127061,37,98.0391,8.53535,211.817,180.741,401.09335,499.13245000000006
audikw1,943695,77651847,15,4,1,1,0.1,784662911,0.0244779,0.00184207,132,88.1607,9.90527,119.428,380.119,509.45227,597.61297
bone010,986703,71666325,15,4,1,1,0.1,681740761,0.0289111,0.00095979,253,74.2464,7.83188,74.4147,597.944,680.19058,754.43698
Hook1498,1498023,60917445,16,4,1,1,0.1,892267148,0.0261847,0.00105643,136,90.5844,8.31606,167.409,574.26,749.98506,840.5694599999999
Flan1565,1564794,117406044,16,4,1,1,0.1,865547410,0.029479,0.000894541,241,127.548,11.1679,76.5594,754.87,842.5973,970.1453
Bump2911,2911419,127729899,17,4,1,1,0.1,3492924488,0.0601276,0.00139293,41,180.671,17.4915,916.451,539.561,1473.5035,1654.1745
Queen4147,4147110,329499284,17,4,1,1,0.1,5989161762,0.0733485,0.000597733,28,389.781,38.0824,1804.32,656.311,2498.7134,2888.4944
StocF-1465,1465137,21005389,16,4,1,1,0.1,574987412,0.538237,0.000250761,834,48.7263,5.216,140.881,3514.85,3660.947,3709.6733


==> logs/suitesparse-0.1-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.1,35189365,0.0203113,6.5687e-05,18,7.73496,0.802367,2.77045,5.29387,8.866686999999999,16.601647
parabolicfem,525825,3674625,14,4,1,0,0.1,32396733,0.332515,0.00210315,36,7.15266,0.714601,2.50389,8.29385,11.512341000000001,18.665001000000004
ecology2,999999,4995991,15,4,1,1,0.1,54590841,0.0268494,7.55168e-05,42,11.6265,0.872507,2.78411,16.5109,20.167517,31.794017
tmtsym,726713,5080961,15,4,1,1,0.1,36692541,0.0216843,6.83841e-05,42,9.49634,0.744294,4.74664,17.5457,23.036634,32.532973999999996
afshell3,504855,17588875,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,14.8595,1.40219,3.62025,17.5115,22.53394,37.39344
ecology2,999999,4995991,15,4,1,0,0.1,51088502,0.262817,0.00212613,85,10.3893,0.728406,2.35976,27.0805,30.168666,40.557966
afshell4,504855,17588875,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,17.8778,1.56406,3.86783,18.24,23.671889999999998,41.54969
afshell8,504855,17588875,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,18.1515,1.67922,3.93371,18.9603,24.573230000000002,42.72473
bundleadj,513351,20208051,14,4,1,1,0.1,46444130,0.039925,4.20502e-05,181,14.2277,1.93824,5.54664,23.9485,31.43338,45.66108
afshell7,504855,17588875,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,19.3817,1.74905,4.59033,21.665,28.004379999999998,47.38608
tmtsym,726713,5080961,15,4,1,0,0.1,33571126,0.370335,0.00275708,85,9.95675,0.823739,4.6081,32.2749,37.706739,47.663489
afshell7,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,14.8757,1.40002,3.61915,29.8567,34.87587,49.75157
afshell8,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,14.8719,1.40465,3.62155,29.9912,35.0174,49.8893
afshell4,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,16.2325,1.44441,3.86902,31.9546,37.268029999999996,53.50053
afshell3,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,16.3438,1.48067,3.93559,32.1014,37.51766,53.86146
bundleadj,513351,20208051,14,4,1,0,0.1,46317562,0.718543,0.00395201,363,15.0622,2.01161,0.672217,49.6054,52.289227000000004,67.351427
af1k101,503625,17550675,14,4,1,1,0.1,75892357,0.232356,0.000432864,151,14.5101,1.26731,3.43766,52.4367,57.141670000000005,71.65177
af3k101,503625,17550675,14,4,1,1,0.1,76117645,0.199397,0.000474297,120,18.5776,1.59844,4.34757,48.1743,54.12031,72.69791000000001
af5k101,503625,17550675,14,4,1,1,0.1,76154214,0.210568,0.000473939,132,16.3134,1.62928,4.20255,51.8122,57.64403,73.95743
thermal2,1228045,8580313,16,4,1,1,0.1,57091212,0.0273987,8.6825e-05,45,22.0219,1.62806,10.0066,40.8108,52.44546,74.46736
af2k101,503625,17550675,14,4,1,1,0.1,76181121,0.244393,0.000474401,164,14.478,1.24143,3.73172,56.7098,61.682950000000005,76.16095
ldoor,952203,46522475,15,4,1,0,0.1,115080907,0.304135,0.00482078,49,42.0583,4.00435,6.96864,29.1593,40.13229,82.19059000000001
af0k101,503625,17550675,14,4,1,1,0.1,75934577,0.240106,0.000437136,162,17.3056,1.48543,4.04568,64.0175,69.54861,86.85421
af4k101,503625,17550675,14,4,1,1,0.1,76170856,0.215868,0.000472062,138,18.7467,1.56175,4.39568,62.1569,68.11433,86.86103
af3k101,503625,17550675,14,4,1,0,0.1,62758552,2.0308,0.00980658,253,14.2461,1.23846,3.29127,68.5839,73.11363,87.35973
ldoor,952203,46522475,15,4,1,1,0.1,135217564,0.0377448,0.000307097,24,53.874,4.77084,8.832,21.876,35.478840000000005,89.35284000000001
G3circuit,1585478,7660826,16,4,1,1,0.1,106378624,0.0371815,0.000235675,51,24.1116,1.80242,10.993,52.9498,65.74522,89.85682
apache2,715176,4817870,15,4,1,1,0.1,89847480,0.0626616,0.000607527,78,17.1951,1.31884,11.4983,60.6625,73.47964,90.67474
af5k101,503625,17550675,14,4,1,0,0.1,62792976,2.18876,0.0100511,277,14.8416,1.24685,3.41186,77.3605,82.01921,96.86081
af4k101,503625,17550675,14,4,1,0,0.1,62808112,2.25513,0.0101423,288,14.8725,1.23895,3.37864,79.9317,84.54929000000001,99.42179000000002
thermal2,1228045,8580313,16,4,1,0,0.1,51545789,0.406339,0.00340912,93,21.7881,1.69683,9.88989,72.9814,84.56812,106.35622
af1k101,503625,17550675,14,4,1,0,0.1,62581642,2.33639,0.00977653,315,16.096,1.49001,3.70466,95.0339,100.22857,116.32457000000001
af2k101,503625,17550675,14,4,1,0,0.1,62813828,2.42281,0.0101913,333,14.9698,1.29486,3.90638,96.1936,101.39484,116.36464000000001
apache2,715176,4817870,15,4,1,0,0.1,70355865,0.195068,0.00740895,160,12.8723,1.1268,9.76844,95.4727,106.36794,119.24024
af0k101,503625,17550675,14,4,1,0,0.1,62611568,2.39452,0.00979598,337,14.8223,1.32211,3.73121,100.443,105.49632,120.31862
G3circuit,1585478,7660826,16,4,1,0,0.1,91961667,0.243245,0.00399494,105,24.0346,1.83695,11.0126,93.3512,106.20075,130.23535
PFlow742,742793,37138461,15,4,1,1,0.1,292028753,0.0827269,0.000679083,78,43.6336,4.47783,34.5771,112.739,151.79393,195.42753
Fault639,638802,28614564,15,4,1,1,0.1,580967401,0.185797,0.00164533,37,36.1768,3.60117,84.2303,75.2044,163.03587,199.21267
inline1,503712,36816342,14,4,1,1,0.1,149715466,0.09459,0.000520422,261,37.3499,4.24823,9.7381,163.275,177.26133000000002,214.61123
Fault639,638802,28614564,15,4,1,0,0.1,335604121,0.988788,0.020577,77,36.4996,3.82888,87.177,109.842,200.84788,237.34748000000002
PFlow742,742793,37138461,15,4,1,0,0.1,197286208,1.30047,0.0100601,160,45.3576,5.14619,33.3366,165.243,203.72579,249.08338999999998
inline1,503712,36816342,14,4,1,0,0.1,121152130,0.973032,0.0100847,535,37.7338,4.24964,10.2366,263.675,278.16124,315.89504
boneS10,914898,55468422,15,4,1,1,0.1,244138595,0.0705388,0.000442911,268,55.0387,5.46571,15.3282,265.004,285.79791,340.83661
Emilia923,923136,41005206,15,4,1,1,0.1,1073905561,0.11554,0.000810292,35,51.6303,4.96089,216.379,105.236,326.57589,378.20619
Emilia923,923136,41005206,15,4,1,0,0.1,743434011,0.943673,0.0129173,74,52.2504,5.25482,227.185,160.896,393.33582,445.58622
Serena,1391349,64531701,16,4,1,1,0.1,1323233574,0.0221395,0.00130313,26,84.5955,8.5371,230.697,126.762,365.9961,450.5916
Geo1438,1437960,63156690,16,4,1,1,0.1,1316576847,0.0349858,0.00127061,37,98.0391,8.53535,211.817,180.741,401.09335,499.13245000000006
Serena,1391349,64531701,16,4,1,0,0.1,741075165,0.117831,0.0190533,52,98.5508,8.6075,254.666,152.091,415.3645,513.9153
boneS10,914898,55468422,15,4,1,0,0.1,201346476,0.76191,0.0105121,544,57.9247,6.00355,16.5139,441.767,464.28445,522.20915
Geo1438,1437960,63156690,16,4,1,0,0.1,789151061,0.19626,0.0192918,78,86.9943,8.60866,192.808,248.937,450.35366,537.3479600000001
audikw1,943695,77651847,15,4,1,1,0.1,784662911,0.0244779,0.00184207,132,88.1607,9.90527,119.428,380.119,509.45227,597.61297
audikw1,943695,77651847,15,4,1,0,0.1,478747430,0.126173,0.0196519,272,93.7664,9.49534,118.938,522.745,651.17834,744.94474
bone010,986703,71666325,15,4,1,1,0.1,681740761,0.0289111,0.00095979,253,74.2464,7.83188,74.4147,597.944,680.19058,754.43698
Hook1498,1498023,60917445,16,4,1,1,0.1,892267148,0.0261847,0.00105643,136,90.5844,8.31606,167.409,574.26,749.98506,840.5694599999999
Flan1565,1564794,117406044,16,4,1,1,0.1,865547410,0.029479,0.000894541,241,127.548,11.1679,76.5594,754.87,842.5973,970.1453
Hook1498,1498023,60917445,16,4,1,0,0.1,539443601,0.155483,0.0161189,281,92.9622,7.93861,149.556,729.843,887.33761,980.29981
bone010,986703,71666325,15,4,1,0,0.1,434842468,0.204475,0.0155861,520,89.0216,8.68711,85.7206,925.516,1019.92371,1108.94531
Flan1565,1564794,117406044,16,4,1,0,0.1,585546597,0.25605,0.0145597,500,139.139,12.7064,82.0574,1220.52,1315.2838,1454.4228
Bump2911,2911419,127729899,17,4,1,1,0.1,3492924488,0.0601276,0.00139293,41,180.671,17.4915,916.451,539.561,1473.5035,1654.1745
Bump2911,2911419,127729899,17,4,1,0,0.1,1999399574,0.379969,0.0180198,90,181.916,17.7055,888.201,739.368,1645.2745,1827.1905000000002
Queen4147,4147110,329499284,17,4,1,0,0.1,3922520953,0.66929,0.00772413,59,454.208,37.6515,1599.36,738.546,2375.5575,2829.7655000000004
Queen4147,4147110,329499284,17,4,1,1,0.1,5989161762,0.0733485,0.000597733,28,389.781,38.0824,1804.32,656.311,2498.7134,2888.4944
StocF-1465,1465137,21005389,16,4,1,1,0.1,574987412,0.538237,0.000250761,834,48.7263,5.216,140.881,3514.85,3660.947,3709.6733
StocF-1465,1465137,21005389,16,4,1,0,0.1,391813288,8.07983,0.0156937,1718,49.211,5.26069,138.416,4738.15,4881.82669,4931.037689999999


==> logs/suitesparse-0.2-noprescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,0,0.2,32274082,0.281276,0.00380991,72,7.06798,0.766564,2.69329,18.0656,21.525454,28.593434000000002
ecology2,999999,4995991,15,4,0,0,0.2,50884262,0.191678,0.0033323,154,13.7398,0.988468,2.98721,59.7247,63.700378,77.440178
afshell8,504855,17588875,14,4,0,0,0.2,61339291,0.168309,0.00969155,206,14.6035,1.31024,3.37539,58.2617,62.947329999999994,77.55082999999999
afshell7,504855,17588875,14,4,0,0,0.2,61339291,0.168309,0.00969155,206,14.9132,1.30558,3.37477,58.7544,63.434749999999994,78.34795
tmtsym,726713,5080961,15,4,0,0,0.2,33334772,0.274181,0.00434899,136,12.7644,0.950673,5.64278,59.4884,66.081853,78.84625299999999
afshell4,504855,17588875,14,4,0,0,0.2,61339767,0.168299,0.00969185,205,18.6906,1.58924,4.0322,65.6613,71.28273999999999,89.97334
afshell3,504855,17588875,14,4,0,0,0.2,61339767,0.168299,0.00969185,205,19.4462,1.73915,4.58052,69.6407,75.96037,95.40656999999999
ldoor,952203,46522475,15,4,0,0,0.2,111114860,0.310713,0.0112042,118,43.8333,4.0027,6.43146,67.1768,77.61096,121.44426
apache2,715176,4817870,15,4,0,0,0.2,68968085,0.137739,0.00308415,208,12.7997,1.11294,9.53391,121.682,132.32885,145.12855000000002
af3k101,503625,17550675,14,4,0,0,0.2,61338574,2.18323,0.0138408,492,14.3792,1.28652,3.40452,139.744,144.43504,158.81424
af5k101,503625,17550675,14,4,0,0,0.2,61345801,2.33911,0.0141026,526,14.4811,1.27675,3.3065,145.6,150.18325,164.66434999999998
bundleadj,513351,20208051,14,4,0,0,0.2,46305328,1385.07,0.00104622,1104,16.8297,2.04876,0.743431,146.735,149.52719100000002,166.35689100000002
thermal2,1228045,8580313,16,4,0,0,0.2,51079428,0.246095,0.0049611,182,22.7509,1.67283,9.76423,136.579,148.01606,170.76696
af4k101,503625,17550675,14,4,0,0,0.2,61353691,2.39161,0.0141474,551,16.5557,1.49583,3.77637,167.495,172.7672,189.3229
af0k101,503625,17550675,14,4,0,0,0.2,61273979,2.54634,0.0135867,603,15.9982,1.3686,3.57416,172.106,177.04876,193.04695999999998
af2k101,503625,17550675,14,4,0,0,0.2,61358800,2.5812,0.014086,635,15.7143,1.37378,3.62485,188.382,193.38063,209.09493
G3circuit,1585478,7660826,16,4,0,0,0.2,90186313,0.176798,0.000707395,204,23.9645,1.8223,10.8741,176.499,189.1954,213.1599
af1k101,503625,17550675,14,4,0,0,0.2,61235191,2.50984,0.0136054,605,18.2387,1.55796,4.04177,195.332,200.93173,219.17043
Fault639,638802,28614564,15,4,0,0,0.2,268115029,0.474686,0.0365611,226,44.6753,4.16393,80.8003,303.79,388.75423,433.42953
inline1,503712,36816342,14,4,0,0,0.2,117376063,0.619485,0.015838,1043,38.0757,4.41701,9.24974,514.495,528.16175,566.23745
PFlow742,742793,37138461,15,4,0,0,0.2,177585157,0.797454,0.00766287,430,54.2254,5.64177,36.9296,499.175,541.7463700000001,595.97177
Serena,1391349,64531701,16,4,0,0,0.2,599739653,0.170952,0.0353468,119,109.059,9.61504,224.847,363.196,597.65804,706.71704
Emilia923,923136,41005206,15,4,0,0,0.2,646202454,0.610874,0.00549196,258,54.6364,5.60634,182.111,542.049,729.7663399999999,784.40274
Geo1438,1437960,63156690,16,4,0,0,0.2,633516673,0.202744,0.0278289,207,107.806,9.96508,186.516,663.894,860.37508,968.1810800000001
boneS10,914898,55468422,15,4,0,0,0.2,196482823,0.710582,0.0191845,1126,69.5941,6.46023,17.9034,1017.64,1042.00363,1111.59773
audikw1,943695,77651847,15,4,0,0,0.2,400632901,0.133285,0.00233298,477,85.1978,9.33767,95.0022,931.464,1035.80387,1121.00167
Hook1498,1498023,60917445,16,4,0,0,0.2,457037572,0.150839,0.0342891,503,102.086,9.15536,144.092,1357.95,1511.1973600000001,1613.2833600000001
bone010,986703,71666325,15,4,0,0,0.2,386040611,0.149745,0.0300825,990,76.2578,7.78276,63.0003,1502.28,1573.06306,1649.32086
Flan1565,1564794,117406044,16,4,0,0,0.2,521192985,0.156648,0.020548,1050,157.491,14.5686,80.5175,2674.8,2769.8861,2927.3771
Bump2911,2911419,127729899,17,4,0,0,0.2,1629487903,0.402913,0.00551597,302,219.222,19.4285,772.371,2273.64,3065.4395,3284.6615
Queen4147,4147110,329499284,17,4,0,0,0.2,3130461115,0.284098,0.000275976,189,469.509,41.252,1074.9,2305.09,3421.242,3890.751
StocF-1465,1465137,21005389,16,4,0,0,0.2,354996306,7.31016,0.0132739,2001,61.2174,5.97514,145.823,5806.37,5958.16814,6019.38554


==> logs/suitesparse-0.2-noprescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,0,1,0.2,35027601,0.0383928,0.000220627,35,7.40346,0.770759,2.59998,9.31352,12.684259,20.087719,72,18.0656,0.4861111111111111,0.5155389248073687
apache2,715176,4817870.0,15,4,0,1,0.2,87947979,0.0506119,0.000410476,100,12.1704,1.13331,9.20758,66.6425,76.98339,89.15379,208,121.682,0.4807692307692308,0.5476775529659276
ecology2,999999,4995991.0,15,4,0,1,0.2,54307722,0.0486445,0.000233612,76,10.4398,0.820691,2.37227,26.0803,29.273261,39.713061,154,59.7247,0.4935064935064935,0.43667527840240306
tmtsym,726713,5080961.0,15,4,0,1,0.2,36392245,0.0396216,0.000221019,67,10.7138,0.826471,4.82527,28.1198,33.771541,44.485341000000005,136,59.4884,0.49264705882352944,0.4726938361092247
G3circuit,1585478,7660826.0,16,4,0,1,0.2,104283297,0.0600455,4.37137e-05,98,28.4029,1.94179,11.7855,108.264,121.99128999999999,150.39418999999998,204,176.499,0.4803921568627451,0.6133972430438699
thermal2,1228045,8580313.0,16,4,0,1,0.2,56507717,0.0438377,0.000269293,89,26.2473,1.95442,11.1856,85.3267,98.46672000000001,124.71402,182,136.579,0.489010989010989,0.6247424567466447
af0k101,503625,17550675.0,14,4,0,1,0.2,74371498,0.370024,0.00123809,286,18.7184,1.60249,4.07725,110.414,116.09374,134.81214,603,172.106,0.47429519071310117,0.6415464887917911
af1k101,503625,17550675.0,14,4,0,1,0.2,74310025,0.354401,0.00123309,280,14.8029,1.37896,3.54508,103.88,108.80404,123.60694,605,195.332,0.4628099173553719,0.5318125038396166
af5k101,503625,17550675.0,14,4,0,1,0.2,74455881,0.346047,0.00128697,246,18.1075,1.56385,4.01924,99.3032,104.88629,122.99379,526,145.6,0.467680608365019,0.6820274725274725
af3k101,503625,17550675.0,14,4,0,1,0.2,74449092,0.330265,0.00127542,225,18.3794,1.53932,4.1439,90.5694,96.25262000000001,114.63202000000001,492,139.744,0.4573170731707317,0.6481094000457981
af2k101,503625,17550675.0,14,4,0,1,0.2,74477522,0.379557,0.00130363,285,14.7881,1.3746,3.57867,105.817,110.77027,125.55837,635,188.382,0.44881889763779526,0.5617150258517267
af4k101,503625,17550675.0,14,4,0,1,0.2,74466928,0.353549,0.00129365,253,14.3042,1.27845,3.37005,87.5113,92.1598,106.464,551,167.495,0.4591651542649728,0.5224711185408519
afshell3,504855,17588875.0,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2836,1.24076,3.79922,33.8781,38.91808,53.20168,205,69.6407,0.48292682926829267,0.4864698373221407
afshell7,504855,17588875.0,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.5825,1.26746,3.32902,33.9684,38.56488,53.14738,206,58.7544,0.48058252427184467,0.5781422327519301
afshell8,504855,17588875.0,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.4163,1.273,3.3129,34.031,38.6169,53.033199999999994,206,58.2617,0.48058252427184467,0.584105853416567
afshell4,504855,17588875.0,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2448,1.23433,3.29814,33.9813,38.513769999999994,52.75857,205,65.6613,0.48292682926829267,0.5175240209986705
bundleadj,513351,20208051.0,14,4,0,1,0.2,46434677,163.755,1.91094e-05,471,15.281,2.02887,0.710915,66.3786,69.118385,84.39938500000001,1104,146.735,0.4266304347826087,0.45237060006133506
StocF-1465,1465137,21005389.0,16,4,0,1,0.2,537656267,0.277554,3.46531e-05,1709,46.9499,4.89198,127.225,6973.13,7105.24698,7152.19688,2001,5806.37,0.8540729635182409,1.200944824391143
Fault639,638802,28614564.0,15,4,0,1,0.2,500367234,0.123853,0.00475328,107,37.1331,3.43634,69.5651,205.829,278.83044,315.96354,226,303.79,0.47345132743362833,0.6775371144540636
inline1,503712,36816342.0,14,4,0,1,0.2,145727596,0.160832,0.00364469,489,36.203,4.09023,8.84054,284.736,297.66677,333.86977,1043,514.495,0.46883988494726747,0.5534281188349741
PFlow742,742793,37138461.0,15,4,0,1,0.2,269310091,0.109446,0.000540159,198,56.048,5.3915,37.1529,302.507,345.0514,401.0994,430,499.175,0.4604651162790698,0.6060139229729052
Emilia923,923136,41005206.0,15,4,0,1,0.2,976684403,0.13547,3.23232e-05,126,53.7615,4.96892,176.841,342.64,524.44992,578.21142,258,542.049,0.4883720930232558,0.6321199743934589
ldoor,952203,46522475.0,15,4,0,1,0.2,130955096,0.0743669,0.00177262,56,42.2527,4.04089,6.78461,39.0798,49.9053,92.15799999999999,118,67.1768,0.4745762711864407,0.5817454835598004
boneS10,914898,55468422.0,15,4,0,1,0.2,239570442,0.120589,0.0017192,538,55.5523,5.09551,14.8571,500.606,520.55861,576.11091,1126,1017.64,0.477797513321492,0.49192838331826577
Hook1498,1498023,60917445.0,16,4,0,1,0.2,796222946,0.0447759,0.00390407,242,86.6601,8.35039,133.152,1011.41,1152.91239,1239.57249,503,1357.95,0.48111332007952284,0.7448065098125851
Geo1438,1437960,63156690.0,16,4,0,1,0.2,1133597894,0.0635317,0.00289051,97,89.1291,7.8077,161.556,412.313,581.6767,670.8058,207,663.894,0.46859903381642515,0.6210524571693674
Serena,1391349,64531701.0,16,4,0,1,0.2,1141675673,0.0483859,0.00421569,58,87.3252,7.42462,175.681,231.22,414.32562,501.65082000000007,119,363.196,0.48739495798319327,0.6366259540303307
bone010,986703,71666325.0,15,4,0,1,0.2,627735853,0.0464521,0.00324355,476,77.0948,7.85792,65.6284,974.938,1048.42432,1125.51912,990,1502.28,0.4808080808080808,0.6489722288787709
audikw1,943695,77651847.0,15,4,0,1,0.2,693950488,0.0431196,0.000326502,230,85.015,8.88421,91.3767,631.852,732.1129099999999,817.1279099999999,477,931.464,0.48218029350104824,0.678342909656197
Flan1565,1564794,117406044.0,16,4,0,1,0.2,799331149,0.0451228,0.00231455,492,139.74,13.589,71.6918,1429.14,1514.4208,1654.1608,1050,2674.8,0.4685714285714286,0.534297891431135
Bump2911,2911419,127729899.0,17,4,0,1,0.2,3006078065,0.0991138,0.00072891,139,215.323,19.8324,804.477,1840.36,2664.6693999999998,2879.9924,302,2273.64,0.4602649006622517,0.8094333315740398
Queen4147,4147110,329499284.0,17,4,0,1,0.2,5064238874,0.0978052,1.94166e-05,84,399.377,38.8054,826.298,1423.16,2288.2634,2687.6404,189,2305.09,0.4444444444444444,0.6173988868113609


==> logs/suitesparse-0.2-noprescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.2,35027601,0.0383928,0.000220627,35,7.40346,0.770759,2.59998,9.31352,12.684259,20.087719
ecology2,999999,4995991,15,4,0,1,0.2,54307722,0.0486445,0.000233612,76,10.4398,0.820691,2.37227,26.0803,29.273261,39.713061
tmtsym,726713,5080961,15,4,0,1,0.2,36392245,0.0396216,0.000221019,67,10.7138,0.826471,4.82527,28.1198,33.771541,44.485341000000005
afshell4,504855,17588875,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2448,1.23433,3.29814,33.9813,38.513769999999994,52.75857
afshell8,504855,17588875,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.4163,1.273,3.3129,34.031,38.6169,53.033199999999994
afshell7,504855,17588875,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.5825,1.26746,3.32902,33.9684,38.56488,53.14738
afshell3,504855,17588875,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2836,1.24076,3.79922,33.8781,38.91808,53.20168
bundleadj,513351,20208051,14,4,0,1,0.2,46434677,163.755,1.91094e-05,471,15.281,2.02887,0.710915,66.3786,69.118385,84.39938500000001
apache2,715176,4817870,15,4,0,1,0.2,87947979,0.0506119,0.000410476,100,12.1704,1.13331,9.20758,66.6425,76.98339,89.15379
ldoor,952203,46522475,15,4,0,1,0.2,130955096,0.0743669,0.00177262,56,42.2527,4.04089,6.78461,39.0798,49.9053,92.15799999999999
af4k101,503625,17550675,14,4,0,1,0.2,74466928,0.353549,0.00129365,253,14.3042,1.27845,3.37005,87.5113,92.1598,106.464
af3k101,503625,17550675,14,4,0,1,0.2,74449092,0.330265,0.00127542,225,18.3794,1.53932,4.1439,90.5694,96.25262000000001,114.63202000000001
af5k101,503625,17550675,14,4,0,1,0.2,74455881,0.346047,0.00128697,246,18.1075,1.56385,4.01924,99.3032,104.88629,122.99379
af1k101,503625,17550675,14,4,0,1,0.2,74310025,0.354401,0.00123309,280,14.8029,1.37896,3.54508,103.88,108.80404,123.60694
thermal2,1228045,8580313,16,4,0,1,0.2,56507717,0.0438377,0.000269293,89,26.2473,1.95442,11.1856,85.3267,98.46672000000001,124.71402
af2k101,503625,17550675,14,4,0,1,0.2,74477522,0.379557,0.00130363,285,14.7881,1.3746,3.57867,105.817,110.77027,125.55837
af0k101,503625,17550675,14,4,0,1,0.2,74371498,0.370024,0.00123809,286,18.7184,1.60249,4.07725,110.414,116.09374,134.81214
G3circuit,1585478,7660826,16,4,0,1,0.2,104283297,0.0600455,4.37137e-05,98,28.4029,1.94179,11.7855,108.264,121.99128999999999,150.39418999999998
Fault639,638802,28614564,15,4,0,1,0.2,500367234,0.123853,0.00475328,107,37.1331,3.43634,69.5651,205.829,278.83044,315.96354
inline1,503712,36816342,14,4,0,1,0.2,145727596,0.160832,0.00364469,489,36.203,4.09023,8.84054,284.736,297.66677,333.86977
PFlow742,742793,37138461,15,4,0,1,0.2,269310091,0.109446,0.000540159,198,56.048,5.3915,37.1529,302.507,345.0514,401.0994
Serena,1391349,64531701,16,4,0,1,0.2,1141675673,0.0483859,0.00421569,58,87.3252,7.42462,175.681,231.22,414.32562,501.65082000000007
boneS10,914898,55468422,15,4,0,1,0.2,239570442,0.120589,0.0017192,538,55.5523,5.09551,14.8571,500.606,520.55861,576.11091
Emilia923,923136,41005206,15,4,0,1,0.2,976684403,0.13547,3.23232e-05,126,53.7615,4.96892,176.841,342.64,524.44992,578.21142
Geo1438,1437960,63156690,16,4,0,1,0.2,1133597894,0.0635317,0.00289051,97,89.1291,7.8077,161.556,412.313,581.6767,670.8058
audikw1,943695,77651847,15,4,0,1,0.2,693950488,0.0431196,0.000326502,230,85.015,8.88421,91.3767,631.852,732.1129099999999,817.1279099999999
bone010,986703,71666325,15,4,0,1,0.2,627735853,0.0464521,0.00324355,476,77.0948,7.85792,65.6284,974.938,1048.42432,1125.51912
Hook1498,1498023,60917445,16,4,0,1,0.2,796222946,0.0447759,0.00390407,242,86.6601,8.35039,133.152,1011.41,1152.91239,1239.57249
Flan1565,1564794,117406044,16,4,0,1,0.2,799331149,0.0451228,0.00231455,492,139.74,13.589,71.6918,1429.14,1514.4208,1654.1608
Queen4147,4147110,329499284,17,4,0,1,0.2,5064238874,0.0978052,1.94166e-05,84,399.377,38.8054,826.298,1423.16,2288.2634,2687.6404
Bump2911,2911419,127729899,17,4,0,1,0.2,3006078065,0.0991138,0.00072891,139,215.323,19.8324,804.477,1840.36,2664.6693999999998,2879.9924
StocF-1465,1465137,21005389,16,4,0,1,0.2,537656267,0.277554,3.46531e-05,1709,46.9499,4.89198,127.225,6973.13,7105.24698,7152.19688


==> logs/suitesparse-0.2-noprescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.2,35027601,0.0383928,0.000220627,35,7.40346,0.770759,2.59998,9.31352,12.684259,20.087719
parabolicfem,525825,3674625,14,4,0,0,0.2,32274082,0.281276,0.00380991,72,7.06798,0.766564,2.69329,18.0656,21.525454,28.593434000000002
ecology2,999999,4995991,15,4,0,1,0.2,54307722,0.0486445,0.000233612,76,10.4398,0.820691,2.37227,26.0803,29.273261,39.713061
tmtsym,726713,5080961,15,4,0,1,0.2,36392245,0.0396216,0.000221019,67,10.7138,0.826471,4.82527,28.1198,33.771541,44.485341000000005
afshell4,504855,17588875,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2448,1.23433,3.29814,33.9813,38.513769999999994,52.75857
afshell8,504855,17588875,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.4163,1.273,3.3129,34.031,38.6169,53.033199999999994
afshell7,504855,17588875,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.5825,1.26746,3.32902,33.9684,38.56488,53.14738
afshell3,504855,17588875,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2836,1.24076,3.79922,33.8781,38.91808,53.20168
ecology2,999999,4995991,15,4,0,0,0.2,50884262,0.191678,0.0033323,154,13.7398,0.988468,2.98721,59.7247,63.700378,77.440178
afshell8,504855,17588875,14,4,0,0,0.2,61339291,0.168309,0.00969155,206,14.6035,1.31024,3.37539,58.2617,62.947329999999994,77.55082999999999
afshell7,504855,17588875,14,4,0,0,0.2,61339291,0.168309,0.00969155,206,14.9132,1.30558,3.37477,58.7544,63.434749999999994,78.34795
tmtsym,726713,5080961,15,4,0,0,0.2,33334772,0.274181,0.00434899,136,12.7644,0.950673,5.64278,59.4884,66.081853,78.84625299999999
bundleadj,513351,20208051,14,4,0,1,0.2,46434677,163.755,1.91094e-05,471,15.281,2.02887,0.710915,66.3786,69.118385,84.39938500000001
apache2,715176,4817870,15,4,0,1,0.2,87947979,0.0506119,0.000410476,100,12.1704,1.13331,9.20758,66.6425,76.98339,89.15379
afshell4,504855,17588875,14,4,0,0,0.2,61339767,0.168299,0.00969185,205,18.6906,1.58924,4.0322,65.6613,71.28273999999999,89.97334
ldoor,952203,46522475,15,4,0,1,0.2,130955096,0.0743669,0.00177262,56,42.2527,4.04089,6.78461,39.0798,49.9053,92.15799999999999
afshell3,504855,17588875,14,4,0,0,0.2,61339767,0.168299,0.00969185,205,19.4462,1.73915,4.58052,69.6407,75.96037,95.40656999999999
af4k101,503625,17550675,14,4,0,1,0.2,74466928,0.353549,0.00129365,253,14.3042,1.27845,3.37005,87.5113,92.1598,106.464
af3k101,503625,17550675,14,4,0,1,0.2,74449092,0.330265,0.00127542,225,18.3794,1.53932,4.1439,90.5694,96.25262000000001,114.63202000000001
ldoor,952203,46522475,15,4,0,0,0.2,111114860,0.310713,0.0112042,118,43.8333,4.0027,6.43146,67.1768,77.61096,121.44426
af5k101,503625,17550675,14,4,0,1,0.2,74455881,0.346047,0.00128697,246,18.1075,1.56385,4.01924,99.3032,104.88629,122.99379
af1k101,503625,17550675,14,4,0,1,0.2,74310025,0.354401,0.00123309,280,14.8029,1.37896,3.54508,103.88,108.80404,123.60694
thermal2,1228045,8580313,16,4,0,1,0.2,56507717,0.0438377,0.000269293,89,26.2473,1.95442,11.1856,85.3267,98.46672000000001,124.71402
af2k101,503625,17550675,14,4,0,1,0.2,74477522,0.379557,0.00130363,285,14.7881,1.3746,3.57867,105.817,110.77027,125.55837
af0k101,503625,17550675,14,4,0,1,0.2,74371498,0.370024,0.00123809,286,18.7184,1.60249,4.07725,110.414,116.09374,134.81214
apache2,715176,4817870,15,4,0,0,0.2,68968085,0.137739,0.00308415,208,12.7997,1.11294,9.53391,121.682,132.32885,145.12855000000002
G3circuit,1585478,7660826,16,4,0,1,0.2,104283297,0.0600455,4.37137e-05,98,28.4029,1.94179,11.7855,108.264,121.99128999999999,150.39418999999998
af3k101,503625,17550675,14,4,0,0,0.2,61338574,2.18323,0.0138408,492,14.3792,1.28652,3.40452,139.744,144.43504,158.81424
af5k101,503625,17550675,14,4,0,0,0.2,61345801,2.33911,0.0141026,526,14.4811,1.27675,3.3065,145.6,150.18325,164.66434999999998
bundleadj,513351,20208051,14,4,0,0,0.2,46305328,1385.07,0.00104622,1104,16.8297,2.04876,0.743431,146.735,149.52719100000002,166.35689100000002
thermal2,1228045,8580313,16,4,0,0,0.2,51079428,0.246095,0.0049611,182,22.7509,1.67283,9.76423,136.579,148.01606,170.76696
af4k101,503625,17550675,14,4,0,0,0.2,61353691,2.39161,0.0141474,551,16.5557,1.49583,3.77637,167.495,172.7672,189.3229
af0k101,503625,17550675,14,4,0,0,0.2,61273979,2.54634,0.0135867,603,15.9982,1.3686,3.57416,172.106,177.04876,193.04695999999998
af2k101,503625,17550675,14,4,0,0,0.2,61358800,2.5812,0.014086,635,15.7143,1.37378,3.62485,188.382,193.38063,209.09493
G3circuit,1585478,7660826,16,4,0,0,0.2,90186313,0.176798,0.000707395,204,23.9645,1.8223,10.8741,176.499,189.1954,213.1599
af1k101,503625,17550675,14,4,0,0,0.2,61235191,2.50984,0.0136054,605,18.2387,1.55796,4.04177,195.332,200.93173,219.17043
Fault639,638802,28614564,15,4,0,1,0.2,500367234,0.123853,0.00475328,107,37.1331,3.43634,69.5651,205.829,278.83044,315.96354
inline1,503712,36816342,14,4,0,1,0.2,145727596,0.160832,0.00364469,489,36.203,4.09023,8.84054,284.736,297.66677,333.86977
PFlow742,742793,37138461,15,4,0,1,0.2,269310091,0.109446,0.000540159,198,56.048,5.3915,37.1529,302.507,345.0514,401.0994
Fault639,638802,28614564,15,4,0,0,0.2,268115029,0.474686,0.0365611,226,44.6753,4.16393,80.8003,303.79,388.75423,433.42953
Serena,1391349,64531701,16,4,0,1,0.2,1141675673,0.0483859,0.00421569,58,87.3252,7.42462,175.681,231.22,414.32562,501.65082000000007
inline1,503712,36816342,14,4,0,0,0.2,117376063,0.619485,0.015838,1043,38.0757,4.41701,9.24974,514.495,528.16175,566.23745
boneS10,914898,55468422,15,4,0,1,0.2,239570442,0.120589,0.0017192,538,55.5523,5.09551,14.8571,500.606,520.55861,576.11091
Emilia923,923136,41005206,15,4,0,1,0.2,976684403,0.13547,3.23232e-05,126,53.7615,4.96892,176.841,342.64,524.44992,578.21142
PFlow742,742793,37138461,15,4,0,0,0.2,177585157,0.797454,0.00766287,430,54.2254,5.64177,36.9296,499.175,541.7463700000001,595.97177
Geo1438,1437960,63156690,16,4,0,1,0.2,1133597894,0.0635317,0.00289051,97,89.1291,7.8077,161.556,412.313,581.6767,670.8058
Serena,1391349,64531701,16,4,0,0,0.2,599739653,0.170952,0.0353468,119,109.059,9.61504,224.847,363.196,597.65804,706.71704
Emilia923,923136,41005206,15,4,0,0,0.2,646202454,0.610874,0.00549196,258,54.6364,5.60634,182.111,542.049,729.7663399999999,784.40274
audikw1,943695,77651847,15,4,0,1,0.2,693950488,0.0431196,0.000326502,230,85.015,8.88421,91.3767,631.852,732.1129099999999,817.1279099999999
Geo1438,1437960,63156690,16,4,0,0,0.2,633516673,0.202744,0.0278289,207,107.806,9.96508,186.516,663.894,860.37508,968.1810800000001
boneS10,914898,55468422,15,4,0,0,0.2,196482823,0.710582,0.0191845,1126,69.5941,6.46023,17.9034,1017.64,1042.00363,1111.59773
audikw1,943695,77651847,15,4,0,0,0.2,400632901,0.133285,0.00233298,477,85.1978,9.33767,95.0022,931.464,1035.80387,1121.00167
bone010,986703,71666325,15,4,0,1,0.2,627735853,0.0464521,0.00324355,476,77.0948,7.85792,65.6284,974.938,1048.42432,1125.51912
Hook1498,1498023,60917445,16,4,0,1,0.2,796222946,0.0447759,0.00390407,242,86.6601,8.35039,133.152,1011.41,1152.91239,1239.57249
Hook1498,1498023,60917445,16,4,0,0,0.2,457037572,0.150839,0.0342891,503,102.086,9.15536,144.092,1357.95,1511.1973600000001,1613.2833600000001
bone010,986703,71666325,15,4,0,0,0.2,386040611,0.149745,0.0300825,990,76.2578,7.78276,63.0003,1502.28,1573.06306,1649.32086
Flan1565,1564794,117406044,16,4,0,1,0.2,799331149,0.0451228,0.00231455,492,139.74,13.589,71.6918,1429.14,1514.4208,1654.1608
Queen4147,4147110,329499284,17,4,0,1,0.2,5064238874,0.0978052,1.94166e-05,84,399.377,38.8054,826.298,1423.16,2288.2634,2687.6404
Bump2911,2911419,127729899,17,4,0,1,0.2,3006078065,0.0991138,0.00072891,139,215.323,19.8324,804.477,1840.36,2664.6693999999998,2879.9924
Flan1565,1564794,117406044,16,4,0,0,0.2,521192985,0.156648,0.020548,1050,157.491,14.5686,80.5175,2674.8,2769.8861,2927.3771
Bump2911,2911419,127729899,17,4,0,0,0.2,1629487903,0.402913,0.00551597,302,219.222,19.4285,772.371,2273.64,3065.4395,3284.6615
Queen4147,4147110,329499284,17,4,0,0,0.2,3130461115,0.284098,0.000275976,189,469.509,41.252,1074.9,2305.09,3421.242,3890.751
StocF-1465,1465137,21005389,16,4,0,0,0.2,354996306,7.31016,0.0132739,2001,61.2174,5.97514,145.823,5806.37,5958.16814,6019.38554
StocF-1465,1465137,21005389,16,4,0,1,0.2,537656267,0.277554,3.46531e-05,1709,46.9499,4.89198,127.225,6973.13,7105.24698,7152.19688


==> logs/suitesparse-0.2-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0.2,32274082,0.280309,0.00380181,72,8.5506,0.912098,2.84961,19.324,23.085708,31.636308
ecology2,999999,4995991,15,4,1,0,0.2,50884262,0.190692,0.00331328,154,12.9633,0.886824,2.86631,58.6712,62.424334,75.38763399999999
afshell8,504855,17588875,14,4,1,0,0.2,61339291,0.16729,0.00986868,206,14.8071,1.29059,3.32081,57.4802,62.0916,76.8987
afshell3,504855,17588875,14,4,1,0,0.2,61339767,0.167277,0.00986885,206,15.8961,1.41579,3.71475,64.7236,69.85414,85.75024
tmtsym,726713,5080961,15,4,1,0,0.2,33334772,0.274088,0.00434331,164,12.246,0.929814,5.50586,71.2141,77.64977400000001,89.895774
afshell4,504855,17588875,14,4,1,0,0.2,61339767,0.167277,0.00986885,206,18.2619,1.60656,4.25724,71.3454,77.2092,95.47109999999999
afshell7,504855,17588875,14,4,1,0,0.2,61339291,0.16729,0.00986868,206,18.2511,1.58025,4.29775,71.3768,77.2548,95.5059
ldoor,952203,46522475,15,4,1,0,0.2,111114860,0.361361,0.00941119,99,47.2538,3.92414,6.87042,55.8908,66.68536,113.93916
bundleadj,513351,20208051,14,4,1,0,0.2,46305328,0.461092,0.00407044,711,16.8443,2.02251,0.746127,98.4377,101.206337,118.05063700000001
apache2,715176,4817870,15,4,1,0,0.2,68968085,0.200126,0.0111627,207,12.0982,1.09666,9.19855,115.006,125.30121,137.39941
af3k101,503625,17550675,14,4,1,0,0.2,61338574,1.78734,0.0163492,493,14.3461,1.3238,3.3146,139.16,143.7984,158.1445
af5k101,503625,17550675,14,4,1,0,0.2,61345801,1.9151,0.0169664,526,14.359,1.28433,3.32535,148.642,153.25168,167.61068
af4k101,503625,17550675,14,4,1,0,0.2,61353691,1.96052,0.0170588,550,16.0762,1.43731,3.69308,163.918,169.04839,185.12459
af1k101,503625,17550675,14,4,1,0,0.2,61235191,2.05099,0.0162209,605,15.4764,1.29477,3.48079,169.891,174.66656,190.14296
thermal2,1228045,8580313,16,4,1,0,0.2,51079428,0.246398,0.00500242,182,27.2879,2.02367,11.9767,167.078,181.07837,208.36627
G3circuit,1585478,7660826,16,4,1,0,0.2,90186313,0.182323,0.00760646,196,25.8068,1.83043,10.7251,170.021,182.57653,208.38333
af0k101,503625,17550675,14,4,1,0,0.2,61273979,2.08585,0.0161461,603,18.5104,1.56242,4.14432,193.553,199.25974,217.77014
af2k101,503625,17550675,14,4,1,0,0.2,61358800,2.11514,0.0168982,635,17.5662,1.49388,3.94141,202.272,207.70729,225.27348999999998
Fault639,638802,28614564,15,4,1,0,0.2,268115029,1.07425,0.0399217,131,44.3043,4.27893,82.5654,183.117,269.96133,314.26563
PFlow742,742793,37138461,15,4,1,0,0.2,177585157,0.988153,0.0169319,282,53.2112,5.16031,33.9845,303.896,343.04081,396.25201000000004
inline1,503712,36816342,14,4,1,0,0.2,117376063,0.590548,0.0156563,1001,39.2789,4.30921,9.32708,489.934,503.57029,542.84919
Serena,1391349,64531701,16,4,1,0,0.2,599739653,0.148536,0.0356597,79,102.521,9.39735,204.166,230.725,444.28835,546.80935
Emilia923,923136,41005206,15,4,1,0,0.2,646202454,1.03521,0.0213647,161,61.6898,5.63691,208.902,367.659,582.19791,643.88771
Geo1438,1437960,63156690,16,4,1,0,0.2,633516673,0.198442,0.0352628,134,103.065,9.3441,174.033,408.006,591.3831,694.4481
boneS10,914898,55468422,15,4,1,0,0.2,196482823,0.611231,0.0167361,1001,58.6941,5.40175,15.6419,805.529,826.57265,885.26675
audikw1,943695,77651847,15,4,1,0,0.2,400632901,0.140577,0.036903,477,90.4733,9.3915,93.9962,819.501,922.8887,1013.362
Hook1498,1498023,60917445,16,4,1,0,0.2,457037572,0.141836,0.0305408,489,96.73,9.0041,138.846,1302.35,1450.2001,1546.9301
bone010,986703,71666325,15,4,1,0,0.2,386040611,0.142414,0.0281017,958,79.5949,7.71903,66.5285,1455.46,1529.7075300000001,1609.30243
Bump2911,2911419,127729899,17,4,1,0,0.2,1629487903,0.486479,0.0314358,169,209.358,19.0883,733.713,1221.24,1974.0412999999999,2183.3993
Flan1565,1564794,117406044,16,4,1,0,0.2,521192454,0.166474,0.0270152,1001,153.916,14.3512,79.178,2439.25,2532.7792,2686.6952
Queen4147,4147110,329499284,17,4,1,0,0.2,3130461115,0.718554,0.0162122,107,489.6,44.3977,1140.65,1364.35,2549.3977,3038.9977
StocF-1465,1465137,21005389,16,4,1,0,0.2,354996306,8.15679,0.0234689,1001,61.4288,6.08252,146.656,2941.32,3094.05852,3155.48732


==> logs/suitesparse-0.2-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0.2,35027601,0.0383287,0.000220286,35,9.26529,0.913446,3.25941,11.2692,15.442056,24.707346,72,19.324,0.4861111111111111,0.5831711860898364
apache2,715176,4817870.0,15,4,1,1,0.2,87947979,0.0776848,0.00146114,100,13.8153,1.22343,10.0328,71.4501,82.70633000000001,96.52163000000002,207,115.006,0.4830917874396135,0.6212728031580962
ecology2,999999,4995991.0,15,4,1,1,0.2,54307722,0.0483861,0.000231841,76,11.9441,0.828485,2.63132,29.78,33.239805000000004,45.183905,154,58.6712,0.4935064935064935,0.5075744147043183
tmtsym,726713,5080961.0,15,4,1,1,0.2,36392245,0.0395714,0.000220681,81,9.78415,0.814972,4.85931,37.2487,42.922982,52.707132,164,71.2141,0.49390243902439024,0.523052316886684
G3circuit,1585478,7660826.0,16,4,1,1,0.2,104283297,0.0574978,0.000808701,95,23.7619,1.85459,10.543,94.7396,107.13718999999999,130.89909,196,170.021,0.4846938775510204,0.5572229312849589
thermal2,1228045,8580313.0,16,4,1,1,0.2,56507717,0.043969,0.000271197,89,19.46,1.52245,9.34274,74.571,85.43619,104.89618999999999,182,167.078,0.489010989010989,0.44632447120506585
af3k101,503625,17550675.0,14,4,1,1,0.2,74449092,0.267419,0.00142457,225,15.4326,1.29936,3.53186,78.7976,83.62882,99.06142,493,139.16,0.4563894523326572,0.5662374245472838
af5k101,503625,17550675.0,14,4,1,1,0.2,74455881,0.280605,0.00143328,246,17.0115,1.37146,3.73315,87.0952,92.19981,109.21131,526,148.642,0.467680608365019,0.5859393711064168
af4k101,503625,17550675.0,14,4,1,1,0.2,74466928,0.287031,0.00144541,253,14.8299,1.3327,3.51712,89.6309,94.48071999999999,109.31062,550,163.918,0.46,0.5468032796886247
af2k101,503625,17550675.0,14,4,1,1,0.2,74477522,0.306302,0.00145613,285,14.5406,1.33002,3.40392,99.2559,103.98984,118.53044,635,202.272,0.44881889763779526,0.49070509017560515
af0k101,503625,17550675.0,14,4,1,1,0.2,74371498,0.295647,0.00136139,286,17.9233,1.54616,4.28432,122.094,127.92447999999999,145.84778,603,193.553,0.47429519071310117,0.6308039658388142
af1k101,503625,17550675.0,14,4,1,1,0.2,74310025,0.285142,0.00135329,280,18.0628,1.54123,4.31002,119.43,125.28125,143.34405,605,169.891,0.4628099173553719,0.7029801460936719
afshell4,504855,17588875.0,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4284,1.31199,3.35647,33.9103,38.57876,53.00716,206,71.3454,0.48058252427184467,0.4752976365680198
afshell8,504855,17588875.0,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5535,1.30522,3.32682,33.8241,38.456140000000005,53.009640000000005,206,57.4802,0.48058252427184467,0.588447848128573
afshell7,504855,17588875.0,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5154,1.28752,3.30163,33.8805,38.46965,52.98505,206,71.3768,0.48058252427184467,0.47467104157093054
afshell3,504855,17588875.0,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4678,1.24815,3.29789,33.8967,38.44274,52.910540000000005,206,64.7236,0.48058252427184467,0.5237146883053476
bundleadj,513351,20208051.0,14,4,1,1,0.2,46434677,0.0461848,8.70725e-05,366,14.5115,1.98231,0.625416,48.8469,51.454626,65.966126,711,98.4377,0.5147679324894515,0.4962214679944777
StocF-1465,1465137,21005389.0,16,4,1,1,0.2,537656267,1.09441,0.000939284,1001,58.0417,5.77796,148.385,4459.73,4613.892959999999,4671.93466,1001,2941.32,1.0,1.5162342077706605
Fault639,638802,28614564.0,15,4,1,1,0.2,500367234,0.307574,0.00518866,61,36.1921,3.76355,71.0112,131.337,206.11174999999997,242.30385,131,183.117,0.46564885496183206,0.7172299677255525
inline1,503712,36816342.0,14,4,1,1,0.2,145727596,0.128274,0.00159046,489,36.807,4.01372,8.66611,285.04,297.71983,334.52683,1001,489.934,0.4885114885114885,0.581792649622194
PFlow742,742793,37138461.0,15,4,1,1,0.2,269310091,0.11804,0.00189193,134,43.4726,4.45793,31.5174,187.111,223.08632999999998,266.55893,282,303.896,0.475177304964539,0.615707347250375
Emilia923,923136,41005206.0,15,4,1,1,0.2,976684403,0.195109,0.00228637,75,51.8641,5.24452,182.102,228.164,415.51052,467.37462,161,367.659,0.4658385093167702,0.6205859233692089
ldoor,952203,46522475.0,15,4,1,1,0.2,130955096,0.0734553,0.00106336,46,40.929,3.85232,6.33578,30.7531,40.9412,81.8702,99,55.8908,0.46464646464646464,0.5502354591453334
boneS10,914898,55468422.0,15,4,1,1,0.2,239570442,0.102605,0.00144946,537,56.7481,5.5844,17.2462,545.369,568.1996,624.9477,1001,805.529,0.5364635364635365,0.6770321118172034
Hook1498,1498023,60917445.0,16,4,1,1,0.2,796222946,0.0411453,0.00340642,235,86.4778,7.81705,125.27,929.265,1062.35205,1148.82985,489,1302.35,0.48057259713701433,0.7135293891810958
Geo1438,1437960,63156690.0,16,4,1,1,0.2,1133597894,0.0610776,0.00391676,64,107.1,9.47848,186.935,328.018,524.43148,631.53148,134,408.006,0.47761194029850745,0.8039538634235771
Serena,1391349,64531701.0,16,4,1,1,0.2,1141675673,0.0390386,0.00395345,39,86.1261,8.39226,173.08,178.945,360.41726,446.54336,79,230.725,0.4936708860759494,0.7755769855889045
bone010,986703,71666325.0,15,4,1,1,0.2,627735853,0.0429593,0.00299481,484,77.3395,8.42224,69.8505,1108.83,1187.1027399999998,1264.4422399999999,958,1455.46,0.5052192066805845,0.7618416170832588
audikw1,943695,77651847.0,15,4,1,1,0.2,693950488,0.0421027,0.00527981,230,84.8267,8.96396,91.5016,618.514,718.97956,803.8062600000001,477,819.501,0.48218029350104824,0.7547446555891939
Flan1565,1564794,117406044.0,16,4,1,1,0.2,799331376,0.0444335,0.00297282,493,135.171,12.5489,70.5051,1583.6,1666.654,1801.8249999999998,1001,2439.25,0.4925074925074925,0.6492159475248539
Bump2911,2911419,127729899.0,17,4,1,1,0.2,3006078065,0.107119,0.00384678,79,173.239,16.9668,617.64,954.74,1589.3468,1762.5858,169,1221.24,0.46745562130177515,0.7817791752644853
Queen4147,4147110,329499284.0,17,4,1,1,0.2,5064238874,0.135913,0.00263387,48,396.54,37.1248,913.229,880.969,1831.3228000000001,2227.8628,107,1364.35,0.4485981308411215,0.6457060138527505


==> logs/suitesparse-0.2-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.2,35027601,0.0383287,0.000220286,35,9.26529,0.913446,3.25941,11.2692,15.442056,24.707346
ecology2,999999,4995991,15,4,1,1,0.2,54307722,0.0483861,0.000231841,76,11.9441,0.828485,2.63132,29.78,33.239805000000004,45.183905
tmtsym,726713,5080961,15,4,1,1,0.2,36392245,0.0395714,0.000220681,81,9.78415,0.814972,4.85931,37.2487,42.922982,52.707132
afshell3,504855,17588875,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4678,1.24815,3.29789,33.8967,38.44274,52.910540000000005
afshell7,504855,17588875,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5154,1.28752,3.30163,33.8805,38.46965,52.98505
afshell4,504855,17588875,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4284,1.31199,3.35647,33.9103,38.57876,53.00716
afshell8,504855,17588875,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5535,1.30522,3.32682,33.8241,38.456140000000005,53.009640000000005
bundleadj,513351,20208051,14,4,1,1,0.2,46434677,0.0461848,8.70725e-05,366,14.5115,1.98231,0.625416,48.8469,51.454626,65.966126
ldoor,952203,46522475,15,4,1,1,0.2,130955096,0.0734553,0.00106336,46,40.929,3.85232,6.33578,30.7531,40.9412,81.8702
apache2,715176,4817870,15,4,1,1,0.2,87947979,0.0776848,0.00146114,100,13.8153,1.22343,10.0328,71.4501,82.70633000000001,96.52163000000002
af3k101,503625,17550675,14,4,1,1,0.2,74449092,0.267419,0.00142457,225,15.4326,1.29936,3.53186,78.7976,83.62882,99.06142
thermal2,1228045,8580313,16,4,1,1,0.2,56507717,0.043969,0.000271197,89,19.46,1.52245,9.34274,74.571,85.43619,104.89618999999999
af5k101,503625,17550675,14,4,1,1,0.2,74455881,0.280605,0.00143328,246,17.0115,1.37146,3.73315,87.0952,92.19981,109.21131
af4k101,503625,17550675,14,4,1,1,0.2,74466928,0.287031,0.00144541,253,14.8299,1.3327,3.51712,89.6309,94.48071999999999,109.31062
af2k101,503625,17550675,14,4,1,1,0.2,74477522,0.306302,0.00145613,285,14.5406,1.33002,3.40392,99.2559,103.98984,118.53044
G3circuit,1585478,7660826,16,4,1,1,0.2,104283297,0.0574978,0.000808701,95,23.7619,1.85459,10.543,94.7396,107.13718999999999,130.89909
af1k101,503625,17550675,14,4,1,1,0.2,74310025,0.285142,0.00135329,280,18.0628,1.54123,4.31002,119.43,125.28125,143.34405
af0k101,503625,17550675,14,4,1,1,0.2,74371498,0.295647,0.00136139,286,17.9233,1.54616,4.28432,122.094,127.92447999999999,145.84778
Fault639,638802,28614564,15,4,1,1,0.2,500367234,0.307574,0.00518866,61,36.1921,3.76355,71.0112,131.337,206.11174999999997,242.30385
PFlow742,742793,37138461,15,4,1,1,0.2,269310091,0.11804,0.00189193,134,43.4726,4.45793,31.5174,187.111,223.08632999999998,266.55893
inline1,503712,36816342,14,4,1,1,0.2,145727596,0.128274,0.00159046,489,36.807,4.01372,8.66611,285.04,297.71983,334.52683
Serena,1391349,64531701,16,4,1,1,0.2,1141675673,0.0390386,0.00395345,39,86.1261,8.39226,173.08,178.945,360.41726,446.54336
Emilia923,923136,41005206,15,4,1,1,0.2,976684403,0.195109,0.00228637,75,51.8641,5.24452,182.102,228.164,415.51052,467.37462
boneS10,914898,55468422,15,4,1,1,0.2,239570442,0.102605,0.00144946,537,56.7481,5.5844,17.2462,545.369,568.1996,624.9477
Geo1438,1437960,63156690,16,4,1,1,0.2,1133597894,0.0610776,0.00391676,64,107.1,9.47848,186.935,328.018,524.43148,631.53148
audikw1,943695,77651847,15,4,1,1,0.2,693950488,0.0421027,0.00527981,230,84.8267,8.96396,91.5016,618.514,718.97956,803.8062600000001
Hook1498,1498023,60917445,16,4,1,1,0.2,796222946,0.0411453,0.00340642,235,86.4778,7.81705,125.27,929.265,1062.35205,1148.82985
bone010,986703,71666325,15,4,1,1,0.2,627735853,0.0429593,0.00299481,484,77.3395,8.42224,69.8505,1108.83,1187.1027399999998,1264.4422399999999
Bump2911,2911419,127729899,17,4,1,1,0.2,3006078065,0.107119,0.00384678,79,173.239,16.9668,617.64,954.74,1589.3468,1762.5858
Flan1565,1564794,117406044,16,4,1,1,0.2,799331376,0.0444335,0.00297282,493,135.171,12.5489,70.5051,1583.6,1666.654,1801.8249999999998
Queen4147,4147110,329499284,17,4,1,1,0.2,5064238874,0.135913,0.00263387,48,396.54,37.1248,913.229,880.969,1831.3228000000001,2227.8628
StocF-1465,1465137,21005389,16,4,1,1,0.2,537656267,1.09441,0.000939284,1001,58.0417,5.77796,148.385,4459.73,4613.892959999999,4671.93466


==> logs/suitesparse-0.2-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.2,35027601,0.0383287,0.000220286,35,9.26529,0.913446,3.25941,11.2692,15.442056,24.707346
parabolicfem,525825,3674625,14,4,1,0,0.2,32274082,0.280309,0.00380181,72,8.5506,0.912098,2.84961,19.324,23.085708,31.636308
ecology2,999999,4995991,15,4,1,1,0.2,54307722,0.0483861,0.000231841,76,11.9441,0.828485,2.63132,29.78,33.239805000000004,45.183905
tmtsym,726713,5080961,15,4,1,1,0.2,36392245,0.0395714,0.000220681,81,9.78415,0.814972,4.85931,37.2487,42.922982,52.707132
afshell3,504855,17588875,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4678,1.24815,3.29789,33.8967,38.44274,52.910540000000005
afshell7,504855,17588875,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5154,1.28752,3.30163,33.8805,38.46965,52.98505
afshell4,504855,17588875,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4284,1.31199,3.35647,33.9103,38.57876,53.00716
afshell8,504855,17588875,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5535,1.30522,3.32682,33.8241,38.456140000000005,53.009640000000005
bundleadj,513351,20208051,14,4,1,1,0.2,46434677,0.0461848,8.70725e-05,366,14.5115,1.98231,0.625416,48.8469,51.454626,65.966126
ecology2,999999,4995991,15,4,1,0,0.2,50884262,0.190692,0.00331328,154,12.9633,0.886824,2.86631,58.6712,62.424334,75.38763399999999
afshell8,504855,17588875,14,4,1,0,0.2,61339291,0.16729,0.00986868,206,14.8071,1.29059,3.32081,57.4802,62.0916,76.8987
ldoor,952203,46522475,15,4,1,1,0.2,130955096,0.0734553,0.00106336,46,40.929,3.85232,6.33578,30.7531,40.9412,81.8702
afshell3,504855,17588875,14,4,1,0,0.2,61339767,0.167277,0.00986885,206,15.8961,1.41579,3.71475,64.7236,69.85414,85.75024
tmtsym,726713,5080961,15,4,1,0,0.2,33334772,0.274088,0.00434331,164,12.246,0.929814,5.50586,71.2141,77.64977400000001,89.895774
afshell4,504855,17588875,14,4,1,0,0.2,61339767,0.167277,0.00986885,206,18.2619,1.60656,4.25724,71.3454,77.2092,95.47109999999999
afshell7,504855,17588875,14,4,1,0,0.2,61339291,0.16729,0.00986868,206,18.2511,1.58025,4.29775,71.3768,77.2548,95.5059
apache2,715176,4817870,15,4,1,1,0.2,87947979,0.0776848,0.00146114,100,13.8153,1.22343,10.0328,71.4501,82.70633000000001,96.52163000000002
af3k101,503625,17550675,14,4,1,1,0.2,74449092,0.267419,0.00142457,225,15.4326,1.29936,3.53186,78.7976,83.62882,99.06142
thermal2,1228045,8580313,16,4,1,1,0.2,56507717,0.043969,0.000271197,89,19.46,1.52245,9.34274,74.571,85.43619,104.89618999999999
af5k101,503625,17550675,14,4,1,1,0.2,74455881,0.280605,0.00143328,246,17.0115,1.37146,3.73315,87.0952,92.19981,109.21131
af4k101,503625,17550675,14,4,1,1,0.2,74466928,0.287031,0.00144541,253,14.8299,1.3327,3.51712,89.6309,94.48071999999999,109.31062
ldoor,952203,46522475,15,4,1,0,0.2,111114860,0.361361,0.00941119,99,47.2538,3.92414,6.87042,55.8908,66.68536,113.93916
bundleadj,513351,20208051,14,4,1,0,0.2,46305328,0.461092,0.00407044,711,16.8443,2.02251,0.746127,98.4377,101.206337,118.05063700000001
af2k101,503625,17550675,14,4,1,1,0.2,74477522,0.306302,0.00145613,285,14.5406,1.33002,3.40392,99.2559,103.98984,118.53044
G3circuit,1585478,7660826,16,4,1,1,0.2,104283297,0.0574978,0.000808701,95,23.7619,1.85459,10.543,94.7396,107.13718999999999,130.89909
apache2,715176,4817870,15,4,1,0,0.2,68968085,0.200126,0.0111627,207,12.0982,1.09666,9.19855,115.006,125.30121,137.39941
af1k101,503625,17550675,14,4,1,1,0.2,74310025,0.285142,0.00135329,280,18.0628,1.54123,4.31002,119.43,125.28125,143.34405
af0k101,503625,17550675,14,4,1,1,0.2,74371498,0.295647,0.00136139,286,17.9233,1.54616,4.28432,122.094,127.92447999999999,145.84778
af3k101,503625,17550675,14,4,1,0,0.2,61338574,1.78734,0.0163492,493,14.3461,1.3238,3.3146,139.16,143.7984,158.1445
af5k101,503625,17550675,14,4,1,0,0.2,61345801,1.9151,0.0169664,526,14.359,1.28433,3.32535,148.642,153.25168,167.61068
af4k101,503625,17550675,14,4,1,0,0.2,61353691,1.96052,0.0170588,550,16.0762,1.43731,3.69308,163.918,169.04839,185.12459
af1k101,503625,17550675,14,4,1,0,0.2,61235191,2.05099,0.0162209,605,15.4764,1.29477,3.48079,169.891,174.66656,190.14296
thermal2,1228045,8580313,16,4,1,0,0.2,51079428,0.246398,0.00500242,182,27.2879,2.02367,11.9767,167.078,181.07837,208.36627
G3circuit,1585478,7660826,16,4,1,0,0.2,90186313,0.182323,0.00760646,196,25.8068,1.83043,10.7251,170.021,182.57653,208.38333
af0k101,503625,17550675,14,4,1,0,0.2,61273979,2.08585,0.0161461,603,18.5104,1.56242,4.14432,193.553,199.25974,217.77014
af2k101,503625,17550675,14,4,1,0,0.2,61358800,2.11514,0.0168982,635,17.5662,1.49388,3.94141,202.272,207.70729,225.27348999999998
Fault639,638802,28614564,15,4,1,1,0.2,500367234,0.307574,0.00518866,61,36.1921,3.76355,71.0112,131.337,206.11174999999997,242.30385
PFlow742,742793,37138461,15,4,1,1,0.2,269310091,0.11804,0.00189193,134,43.4726,4.45793,31.5174,187.111,223.08632999999998,266.55893
Fault639,638802,28614564,15,4,1,0,0.2,268115029,1.07425,0.0399217,131,44.3043,4.27893,82.5654,183.117,269.96133,314.26563
inline1,503712,36816342,14,4,1,1,0.2,145727596,0.128274,0.00159046,489,36.807,4.01372,8.66611,285.04,297.71983,334.52683
PFlow742,742793,37138461,15,4,1,0,0.2,177585157,0.988153,0.0169319,282,53.2112,5.16031,33.9845,303.896,343.04081,396.25201000000004
Serena,1391349,64531701,16,4,1,1,0.2,1141675673,0.0390386,0.00395345,39,86.1261,8.39226,173.08,178.945,360.41726,446.54336
Emilia923,923136,41005206,15,4,1,1,0.2,976684403,0.195109,0.00228637,75,51.8641,5.24452,182.102,228.164,415.51052,467.37462
inline1,503712,36816342,14,4,1,0,0.2,117376063,0.590548,0.0156563,1001,39.2789,4.30921,9.32708,489.934,503.57029,542.84919
Serena,1391349,64531701,16,4,1,0,0.2,599739653,0.148536,0.0356597,79,102.521,9.39735,204.166,230.725,444.28835,546.80935
boneS10,914898,55468422,15,4,1,1,0.2,239570442,0.102605,0.00144946,537,56.7481,5.5844,17.2462,545.369,568.1996,624.9477
Geo1438,1437960,63156690,16,4,1,1,0.2,1133597894,0.0610776,0.00391676,64,107.1,9.47848,186.935,328.018,524.43148,631.53148
Emilia923,923136,41005206,15,4,1,0,0.2,646202454,1.03521,0.0213647,161,61.6898,5.63691,208.902,367.659,582.19791,643.88771
Geo1438,1437960,63156690,16,4,1,0,0.2,633516673,0.198442,0.0352628,134,103.065,9.3441,174.033,408.006,591.3831,694.4481
audikw1,943695,77651847,15,4,1,1,0.2,693950488,0.0421027,0.00527981,230,84.8267,8.96396,91.5016,618.514,718.97956,803.8062600000001
boneS10,914898,55468422,15,4,1,0,0.2,196482823,0.611231,0.0167361,1001,58.6941,5.40175,15.6419,805.529,826.57265,885.26675
audikw1,943695,77651847,15,4,1,0,0.2,400632901,0.140577,0.036903,477,90.4733,9.3915,93.9962,819.501,922.8887,1013.362
Hook1498,1498023,60917445,16,4,1,1,0.2,796222946,0.0411453,0.00340642,235,86.4778,7.81705,125.27,929.265,1062.35205,1148.82985
bone010,986703,71666325,15,4,1,1,0.2,627735853,0.0429593,0.00299481,484,77.3395,8.42224,69.8505,1108.83,1187.1027399999998,1264.4422399999999
Hook1498,1498023,60917445,16,4,1,0,0.2,457037572,0.141836,0.0305408,489,96.73,9.0041,138.846,1302.35,1450.2001,1546.9301
bone010,986703,71666325,15,4,1,0,0.2,386040611,0.142414,0.0281017,958,79.5949,7.71903,66.5285,1455.46,1529.7075300000001,1609.30243
Bump2911,2911419,127729899,17,4,1,1,0.2,3006078065,0.107119,0.00384678,79,173.239,16.9668,617.64,954.74,1589.3468,1762.5858
Flan1565,1564794,117406044,16,4,1,1,0.2,799331376,0.0444335,0.00297282,493,135.171,12.5489,70.5051,1583.6,1666.654,1801.8249999999998
Bump2911,2911419,127729899,17,4,1,0,0.2,1629487903,0.486479,0.0314358,169,209.358,19.0883,733.713,1221.24,1974.0412999999999,2183.3993
Queen4147,4147110,329499284,17,4,1,1,0.2,5064238874,0.135913,0.00263387,48,396.54,37.1248,913.229,880.969,1831.3228000000001,2227.8628
Flan1565,1564794,117406044,16,4,1,0,0.2,521192454,0.166474,0.0270152,1001,153.916,14.3512,79.178,2439.25,2532.7792,2686.6952
Queen4147,4147110,329499284,17,4,1,0,0.2,3130461115,0.718554,0.0162122,107,489.6,44.3977,1140.65,1364.35,2549.3977,3038.9977
StocF-1465,1465137,21005389,16,4,1,0,0.2,354996306,8.15679,0.0234689,1001,61.4288,6.08252,146.656,2941.32,3094.05852,3155.48732
StocF-1465,1465137,21005389,16,4,1,1,0.2,537656267,1.09441,0.000939284,1001,58.0417,5.77796,148.385,4459.73,4613.892959999999,4671.93466


==> logs/suitesparse-2-0.01-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.01,33009579,0.0588421,0.000201794,10,6.82871,0.715738,2.49272,2.43198,5.640438,12.469147999999999
ecology2,999999,4995991,15,4,1,0,0,0.01,51643008,0.691659,0.000303723,17,10.7691,0.766492,2.33011,5.62234,8.718942,19.488042
tmtsym,726713,5080961,15,4,1,0,0,0.01,35362467,2.17221,0.000914465,20,9.21466,0.721031,4.18729,6.79937,11.707691,20.922351
afshell3,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.3554,1.42719,4.29947,5.47871,11.205370000000002,26.560769999999998
afshell4,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.6569,1.4257,4.34548,5.48359,11.25477,26.91167
afshell8,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.7278,1.38847,4.34059,5.4642,11.193259999999999,26.921059999999997
afshell7,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.6608,1.43424,4.34033,5.49514,11.26971,26.930509999999998
bundleadj,513351,20208051,14,4,1,0,0,0.01,46621292,1.97549,0.00101024,94,12.5989,1.92492,0.668927,12.4154,15.009247,27.608147000000002
af3k101,503625,17550675,14,4,1,0,0,0.01,69498791,3.9974,0.00166407,38,14.8484,1.25691,4.11276,11.6284,16.99807,31.846469999999997
af4k101,503625,17550675,14,4,1,0,0,0.01,69582748,4.44277,0.00188116,42,14.1976,1.26716,4.05723,12.8464,18.170789999999997,32.36839
af5k101,503625,17550675,14,4,1,0,0,0.01,69536973,4.28551,0.00180203,40,14.8418,1.26551,4.10378,12.2571,17.62639,32.46819
af1k101,503625,17550675,14,4,1,0,0,0.01,68761505,8.11294,0.00295011,48,14.018,1.27304,3.98292,14.5287,19.784660000000002,33.80266
af0k101,503625,17550675,14,4,1,0,0,0.01,68934827,8.40725,0.00300928,50,13.9718,1.24681,3.97526,15.132,20.35407,34.32587
af2k101,503625,17550675,14,4,1,0,0,0.01,69623835,7.67466,0.00289017,50,14.0544,1.26609,4.04439,15.2618,20.57228,34.62668
apache2,715176,4817870,15,4,1,0,0,0.01,83303313,0.361893,0.00116385,24,14.4835,1.11225,11.2737,15.2841,27.67005,42.15355
thermal2,1228045,8580313,16,4,1,0,0,0.01,54165919,0.648906,0.000422914,16,24.2335,1.70778,10.147,12.4228,24.27758,48.51108
G3circuit,1585478,7660826,16,4,1,0,0,0.01,99327297,0.170574,0.000448021,14,27.1403,1.78262,11.3622,12.0349,25.17972,52.32002
ldoor,952203,46522475,15,4,1,0,0,0.01,132104185,0.0740978,0.000517211,9,39.0764,3.6207,7.84637,5.44834,16.91541,55.99181
inline1,503712,36816342,14,4,1,0,0,0.01,138649190,3.05357,0.00299555,72,34.6852,3.73257,11.0867,35.1598,49.97906999999999,84.66427
PFlow742,742793,37138461,15,4,1,0,0,0.01,261480602,0.635376,0.00138336,22,40.3014,4.35321,43.1771,26.435,73.96531,114.26671
boneS10,914898,55468422,15,4,1,0,0,0.01,223996345,1.83366,0.00179148,64,54.7078,5.30859,18.0935,55.4462,78.84828999999999,133.55609
Fault639,638802,28614564,15,4,1,0,0,0.01,582952258,0.320946,0.00219177,12,32.2345,3.18268,162.475,18.2796,183.93728,216.17177999999998
bone010,986703,71666325,15,4,1,0,0,0.01,624878825,0.653215,0.00266109,73,71.2222,7.81121,118.923,145.167,271.90121,343.12341000000004
Flan1565,1564794,117406044,16,4,1,0,0,0.01,832243127,0.617991,0.00236793,58,125.186,12.163,116.57,175.63,304.363,429.549
audikw1,943695,77651847,15,4,1,0,0,0.01,762926440,0.313738,0.00243694,42,91.2011,9.98721,237.115,102.786,349.88821,441.08931
Emilia923,923136,41005206,15,4,1,0,0,0.01,974605098,0.479002,0.00159236,10,49.355,5.13047,363.142,25.5626,393.83507,443.19007
Hook1498,1498023,60917445,16,4,1,0,0,0.01,851464165,0.521288,0.00213038,34,98.3802,8.27824,263.685,110.265,382.22823999999997,480.60844
StocF-1465,1465137,21005389,16,4,1,0,0,0.01,441972486,4.28396,0.00438441,122,49.0284,4.96661,137.638,344.029,486.63361,535.66201
Geo1438,1437960,63156690,16,4,1,0,0,0.01,1398039351,0.0689707,0.00197469,10,80.8795,8.13147,418.118,41.6232,467.87266999999997,548.75217
Serena,1391349,64531701,16,4,1,0,0,0.01,1296534383,0.039523,0.0021394,10,84.6944,8.31155,531.544,39.0336,578.88915,663.58355
Bump2911,2911419,127729899,17,4,1,0,0,0.01,3465176483,0.11315,0.00206547,12,165.045,16.8231,2463.19,124.903,2604.9161,2769.9611
Queen4147,4147110,329499284,17,4,1,0,0,0.01,6321313064,0.147792,0.00124512,8,355.494,36.6608,4645.49,154.07,4836.220799999999,5191.7148


==> logs/suitesparse-2-0.01-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,7.20788,0.702191,2.62232,1.29096,4.615471,11.823351,10,2.43198,0.5,0.5308267337724818
apache2,715176,4817870.0,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,14.7325,1.24856,11.8648,9.62536,22.73872,37.47122,24,15.2841,0.5,0.6297629562748216
ecology2,999999,4995991.0,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,11.9273,0.764637,2.40207,2.90705,6.0737570000000005,18.001057000000003,17,5.62234,0.47058823529411764,0.5170533976956213
tmtsym,726713,5080961.0,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,11.0632,0.805451,5.15429,4.33203,10.291770999999999,21.354971,20,6.79937,0.5,0.6371222627978769
G3circuit,1585478,7660826.0,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,23.8418,1.81918,10.9181,7.26724,20.00452,43.84632,14,12.0349,0.5,0.6038471445545871
thermal2,1228045,8580313.0,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.5646,1.57493,10.111,7.43956,19.12549,40.69009,16,12.4228,0.5,0.5988633802363397
af1k101,503625,17550675.0,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,14.3959,1.39877,4.32472,9.1478,14.87129,29.26719,48,14.5287,0.4791666666666667,0.6296365125579027
af3k101,503625,17550675.0,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,15.5705,1.36969,4.52995,7.92183,13.821470000000001,29.391969999999997,38,11.6284,0.5,0.6812484950638094
af5k101,503625,17550675.0,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,15.5246,1.38468,4.51777,7.99266,13.895109999999999,29.41971,40,12.2571,0.475,0.6520840981961475
af4k101,503625,17550675.0,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.5829,1.38681,4.52241,8.36695,14.276169999999999,29.85907,42,12.8464,0.47619047619047616,0.6513069809440777
af0k101,503625,17550675.0,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,14.3152,1.39667,4.86922,9.55672,15.822610000000001,30.13781,50,15.132,0.48,0.6315569653713984
af2k101,503625,17550675.0,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,15.3674,1.39711,4.5162,9.90309,15.816400000000002,31.183800000000005,50,15.2618,0.48,0.6488808659529021
afshell4,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,14.7629,1.25267,4.05407,3.3253,8.63204,23.39494,16,5.48359,0.5,0.6064093048532074
afshell8,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,16.7499,1.48282,4.68539,3.30016,9.46837,26.218269999999997,16,5.4642,0.5,0.603960323560631
afshell7,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.4261,1.23802,4.12252,3.25482,8.615359999999999,22.041459999999997,16,5.49514,0.5,0.5923088401751365
afshell3,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.2814,1.28129,4.04663,3.05224,8.38016,21.66156,16,5.47871,0.5,0.5571092465197098
bundleadj,513351,20208051.0,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,41,14.6743,2.08734,0.778615,5.76826,8.634215,23.308515,94,12.4154,0.43617021276595747,0.46460524832063405
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,52.8559,5.22122,148.428,243.286,396.93521999999996,449.79112,122,344.029,0.47540983606557374,0.7071671283525517
Fault639,638802,28614564.0,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.0019,3.53777,182.838,14.2634,200.63916999999998,235.64106999999998,12,18.2796,0.5,0.7802905971684283
inline1,503712,36816342.0,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,32.9805,4.14418,11.1964,21.2539,36.594480000000004,69.57498,72,35.1598,0.4583333333333333,0.6044943372829198
PFlow742,742793,37138461.0,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.7825,4.64923,44.6971,15.7562,65.10253,105.88503,22,26.435,0.45454545454545453,0.596035558918101
Emilia923,923136,41005206.0,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,47.076,4.5831,368.869,16.7923,390.24440000000004,437.32040000000006,10,25.5626,0.5,0.6569089216276905
ldoor,952203,46522475.0,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,41.4798,3.82129,8.43015,3.72149,15.972929999999998,57.452729999999995,9,5.44834,0.5555555555555556,0.6830502501679411
boneS10,914898,55468422.0,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,56.4026,6.0131,19.7109,33.8847,59.6087,116.0113,64,55.4462,0.484375,0.61112754345654
Hook1498,1498023,60917445.0,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,85.314,7.7906,274.15,76.8347,358.77529999999996,444.0893,34,110.265,0.5,0.6968185734367206
Geo1438,1437960,63156690.0,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,89.1052,8.06531,499.793,26.3126,534.17091,623.27611,10,41.6232,0.5,0.6321618712641027
Serena,1391349,64531701.0,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,79.5319,7.60421,547.545,24.8151,579.96431,659.49621,10,39.0336,0.5,0.6357369035907526
bone010,986703,71666325.0,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,36,87.7009,8.37302,136.867,99.0873,244.32732,332.02822000000003,73,145.167,0.4931506849315068,0.6825745520676186
audikw1,943695,77651847.0,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,84.4354,9.3481,209.545,67.625,286.5181,370.95349999999996,42,102.786,0.5,0.6579203393458253
Flan1565,1564794,117406044.0,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,129.066,12.3612,127.379,118.23,257.97020000000003,387.0362,58,175.63,0.5,0.6731765643682742
Bump2911,2911419,127729899.0,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,186.783,17.0317,2286.32,103.409,2406.7607000000003,2593.5437,12,124.903,0.5,0.8279144616222188
Queen4147,4147110,329499284.0,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,371.131,38.1737,4782.31,109.828,4930.311700000001,5301.4427000000005,8,154.07,0.5,0.7128448108002856


==> logs/suitesparse-2-0.01-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,7.20788,0.702191,2.62232,1.29096,4.615471,11.823351
ecology2,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,11.9273,0.764637,2.40207,2.90705,6.0737570000000005,18.001057000000003
tmtsym,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,11.0632,0.805451,5.15429,4.33203,10.291770999999999,21.354971
afshell3,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.2814,1.28129,4.04663,3.05224,8.38016,21.66156
afshell7,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.4261,1.23802,4.12252,3.25482,8.615359999999999,22.041459999999997
bundleadj,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,41,14.6743,2.08734,0.778615,5.76826,8.634215,23.308515
afshell4,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,14.7629,1.25267,4.05407,3.3253,8.63204,23.39494
afshell8,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,16.7499,1.48282,4.68539,3.30016,9.46837,26.218269999999997
af1k101,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,14.3959,1.39877,4.32472,9.1478,14.87129,29.26719
af3k101,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,15.5705,1.36969,4.52995,7.92183,13.821470000000001,29.391969999999997
af5k101,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,15.5246,1.38468,4.51777,7.99266,13.895109999999999,29.41971
af4k101,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.5829,1.38681,4.52241,8.36695,14.276169999999999,29.85907
af0k101,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,14.3152,1.39667,4.86922,9.55672,15.822610000000001,30.13781
af2k101,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,15.3674,1.39711,4.5162,9.90309,15.816400000000002,31.183800000000005
apache2,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,14.7325,1.24856,11.8648,9.62536,22.73872,37.47122
thermal2,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.5646,1.57493,10.111,7.43956,19.12549,40.69009
G3circuit,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,23.8418,1.81918,10.9181,7.26724,20.00452,43.84632
ldoor,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,41.4798,3.82129,8.43015,3.72149,15.972929999999998,57.452729999999995
inline1,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,32.9805,4.14418,11.1964,21.2539,36.594480000000004,69.57498
PFlow742,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.7825,4.64923,44.6971,15.7562,65.10253,105.88503
boneS10,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,56.4026,6.0131,19.7109,33.8847,59.6087,116.0113
Fault639,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.0019,3.53777,182.838,14.2634,200.63916999999998,235.64106999999998
bone010,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,36,87.7009,8.37302,136.867,99.0873,244.32732,332.02822000000003
audikw1,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,84.4354,9.3481,209.545,67.625,286.5181,370.95349999999996
Flan1565,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,129.066,12.3612,127.379,118.23,257.97020000000003,387.0362
Emilia923,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,47.076,4.5831,368.869,16.7923,390.24440000000004,437.32040000000006
Hook1498,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,85.314,7.7906,274.15,76.8347,358.77529999999996,444.0893
StocF-1465,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,52.8559,5.22122,148.428,243.286,396.93521999999996,449.79112
Geo1438,1437960,63156690,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,89.1052,8.06531,499.793,26.3126,534.17091,623.27611
Serena,1391349,64531701,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,79.5319,7.60421,547.545,24.8151,579.96431,659.49621
Bump2911,2911419,127729899,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,186.783,17.0317,2286.32,103.409,2406.7607000000003,2593.5437
Queen4147,4147110,329499284,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,371.131,38.1737,4782.31,109.828,4930.311700000001,5301.4427000000005


==> logs/suitesparse-2-0.01-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,7.20788,0.702191,2.62232,1.29096,4.615471,11.823351
parabolicfem,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,7.49885,0.755326,2.70155,1.45238,4.909256,12.408105999999998
parabolicfem,525825,3674625,14,4,1,0,0,0.01,33009579,0.0588421,0.000201794,10,6.82871,0.715738,2.49272,2.43198,5.640438,12.469147999999999
ecology2,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,11.9273,0.764637,2.40207,2.90705,6.0737570000000005,18.001057000000003
ecology2,999999,4995991,15,4,1,0,0,0.01,51643008,0.691659,0.000303723,17,10.7691,0.766492,2.33011,5.62234,8.718942,19.488042
tmtsym,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,9.41324,0.799279,4.92059,4.73046,10.450329,19.863569000000002
ecology2,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,12.9526,0.866572,2.66276,3.42374,6.953072000000001,19.905672
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.3051,1.14697,3.61359,2.54373,7.30429,20.609389999999998
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.3814,1.17181,3.60876,2.54095,7.32152,20.70292
tmtsym,726713,5080961,15,4,1,0,0,0.01,35362467,2.17221,0.000914465,20,9.21466,0.721031,4.18729,6.79937,11.707691,20.922351
tmtsym,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,11.0632,0.805451,5.15429,4.33203,10.291770999999999,21.354971
afshell3,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.2814,1.28129,4.04663,3.05224,8.38016,21.66156
afshell7,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.4261,1.23802,4.12252,3.25482,8.615359999999999,22.041459999999997
afshell8,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,14.4337,1.26382,4.05672,2.78899,8.10953,22.54323
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,13.7368,1.96237,0.721409,6.21985,8.903629,22.640429
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,14.6588,1.30004,4.16426,2.92612,8.390419999999999,23.04922
bundleadj,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,41,14.6743,2.08734,0.778615,5.76826,8.634215,23.308515
afshell4,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,14.7629,1.25267,4.05407,3.3253,8.63204,23.39494
af3k101,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.141,1.24574,4.24192,7.05136,12.53902,25.68002
afshell8,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,16.7499,1.48282,4.68539,3.30016,9.46837,26.218269999999997
afshell3,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.3554,1.42719,4.29947,5.47871,11.205370000000002,26.560769999999998
afshell4,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.6569,1.4257,4.34548,5.48359,11.25477,26.91167
afshell8,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.7278,1.38847,4.34059,5.4642,11.193259999999999,26.921059999999997
afshell7,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.6608,1.43424,4.34033,5.49514,11.26971,26.930509999999998
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5281,1.29747,4.51977,7.81412,13.63136,27.15946
af0k101,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,13.2523,1.2568,4.01523,8.68259,13.954619999999998,27.206919999999997
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.3992,1.23147,3.98136,8.64109,13.85392,27.253120000000003
bundleadj,513351,20208051,14,4,1,0,0,0.01,46621292,1.97549,0.00101024,94,12.5989,1.92492,0.668927,12.4154,15.009247,27.608147000000002
af4k101,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,14.6672,1.31495,4.28254,7.42552,13.02301,27.690209999999997
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,13.4746,1.25697,4.04776,9.06235,14.367080000000001,27.841680000000004
af1k101,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,14.3959,1.39877,4.32472,9.1478,14.87129,29.26719
af3k101,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,15.5705,1.36969,4.52995,7.92183,13.821470000000001,29.391969999999997
af5k101,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,15.5246,1.38468,4.51777,7.99266,13.895109999999999,29.41971
af4k101,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.5829,1.38681,4.52241,8.36695,14.276169999999999,29.85907
af0k101,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,14.3152,1.39667,4.86922,9.55672,15.822610000000001,30.13781
af2k101,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,15.3674,1.39711,4.5162,9.90309,15.816400000000002,31.183800000000005
af3k101,503625,17550675,14,4,1,0,0,0.01,69498791,3.9974,0.00166407,38,14.8484,1.25691,4.11276,11.6284,16.99807,31.846469999999997
af4k101,503625,17550675,14,4,1,0,0,0.01,69582748,4.44277,0.00188116,42,14.1976,1.26716,4.05723,12.8464,18.170789999999997,32.36839
af5k101,503625,17550675,14,4,1,0,0,0.01,69536973,4.28551,0.00180203,40,14.8418,1.26551,4.10378,12.2571,17.62639,32.46819
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,12.667,1.07946,10.8046,8.97452,20.858580000000003,33.52558
af1k101,503625,17550675,14,4,1,0,0,0.01,68761505,8.11294,0.00295011,48,14.018,1.27304,3.98292,14.5287,19.784660000000002,33.80266
af0k101,503625,17550675,14,4,1,0,0,0.01,68934827,8.40725,0.00300928,50,13.9718,1.24681,3.97526,15.132,20.35407,34.32587
af2k101,503625,17550675,14,4,1,0,0,0.01,69623835,7.67466,0.00289017,50,14.0544,1.26609,4.04439,15.2618,20.57228,34.62668
apache2,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,14.7325,1.24856,11.8648,9.62536,22.73872,37.47122
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,20.4112,1.53694,9.65581,7.09745,18.2902,38.70140000000001
thermal2,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.5646,1.57493,10.111,7.43956,19.12549,40.69009
apache2,715176,4817870,15,4,1,0,0,0.01,83303313,0.361893,0.00116385,24,14.4835,1.11225,11.2737,15.2841,27.67005,42.15355
G3circuit,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,23.8418,1.81918,10.9181,7.26724,20.00452,43.84632
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,25.1813,1.64488,10.6366,6.60861,18.89009,44.07139
thermal2,1228045,8580313,16,4,1,0,0,0.01,54165919,0.648906,0.000422914,16,24.2335,1.70778,10.147,12.4228,24.27758,48.51108
G3circuit,1585478,7660826,16,4,1,0,0,0.01,99327297,0.170574,0.000448021,14,27.1403,1.78262,11.3622,12.0349,25.17972,52.32002
ldoor,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.2508,3.75935,8.25343,3.59946,15.61224,54.86304
ldoor,952203,46522475,15,4,1,0,0,0.01,132104185,0.0740978,0.000517211,9,39.0764,3.6207,7.84637,5.44834,16.91541,55.99181
ldoor,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,41.4798,3.82129,8.43015,3.72149,15.972929999999998,57.452729999999995
inline1,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,32.9805,4.14418,11.1964,21.2539,36.594480000000004,69.57498
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,34.7012,3.83691,11.5208,19.7682,35.12591,69.82711
inline1,503712,36816342,14,4,1,0,0,0.01,138649190,3.05357,0.00299555,72,34.6852,3.73257,11.0867,35.1598,49.97906999999999,84.66427
PFlow742,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.7825,4.64923,44.6971,15.7562,65.10253,105.88503
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,54.3961,5.07892,17.8176,29.7017,52.59822,106.99432
PFlow742,742793,37138461,15,4,1,0,0,0.01,261480602,0.635376,0.00138336,22,40.3014,4.35321,43.1771,26.435,73.96531,114.26671
boneS10,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,56.4026,6.0131,19.7109,33.8847,59.6087,116.0113
PFlow742,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,50.9774,5.35901,51.7124,15.8251,72.89651,123.87391000000001
boneS10,914898,55468422,15,4,1,0,0,0.01,223996345,1.83366,0.00179148,64,54.7078,5.30859,18.0935,55.4462,78.84828999999999,133.55609
Fault639,638802,28614564,15,4,1,0,0,0.01,582952258,0.320946,0.00219177,12,32.2345,3.18268,162.475,18.2796,183.93728,216.17177999999998
Fault639,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.0019,3.53777,182.838,14.2634,200.63916999999998,235.64106999999998
Fault639,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,35.2364,3.8914,183.852,14.5717,202.3151,237.5515
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,70.9558,7.69145,119.572,92.0863,219.34975,290.30555
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,75.3475,7.97932,182.762,56.3242,247.06552,322.41302
bone010,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,36,87.7009,8.37302,136.867,99.0873,244.32732,332.02822000000003
bone010,986703,71666325,15,4,1,0,0,0.01,624878825,0.653215,0.00266109,73,71.2222,7.81121,118.923,145.167,271.90121,343.12341000000004
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,114.712,12.3183,113.696,108.275,234.2893,349.0013
audikw1,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,84.4354,9.3481,209.545,67.625,286.5181,370.95349999999996
Flan1565,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,129.066,12.3612,127.379,118.23,257.97020000000003,387.0362
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,82.3586,7.37349,232.131,65.7809,305.28539,387.64399000000003
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,49.875,4.74439,137.324,198.393,340.46139000000005,390.33639000000005
Flan1565,1564794,117406044,16,4,1,0,0,0.01,832243127,0.617991,0.00236793,58,125.186,12.163,116.57,175.63,304.363,429.549
Emilia923,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,47.076,4.5831,368.869,16.7923,390.24440000000004,437.32040000000006
audikw1,943695,77651847,15,4,1,0,0,0.01,762926440,0.313738,0.00243694,42,91.2011,9.98721,237.115,102.786,349.88821,441.08931
Emilia923,923136,41005206,15,4,1,0,0,0.01,974605098,0.479002,0.00159236,10,49.355,5.13047,363.142,25.5626,393.83507,443.19007
Hook1498,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,85.314,7.7906,274.15,76.8347,358.77529999999996,444.0893
StocF-1465,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,52.8559,5.22122,148.428,243.286,396.93521999999996,449.79112
Hook1498,1498023,60917445,16,4,1,0,0,0.01,851464165,0.521288,0.00213038,34,98.3802,8.27824,263.685,110.265,382.22823999999997,480.60844
Emilia923,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,53.1783,5.61308,421.574,18.0797,445.26678000000004,498.44508
Geo1438,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.7397,7.96308,418.649,27.3975,454.00957999999997,533.74928
StocF-1465,1465137,21005389,16,4,1,0,0,0.01,441972486,4.28396,0.00438441,122,49.0284,4.96661,137.638,344.029,486.63361,535.66201
Geo1438,1437960,63156690,16,4,1,0,0,0.01,1398039351,0.0689707,0.00197469,10,80.8795,8.13147,418.118,41.6232,467.87266999999997,548.75217
Geo1438,1437960,63156690,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,89.1052,8.06531,499.793,26.3126,534.17091,623.27611
Serena,1391349,64531701,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,79.5319,7.60421,547.545,24.8151,579.96431,659.49621
Serena,1391349,64531701,16,4,1,0,0,0.01,1296534383,0.039523,0.0021394,10,84.6944,8.31155,531.544,39.0336,578.88915,663.58355
Serena,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,89.1083,9.04949,604.952,28.7302,642.73169,731.83999
Bump2911,2911419,127729899,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,186.783,17.0317,2286.32,103.409,2406.7607000000003,2593.5437
Bump2911,2911419,127729899,17,4,1,0,0,0.01,3465176483,0.11315,0.00206547,12,165.045,16.8231,2463.19,124.903,2604.9161,2769.9611
Bump2911,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,204.491,19.2026,2726.12,104.838,2850.1606,3054.6516
Queen4147,4147110,329499284,17,4,1,0,0,0.01,6321313064,0.147792,0.00124512,8,355.494,36.6608,4645.49,154.07,4836.220799999999,5191.7148
Queen4147,4147110,329499284,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,371.131,38.1737,4782.31,109.828,4930.311700000001,5301.4427000000005
Queen4147,4147110,329499284,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,451.053,41.3348,5264.35,110.075,5415.7598,5866.812800000001


==> logs/suitesparse-2-0.05-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.05,32554962,0.341855,0.00102061,22,6.8141,0.727975,2.41869,5.2099,8.356565,15.170665
ecology2,999999,4995991,15,4,1,0,0,0.05,51016921,0.352001,0.00104928,44,10.278,0.812922,2.27036,14.6522,17.735482,28.013482000000003
afshell4,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,14.4312,1.32608,3.5969,13.4219,18.34488,32.77608
afshell3,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,15.2484,1.34123,3.80615,14.273,19.42038,34.66878
tmtsym,726713,5080961,15,4,1,0,0,0.05,34245821,0.403949,0.0015142,49,9.73534,0.795222,4.74878,19.8644,25.408402,35.143742
afshell7,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,14.9863,1.28639,3.68834,15.392,20.36673,35.353030000000004
afshell8,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,15.0725,1.28854,3.75795,15.416,20.462490000000003,35.53499
bundleadj,513351,20208051,14,4,1,0,0,0.05,46568318,0.870501,0.00303109,256,14.0589,2.07953,0.71878,37.5946,40.39291,54.451809999999995
af3k101,503625,17550675,14,4,1,0,0,0.05,64528961,3.17164,0.00634973,137,13.9172,1.20863,3.5628,36.7576,41.52903,55.44623
af4k101,503625,17550675,14,4,1,0,0,0.05,64582615,3.61596,0.006843,156,13.9926,1.20599,3.54049,41.8444,46.59088,60.58348
ldoor,952203,46522475,15,4,1,0,0,0.05,119865212,0.225562,0.00251577,25,38.2885,3.50643,6.73502,13.425,23.66645,61.95495
af5k101,503625,17550675,14,4,1,0,0,0.05,64566128,3.43064,0.00666226,150,13.9531,1.26968,3.71321,43.2059,48.18879,62.14189
thermal2,1228045,8580313,16,4,1,0,0,0.05,51934415,0.441539,0.00188661,49,21.4758,1.49798,8.68883,33.3515,43.53831,65.01411
af0k101,503625,17550675,14,4,1,0,0,0.05,64233051,4.19062,0.00724509,191,13.1693,1.27714,3.62739,56.293,61.19753,74.36683
af1k101,503625,17550675,14,4,1,0,0,0.05,64161393,3.95209,0.00719853,179,17.1274,1.44477,4.01474,52.393,57.85251,74.97991
af2k101,503625,17550675,14,4,1,0,0,0.05,64601742,4.02249,0.00740195,188,14.7389,1.35807,3.84347,56.6322,61.83374,76.57263999999999
G3circuit,1585478,7660826,16,4,1,0,0,0.05,93783105,0.39511,0.00224383,48,24.6606,1.79209,10.5062,41.0156,53.31389,77.97449
apache2,715176,4817870,15,4,1,0,0,0.05,73543681,0.241937,0.00504683,86,15.9939,1.31478,11.4522,55.3793,68.14628,84.14018
inline1,503712,36816342,14,4,1,0,0,0.05,125292290,1.57445,0.0065499,278,33.6773,3.71665,9.61819,128.943,142.27784000000003,175.95514000000003
PFlow742,742793,37138461,15,4,1,0,0,0.05,215203264,1.36093,0.00595757,90,45.3569,4.86453,38.7877,102.004,145.65623,191.01313
Fault639,638802,28614564,15,4,1,0,0,0.05,409858161,0.876185,0.0110012,44,32.822,3.78107,106.161,66.2106,176.15267,208.97467
boneS10,914898,55468422,15,4,1,0,0,0.05,206954085,1.30888,0.00695889,275,50.8008,5.29819,15.968,228.151,249.41719,300.21799
Emilia923,923136,41005206,15,4,1,0,0,0.05,807951216,0.856535,0.00715951,37,57.6071,5.87141,313.292,92.1691,411.33251,468.93960999999996
Geo1438,1437960,63156690,16,4,1,0,0,0.05,966555017,0.190237,0.0102156,39,85.3897,8.37224,248.001,136.724,393.09724,478.48694
Serena,1391349,64531701,16,4,1,0,0,0.05,899538665,0.100645,0.0104262,31,86.3871,8.34521,296.198,100.947,405.49021,491.87730999999997
audikw1,943695,77651847,15,4,1,0,0,0.05,566196371,0.147713,0.0103378,145,79.7701,8.5729,136.637,284.588,429.7979,509.56800000000004
bone010,986703,71666325,15,4,1,0,0,0.05,486669403,0.277172,0.00887419,260,77.843,8.01021,93.5644,464.903,566.47761,644.32061
Hook1498,1498023,60917445,16,4,1,0,0,0.05,634106806,0.20076,0.00900412,141,93.1434,8.47743,179.381,399.843,587.7014300000001,680.84483
Flan1565,1564794,117406044,16,4,1,0,0,0.05,656505837,0.43765,0.00832788,234,144.614,13.2421,98.5735,629.351,741.1666,885.7806
Bump2911,2911419,127729899,17,4,1,0,0,0.05,2436319771,0.361544,0.0106364,54,207.402,19.0608,1441.22,509.338,1969.6188,2177.0208000000002
StocF-1465,1465137,21005389,16,4,1,0,0,0.05,408358629,7.08831,0.00992529,838,58.7229,5.45786,141.851,2334.7,2482.00886,2540.7317599999997
Queen4147,4147110,329499284,17,4,1,0,0,0.05,4689937060,0.524555,0.00454021,28,423.171,40.7231,2376.29,423.715,2840.7281000000003,3263.8991


==> logs/suitesparse-2-0.05-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,8.2499,0.80191,2.71763,3.01138,6.53092,14.780819999999999,22,5.2099,0.5,0.5780110942628457
apache2,715176,4817870.0,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.9119,1.1186,10.0565,30.4279,41.603,54.5149,86,55.3793,0.4883720930232558,0.5494453703820742
ecology2,999999,4995991.0,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.3189,0.877574,2.62537,8.23188,11.734824,25.053724,44,14.6522,0.4772727272727273,0.5618187029934071
tmtsym,726713,5080961.0,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.98951,0.799869,4.86376,10.942,16.605629,26.595139,49,19.8644,0.4897959183673469,0.5508346589879383
G3circuit,1585478,7660826.0,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.2835,1.80494,10.77,23.7973,36.37224,60.65574,48,41.0156,0.4791666666666667,0.5802011917416788
thermal2,1228045,8580313.0,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,21.9877,1.62603,10.0893,22.0904,33.80573,55.79343,49,33.3515,0.4897959183673469,0.6623510186948113
af0k101,503625,17550675.0,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,15.4326,1.32932,4.06122,35.7768,41.16734,56.599940000000004,191,56.293,0.4869109947643979,0.6355461602685947
af1k101,503625,17550675.0,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.789,1.37304,3.99852,33.9978,39.36936,55.15836,179,52.393,0.49162011173184356,0.6488996621686103
af5k101,503625,17550675.0,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,17.0299,1.43551,4.1324,26.8938,32.46171,49.49161,150,43.2059,0.4866666666666667,0.622456655225328
af2k101,503625,17550675.0,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.7761,1.36555,4.04319,36.6481,42.05684,57.832939999999994,188,56.6322,0.5,0.6471247806018484
af4k101,503625,17550675.0,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,13.2358,1.24231,3.66751,27.5149,32.42472,45.660520000000005,156,41.8444,0.48717948717948717,0.6575527430193766
af3k101,503625,17550675.0,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,17.507,1.4518,4.15567,24.8477,30.45517,47.96217,137,36.7576,0.48905109489051096,0.6759880949789976
afshell4,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5454,1.22491,3.59557,8.45676,13.277239999999999,26.82264,50,13.4219,0.48,0.6300717484111786
afshell3,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5777,1.22166,3.5231,8.46063,13.20539,26.78309,50,14.273,0.48,0.5927716667834373
afshell8,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.2996,1.22981,3.56882,8.4526,13.25123,26.55083,50,15.416,0.48,0.5483004670472237
afshell7,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.4222,1.15646,3.20241,7.44089,11.79976,25.22196,50,15.392,0.48,0.4834258056133056
bundleadj,513351,20208051.0,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.148,1.95062,0.672222,17.6848,20.307641999999998,33.455642,256,37.5946,0.5078125,0.4704079841253797
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,46.7244,4.88769,132.704,1608.31,1745.90169,1792.62609,838,2334.7,0.47494033412887826,0.6888722319784126
Fault639,638802,28614564.0,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,36.7309,3.59592,115.43,48.2934,167.31932,204.05022,44,66.2106,0.4772727272727273,0.7293907622042392
inline1,503712,36816342.0,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,129,33.6132,3.7175,9.66704,73.2167,86.60124,120.21444,278,128.943,0.46402877697841727,0.5678222160179304
PFlow742,742793,37138461.0,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,40.2853,4.38881,36.2196,58.361,98.96941,139.25471,90,102.004,0.4444444444444444,0.5721442296380533
Emilia923,923136,41005206.0,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,53.5008,5.14416,270.557,53.1269,328.82806,382.32885999999996,37,92.1691,0.4594594594594595,0.5764068435082907
ldoor,952203,46522475.0,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,39.2794,3.97088,7.47597,8.86544,20.31229,59.59169000000001,25,13.425,0.48,0.6603679702048416
boneS10,914898,55468422.0,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,65.3708,6.02552,18.0994,138.659,162.78392,228.15472,275,228.151,0.49454545454545457,0.6077510070085163
Hook1498,1498023,60917445.0,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,79.7341,7.35331,167.61,280.551,455.51431,535.2484099999999,141,399.843,0.49645390070921985,0.7016528987627644
Geo1438,1437960,63156690.0,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,83.2522,7.60632,255.943,95.8861,359.43542,442.68762,39,136.724,0.48717948717948717,0.7013114010707704
Serena,1391349,64531701.0,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,92.1452,8.96962,325.038,79.9912,413.99882,506.14402,31,100.947,0.4838709677419355,0.7924078972133892
bone010,986703,71666325.0,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,129,82.6066,8.47837,97.1649,323.47,429.11327000000006,511.71987,260,464.903,0.49615384615384617,0.6957795497125207
audikw1,943695,77651847.0,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,75.6801,7.97032,122.75,186.379,317.09932,392.77941999999996,145,284.588,0.496551724137931,0.654908147919097
Flan1565,1564794,117406044.0,16,4,1,1,0,0.05,935553134,0.0177267,0.000247857,116,128.067,12.8099,89.7292,370.617,473.15610000000004,601.2231,234,629.351,0.49572649572649574,0.5888876000832604
Bump2911,2911419,127729899.0,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,163.755,14.4154,1108,292.144,1414.5594,1578.3144,54,509.338,0.46296296296296297,0.5735758965559216
Queen4147,4147110,329499284.0,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,387.919,37.767,2379.85,323.567,2741.1839999999997,3129.103,28,423.715,0.5,0.7636430147622814


==> logs/suitesparse-2-0.05-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,8.2499,0.80191,2.71763,3.01138,6.53092,14.780819999999999
ecology2,999999,4995991,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.3189,0.877574,2.62537,8.23188,11.734824,25.053724
afshell7,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.4222,1.15646,3.20241,7.44089,11.79976,25.22196
afshell8,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.2996,1.22981,3.56882,8.4526,13.25123,26.55083
tmtsym,726713,5080961,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.98951,0.799869,4.86376,10.942,16.605629,26.595139
afshell3,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5777,1.22166,3.5231,8.46063,13.20539,26.78309
afshell4,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5454,1.22491,3.59557,8.45676,13.277239999999999,26.82264
bundleadj,513351,20208051,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.148,1.95062,0.672222,17.6848,20.307641999999998,33.455642
af4k101,503625,17550675,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,13.2358,1.24231,3.66751,27.5149,32.42472,45.660520000000005
af3k101,503625,17550675,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,17.507,1.4518,4.15567,24.8477,30.45517,47.96217
af5k101,503625,17550675,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,17.0299,1.43551,4.1324,26.8938,32.46171,49.49161
apache2,715176,4817870,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.9119,1.1186,10.0565,30.4279,41.603,54.5149
af1k101,503625,17550675,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.789,1.37304,3.99852,33.9978,39.36936,55.15836
thermal2,1228045,8580313,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,21.9877,1.62603,10.0893,22.0904,33.80573,55.79343
af0k101,503625,17550675,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,15.4326,1.32932,4.06122,35.7768,41.16734,56.599940000000004
af2k101,503625,17550675,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.7761,1.36555,4.04319,36.6481,42.05684,57.832939999999994
ldoor,952203,46522475,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,39.2794,3.97088,7.47597,8.86544,20.31229,59.59169000000001
G3circuit,1585478,7660826,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.2835,1.80494,10.77,23.7973,36.37224,60.65574
inline1,503712,36816342,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,129,33.6132,3.7175,9.66704,73.2167,86.60124,120.21444
PFlow742,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,40.2853,4.38881,36.2196,58.361,98.96941,139.25471
Fault639,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,36.7309,3.59592,115.43,48.2934,167.31932,204.05022
boneS10,914898,55468422,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,65.3708,6.02552,18.0994,138.659,162.78392,228.15472
Emilia923,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,53.5008,5.14416,270.557,53.1269,328.82806,382.32885999999996
audikw1,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,75.6801,7.97032,122.75,186.379,317.09932,392.77941999999996
Geo1438,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,83.2522,7.60632,255.943,95.8861,359.43542,442.68762
Serena,1391349,64531701,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,92.1452,8.96962,325.038,79.9912,413.99882,506.14402
bone010,986703,71666325,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,129,82.6066,8.47837,97.1649,323.47,429.11327000000006,511.71987
Hook1498,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,79.7341,7.35331,167.61,280.551,455.51431,535.2484099999999
Flan1565,1564794,117406044,16,4,1,1,0,0.05,935553134,0.0177267,0.000247857,116,128.067,12.8099,89.7292,370.617,473.15610000000004,601.2231
Bump2911,2911419,127729899,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,163.755,14.4154,1108,292.144,1414.5594,1578.3144
StocF-1465,1465137,21005389,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,46.7244,4.88769,132.704,1608.31,1745.90169,1792.62609
Queen4147,4147110,329499284,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,387.919,37.767,2379.85,323.567,2741.1839999999997,3129.103


==> logs/suitesparse-2-0.05-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,8.2499,0.80191,2.71763,3.01138,6.53092,14.780819999999999
parabolicfem,525825,3674625,14,4,1,0,0,0.05,32554962,0.341855,0.00102061,22,6.8141,0.727975,2.41869,5.2099,8.356565,15.170665
parabolicfem,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,8.93546,0.838882,2.92728,3.14337,6.9095320000000005,15.844992000000001
ecology2,999999,4995991,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.1222,0.864543,2.5449,7.86788,11.277323,23.399523
ecology2,999999,4995991,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.3189,0.877574,2.62537,8.23188,11.734824,25.053724
afshell7,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.4222,1.15646,3.20241,7.44089,11.79976,25.22196
afshell8,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.2996,1.22981,3.56882,8.4526,13.25123,26.55083
tmtsym,726713,5080961,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.98951,0.799869,4.86376,10.942,16.605629,26.595139
afshell7,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,14.0434,1.2328,3.49135,7.99517,12.71932,26.76272
afshell3,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5777,1.22166,3.5231,8.46063,13.20539,26.78309
afshell8,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.4749,1.21945,3.54411,8.55614,13.3197,26.7946
afshell4,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5454,1.22491,3.59557,8.45676,13.277239999999999,26.82264
afshell3,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.9136,1.28643,3.58645,8.53081,13.403690000000001,27.31729
afshell4,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.209,1.25895,3.60476,8.50053,13.364239999999999,27.57324
ecology2,999999,4995991,15,4,1,0,0,0.05,51016921,0.352001,0.00104928,44,10.278,0.812922,2.27036,14.6522,17.735482,28.013482000000003
tmtsym,726713,5080961,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.0645,0.86169,5.30083,12.0993,18.26182,29.32632
bundleadj,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,131,12.2372,1.68289,0.617467,16.1072,18.407556999999997,30.644757
afshell4,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,14.4312,1.32608,3.5969,13.4219,18.34488,32.77608
bundleadj,513351,20208051,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.148,1.95062,0.672222,17.6848,20.307641999999998,33.455642
afshell3,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,15.2484,1.34123,3.80615,14.273,19.42038,34.66878
tmtsym,726713,5080961,15,4,1,0,0,0.05,34245821,0.403949,0.0015142,49,9.73534,0.795222,4.74878,19.8644,25.408402,35.143742
afshell7,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,14.9863,1.28639,3.68834,15.392,20.36673,35.353030000000004
afshell8,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,15.0725,1.28854,3.75795,15.416,20.462490000000003,35.53499
af3k101,503625,17550675,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,13.8874,1.19727,3.66359,21.8797,26.740560000000002,40.62796
af5k101,503625,17550675,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.2381,1.24604,3.71121,25.8639,30.821150000000003,44.059250000000006
af4k101,503625,17550675,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,13.2358,1.24231,3.66751,27.5149,32.42472,45.660520000000005
af4k101,503625,17550675,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,14.1529,1.29666,3.95386,28.0318,33.28232,47.43522
af3k101,503625,17550675,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,17.507,1.4518,4.15567,24.8477,30.45517,47.96217
af0k101,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,13.8976,1.19375,3.58011,30.0754,34.84926,48.74686
af1k101,503625,17550675,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.3404,1.21503,3.74182,30.6165,35.57335,48.91375
af5k101,503625,17550675,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,17.0299,1.43551,4.1324,26.8938,32.46171,49.49161
af2k101,503625,17550675,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.3524,1.25519,3.62637,33.3809,38.26246,51.61485999999999
thermal2,1228045,8580313,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,20.3948,1.53654,9.49781,20.9383,31.97265,52.367450000000005
apache2,715176,4817870,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,12.6377,1.10037,9.91089,29.728,40.73926,53.376960000000004
bundleadj,513351,20208051,14,4,1,0,0,0.05,46568318,0.870501,0.00303109,256,14.0589,2.07953,0.71878,37.5946,40.39291,54.451809999999995
apache2,715176,4817870,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.9119,1.1186,10.0565,30.4279,41.603,54.5149
af1k101,503625,17550675,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.789,1.37304,3.99852,33.9978,39.36936,55.15836
af3k101,503625,17550675,14,4,1,0,0,0.05,64528961,3.17164,0.00634973,137,13.9172,1.20863,3.5628,36.7576,41.52903,55.44623
thermal2,1228045,8580313,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,21.9877,1.62603,10.0893,22.0904,33.80573,55.79343
af0k101,503625,17550675,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,15.4326,1.32932,4.06122,35.7768,41.16734,56.599940000000004
ldoor,952203,46522475,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.2825,3.48117,6.85411,8.24305,18.57833,56.86082999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,24.3856,1.60813,9.9568,21.3988,32.96373,57.34933
af2k101,503625,17550675,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.7761,1.36555,4.04319,36.6481,42.05684,57.832939999999994
ldoor,952203,46522475,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,39.2794,3.97088,7.47597,8.86544,20.31229,59.59169000000001
af4k101,503625,17550675,14,4,1,0,0,0.05,64582615,3.61596,0.006843,156,13.9926,1.20599,3.54049,41.8444,46.59088,60.58348
G3circuit,1585478,7660826,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.2835,1.80494,10.77,23.7973,36.37224,60.65574
ldoor,952203,46522475,15,4,1,0,0,0.05,119865212,0.225562,0.00251577,25,38.2885,3.50643,6.73502,13.425,23.66645,61.95495
af5k101,503625,17550675,14,4,1,0,0,0.05,64566128,3.43064,0.00666226,150,13.9531,1.26968,3.71321,43.2059,48.18879,62.14189
thermal2,1228045,8580313,16,4,1,0,0,0.05,51934415,0.441539,0.00188661,49,21.4758,1.49798,8.68883,33.3515,43.53831,65.01411
af0k101,503625,17550675,14,4,1,0,0,0.05,64233051,4.19062,0.00724509,191,13.1693,1.27714,3.62739,56.293,61.19753,74.36683
af1k101,503625,17550675,14,4,1,0,0,0.05,64161393,3.95209,0.00719853,179,17.1274,1.44477,4.01474,52.393,57.85251,74.97991
af2k101,503625,17550675,14,4,1,0,0,0.05,64601742,4.02249,0.00740195,188,14.7389,1.35807,3.84347,56.6322,61.83374,76.57263999999999
G3circuit,1585478,7660826,16,4,1,0,0,0.05,93783105,0.39511,0.00224383,48,24.6606,1.79209,10.5062,41.0156,53.31389,77.97449
apache2,715176,4817870,15,4,1,0,0,0.05,73543681,0.241937,0.00504683,86,15.9939,1.31478,11.4522,55.3793,68.14628,84.14018
inline1,503712,36816342,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,129,33.6132,3.7175,9.66704,73.2167,86.60124,120.21444
inline1,503712,36816342,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,159,33.3006,3.69615,9.70937,86.3233,99.72882,133.02942000000002
PFlow742,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,45,42.4048,4.06721,35.2344,54.8204,94.12201,136.52681
PFlow742,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,40.2853,4.38881,36.2196,58.361,98.96941,139.25471
inline1,503712,36816342,14,4,1,0,0,0.05,125292290,1.57445,0.0065499,278,33.6773,3.71665,9.61819,128.943,142.27784000000003,175.95514000000003
PFlow742,742793,37138461,15,4,1,0,0,0.05,215203264,1.36093,0.00595757,90,45.3569,4.86453,38.7877,102.004,145.65623,191.01313
Fault639,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,36.7309,3.59592,115.43,48.2934,167.31932,204.05022
boneS10,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,53.6083,5.33732,16.1235,131.324,152.78482000000002,206.39312
Fault639,638802,28614564,15,4,1,0,0,0.05,409858161,0.876185,0.0110012,44,32.822,3.78107,106.161,66.2106,176.15267,208.97467
Fault639,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,41.7792,3.79785,119.562,44.8917,168.25155,210.03075
boneS10,914898,55468422,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,65.3708,6.02552,18.0994,138.659,162.78392,228.15472
boneS10,914898,55468422,15,4,1,0,0,0.05,206954085,1.30888,0.00695889,275,50.8008,5.29819,15.968,228.151,249.41719,300.21799
Emilia923,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,53.5008,5.14416,270.557,53.1269,328.82806,382.32885999999996
audikw1,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,75.6801,7.97032,122.75,186.379,317.09932,392.77941999999996
Emilia923,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,58.582,5.28426,285.598,54.1829,345.06516000000005,403.64716000000004
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,79.8939,7.9508,234.733,92.0463,334.7301,414.624
audikw1,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,79.7722,9.16442,135.571,207.281,352.01642000000004,431.78862000000004
bone010,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,72.1586,7.19609,84.0547,268.751,360.00178999999997,432.16039
Geo1438,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,83.2522,7.60632,255.943,95.8861,359.43542,442.68762
Serena,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,85.7901,8.08565,303.027,65.7232,376.83585,462.62595
Emilia923,923136,41005206,15,4,1,0,0,0.05,807951216,0.856535,0.00715951,37,57.6071,5.87141,313.292,92.1691,411.33251,468.93960999999996
Geo1438,1437960,63156690,16,4,1,0,0,0.05,966555017,0.190237,0.0102156,39,85.3897,8.37224,248.001,136.724,393.09724,478.48694
Serena,1391349,64531701,16,4,1,0,0,0.05,899538665,0.100645,0.0104262,31,86.3871,8.34521,296.198,100.947,405.49021,491.87730999999997
Hook1498,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3901,7.1292,160.002,250.797,417.9282,497.3183
Serena,1391349,64531701,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,92.1452,8.96962,325.038,79.9912,413.99882,506.14402
audikw1,943695,77651847,15,4,1,0,0,0.05,566196371,0.147713,0.0103378,145,79.7701,8.5729,136.637,284.588,429.7979,509.56800000000004
bone010,986703,71666325,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,129,82.6066,8.47837,97.1649,323.47,429.11327000000006,511.71987
Hook1498,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,79.7341,7.35331,167.61,280.551,455.51431,535.2484099999999
Flan1565,1564794,117406044,16,4,1,1,0,0.05,935553134,0.0177267,0.000247857,116,128.067,12.8099,89.7292,370.617,473.15610000000004,601.2231
Flan1565,1564794,117406044,16,4,1,1,1,0.05,829926030,0.0219377,0.000416167,117,125.203,12.156,89.7679,377.891,479.8149,605.0179
bone010,986703,71666325,15,4,1,0,0,0.05,486669403,0.277172,0.00887419,260,77.843,8.01021,93.5644,464.903,566.47761,644.32061
Hook1498,1498023,60917445,16,4,1,0,0,0.05,634106806,0.20076,0.00900412,141,93.1434,8.47743,179.381,399.843,587.7014300000001,680.84483
Flan1565,1564794,117406044,16,4,1,0,0,0.05,656505837,0.43765,0.00832788,234,144.614,13.2421,98.5735,629.351,741.1666,885.7806
Bump2911,2911419,127729899,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,163.755,14.4154,1108,292.144,1414.5594,1578.3144
Bump2911,2911419,127729899,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,172.094,16.7615,1226.86,329.346,1572.9675,1745.0614999999998
StocF-1465,1465137,21005389,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,46.7244,4.88769,132.704,1608.31,1745.90169,1792.62609
StocF-1465,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,487,48.967,4.96905,136.677,1711.2,1852.84605,1901.81305
Bump2911,2911419,127729899,17,4,1,0,0,0.05,2436319771,0.361544,0.0106364,54,207.402,19.0608,1441.22,509.338,1969.6188,2177.0208000000002
StocF-1465,1465137,21005389,16,4,1,0,0,0.05,408358629,7.08831,0.00992529,838,58.7229,5.45786,141.851,2334.7,2482.00886,2540.7317599999997
Queen4147,4147110,329499284,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,387.919,37.767,2379.85,323.567,2741.1839999999997,3129.103
Queen4147,4147110,329499284,17,4,1,0,0,0.05,4689937060,0.524555,0.00454021,28,423.171,40.7231,2376.29,423.715,2840.7281000000003,3263.8991
Queen4147,4147110,329499284,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,357.318,37.4832,2726.93,303.242,3067.6552,3424.9732


==> logs/suitesparse-2-0.1-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.1,32386991,0.339458,0.00198957,36,6.97194,0.752714,2.66724,8.96497,12.384924,19.356864
ecology2,999999,4995991,15,4,1,0,0,0.1,50756686,0.244439,0.00194435,81,11.3533,0.831797,2.33551,27.9697,31.137007,42.490307
afshell8,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,14.0347,1.21983,3.2819,24.3033,28.805030000000002,42.83973
afshell7,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,13.3264,1.24502,3.28223,26.118,30.645249999999997,43.97165
afshell3,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,14.1815,1.26559,3.45269,26.4461,31.16438,45.34588
tmtsym,726713,5080961,15,4,1,0,0,0.1,33862814,0.399089,0.00281328,72,10.2292,0.839147,4.93999,29.5839,35.363037,45.592237
afshell4,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,17.7907,1.39205,3.77822,26.4346,31.60487,49.395570000000006
ldoor,952203,46522475,15,4,1,0,0,0.1,115116875,0.346541,0.00480356,49,38.2508,3.45929,6.35707,25.3975,35.21386,73.46466000000001
bundleadj,513351,20208051,14,4,1,0,0,0.1,46554860,0.560855,0.00305503,486,12.5022,1.97757,0.628186,69.8457,72.451456,84.953656
thermal2,1228045,8580313,16,4,1,0,0,0.1,51161805,0.370957,0.00326296,92,21.4434,1.47914,8.58083,62.0903,72.15027,93.59367
af3k101,503625,17550675,14,4,1,0,0,0.1,62777073,2.52881,0.0100593,249,17.3401,1.4236,3.90122,71.6418,76.96662,94.30672
af5k101,503625,17550675,14,4,1,0,0,0.1,62799914,2.59583,0.0102828,274,13.4216,1.31939,3.46303,79.1352,83.91762,97.33922
af4k101,503625,17550675,14,4,1,0,0,0.1,62814521,2.60818,0.0103246,287,13.5007,1.26204,3.43682,82.4838,87.18266,100.68336000000001
G3circuit,1585478,7660826,16,4,1,0,0,0.1,91649338,0.245502,0.00394146,102,24.3266,1.58759,9.57206,77.4957,88.65535,112.98195
apache2,715176,4817870,15,4,1,0,0,0.1,70589550,0.19867,0.00753252,158,12.4478,1.09912,9.47285,90.0336,100.60557,113.05337
af0k101,503625,17550675,14,4,1,0,0,0.1,62612063,2.96021,0.0103567,339,14.2236,1.26148,3.46804,95.2943,100.02382,114.24742
af1k101,503625,17550675,14,4,1,0,0,0.1,62581383,2.87342,0.0102549,326,14.3976,1.32299,3.73825,99.5886,104.64984,119.04744
af2k101,503625,17550675,14,4,1,0,0,0.1,62823337,2.89028,0.0106859,342,13.4131,1.32858,3.71939,103.02,108.06797,121.48106999999999
Fault639,638802,28614564,15,4,1,0,0,0.1,336975221,0.960416,0.0203148,87,34.1096,3.40552,81.7334,104.953,190.09192000000002,224.20152000000002
PFlow742,742793,37138461,15,4,1,0,0,0.1,196857355,0.708795,0.0101447,163,41.1012,4.43569,33.0206,175.354,212.81029,253.91149000000001
inline1,503712,36816342,14,4,1,0,0,0.1,120531418,0.958648,0.0100083,546,31.887,4.04485,9.13942,262.278,275.46227000000005,307.34927000000005
Emilia923,923136,41005206,15,4,1,0,0,0.1,735152397,0.949855,0.0125947,80,49.7485,5.12378,212.362,173.147,390.63278,440.38128
Serena,1391349,64531701,16,4,1,0,0,0.1,742153895,0.117645,0.0190747,51,80.2738,8.25779,217.818,150.372,376.44779000000005,456.72159000000005
boneS10,914898,55468422,15,4,1,0,0,0.1,201200419,0.874552,0.0108724,553,52.5432,4.97568,14.933,409.275,429.18368,481.72687999999994
Geo1438,1437960,63156690,16,4,1,0,0,0.1,790644048,0.200162,0.0193668,78,83.392,8.10917,184.342,239.32,431.77117,515.16317
audikw1,943695,77651847,15,4,1,0,0,0.1,479024369,0.115635,0.0195124,270,79.6026,9.20579,110.52,504.913,624.63879,704.24139
bone010,986703,71666325,15,4,1,0,0,0.1,435355696,0.195386,0.0158311,521,67.0976,6.72078,66.8983,721.311,794.9300800000001,862.02768
Hook1498,1498023,60917445,16,4,1,0,0,0.1,544852141,0.148773,0.0162372,274,98.3169,8.39057,155.96,728.606,892.95657,991.27347
Flan1565,1564794,117406044,16,4,1,0,0,0.1,586112379,0.271699,0.0146193,492,114.278,12.0606,75.8276,1205.53,1293.4182,1407.6961999999999
Bump2911,2911419,127729899,17,4,1,0,0,0.1,2009712926,0.412906,0.0182511,89,164.477,16.7114,860.818,662.798,1540.3274000000001,1704.8044
Queen4147,4147110,329499284,17,4,1,0,0,0.1,3969533760,0.628762,0.00738342,59,429.299,39.9289,1580.11,794.244,2414.2829,2843.5819
StocF-1465,1465137,21005389,16,4,1,0,0,0.1,387163737,8.47061,0.0151906,1464,46.8912,5.08681,124.429,3987.62,4117.13581,4164.02701


==> logs/suitesparse-2-0.1-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,7.19322,0.761797,2.67814,5.12961,8.569547,15.762767,36,8.96497,0.5,0.5721837329070817
apache2,715176,4817870.0,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.1137,1.12211,9.65898,53.1233,63.90439,77.01809,158,90.0336,0.4873417721518987,0.5900386078086403
ecology2,999999,4995991.0,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,12.8961,0.859209,2.52691,14.7765,18.162619,31.058719000000004,81,27.9697,0.49382716049382713,0.528303843087341
tmtsym,726713,5080961.0,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,41,9.44028,0.788426,4.75985,18.7522,24.300476,33.740756,72,29.5839,0.5694444444444444,0.6338650414583608
G3circuit,1585478,7660826.0,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,28.8709,1.82781,11.0058,46.9313,59.76491,88.63580999999999,102,77.4957,0.47058823529411764,0.6055987622539057
thermal2,1228045,8580313.0,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,25.3412,1.71968,10.4428,40.1267,52.28918,77.63038,92,62.0903,0.5,0.6462635870659346
af4k101,503625,17550675.0,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,14.1836,1.25294,3.58071,47.1205,51.95415,66.13775,287,82.4838,0.46689895470383275,0.5712697523634944
af5k101,503625,17550675.0,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,14.2383,1.32005,3.83482,49.6172,54.77207,69.01037,274,79.1352,0.4744525547445255,0.6269927920824109
af1k101,503625,17550675.0,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.3102,1.24364,3.42734,52.6603,57.33128,70.64148,326,99.5886,0.46319018404907975,0.5287783943142087
af2k101,503625,17550675.0,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,13.8882,1.20653,3.47825,53.4711,58.155879999999996,72.04408000000001,342,103.02,0.47953216374269003,0.5190361094933023
af0k101,503625,17550675.0,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.2551,1.26318,3.45447,57.9066,62.624249999999996,75.87935,339,95.2943,0.4896755162241888,0.6076606890443604
af3k101,503625,17550675.0,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.2635,1.26762,3.46243,41.6458,46.37585,59.63935000000001,249,71.6418,0.4779116465863454,0.5813058856700977
afshell7,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.621,1.26281,3.53795,16.8962,21.69696,35.31796,94,26.118,0.48936170212765956,0.6469178344436788
afshell8,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4474,1.27395,3.51149,16.9946,21.78004,35.22744,94,24.3033,0.48936170212765956,0.6992712923759324
afshell3,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3795,1.29105,3.57613,16.8564,21.723580000000002,35.103080000000006,94,26.4461,0.48936170212765956,0.6373869871171931
afshell4,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3957,1.27612,3.63987,16.9386,21.85459,35.25029,94,26.4346,0.48936170212765956,0.6407738342929343
bundleadj,513351,20208051.0,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,213,15.5169,2.08793,0.78265,29.9323,32.80288,48.31978,486,69.8457,0.4382716049382716,0.42854892999855404
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,47.3427,4.98624,133.55,2859.72,2998.2562399999997,3045.59894,1464,3987.62,0.4733606557377049,0.7171495779437358
Fault639,638802,28614564.0,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.6749,3.70772,84.3079,87.0249,175.04052000000001,207.71542,87,104.953,0.47126436781609193,0.8291797280687546
inline1,503712,36816342.0,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,31.7709,4.11142,9.47571,159.064,172.65113,204.42203,546,262.278,0.47619047619047616,0.606470996423642
PFlow742,742793,37138461.0,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,52.1816,4.82811,37.7701,112.465,155.06321,207.24481,163,175.354,0.48466257668711654,0.6413597636780455
Emilia923,923136,41005206.0,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.5339,5.27972,218.959,126.814,351.05272,398.58662000000004,80,173.147,0.475,0.7324065678296476
ldoor,952203,46522475.0,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,49.1095,4.02104,7.58547,16.8138,28.42031,77.52981,49,25.3975,0.4897959183673469,0.6620257899399548
boneS10,914898,55468422.0,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,52.5908,4.93302,14.9616,245.697,265.59162,318.18242,553,409.275,0.4918625678119349,0.6003225215319773
Hook1498,1498023,60917445.0,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,77.7038,7.6588,145.378,574.979,728.0158,805.7196,274,728.606,0.4927007299270073,0.7891494168315936
Geo1438,1437960,63156690.0,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,79.8363,8.02582,189.505,188.609,386.13982,465.97612000000004,78,239.32,0.47435897435897434,0.7881037940832359
Serena,1391349,64531701.0,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,81.5466,8.58887,241.103,125.356,375.04787,456.59447,51,150.372,0.49019607843137253,0.8336392413481232
bone010,986703,71666325.0,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,255,71.4564,7.76012,76.0496,598.076,681.88572,753.34212,521,721.311,0.4894433781190019,0.8291513646679449
audikw1,943695,77651847.0,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,76.2608,9.46492,116.78,380.325,506.56992,582.8307199999999,270,504.913,0.4888888888888889,0.7532485794582433
Flan1565,1564794,117406044.0,16,4,1,1,0,0.1,866037514,0.0289596,0.000903052,239,114.805,12.7538,77.7201,803.955,894.4289,1009.2339000000001,492,1205.53,0.48577235772357724,0.6668892520302274
Bump2911,2911419,127729899.0,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,167.123,16.6725,863.118,501.467,1381.2575000000002,1548.3805000000002,89,662.798,0.43820224719101125,0.7565909975588339
Queen4147,4147110,329499284.0,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,430.377,41.0809,1584.36,556.744,2182.1848999999997,2612.5619,59,794.244,0.4576271186440678,0.7009735043638983


==> logs/suitesparse-2-0.1-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,7.19322,0.761797,2.67814,5.12961,8.569547,15.762767
ecology2,999999,4995991,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,12.8961,0.859209,2.52691,14.7765,18.162619,31.058719000000004
tmtsym,726713,5080961,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,41,9.44028,0.788426,4.75985,18.7522,24.300476,33.740756
afshell3,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3795,1.29105,3.57613,16.8564,21.723580000000002,35.103080000000006
afshell8,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4474,1.27395,3.51149,16.9946,21.78004,35.22744
afshell4,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3957,1.27612,3.63987,16.9386,21.85459,35.25029
afshell7,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.621,1.26281,3.53795,16.8962,21.69696,35.31796
bundleadj,513351,20208051,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,213,15.5169,2.08793,0.78265,29.9323,32.80288,48.31978
af3k101,503625,17550675,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.2635,1.26762,3.46243,41.6458,46.37585,59.63935000000001
af4k101,503625,17550675,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,14.1836,1.25294,3.58071,47.1205,51.95415,66.13775
af5k101,503625,17550675,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,14.2383,1.32005,3.83482,49.6172,54.77207,69.01037
af1k101,503625,17550675,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.3102,1.24364,3.42734,52.6603,57.33128,70.64148
af2k101,503625,17550675,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,13.8882,1.20653,3.47825,53.4711,58.155879999999996,72.04408000000001
af0k101,503625,17550675,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.2551,1.26318,3.45447,57.9066,62.624249999999996,75.87935
apache2,715176,4817870,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.1137,1.12211,9.65898,53.1233,63.90439,77.01809
ldoor,952203,46522475,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,49.1095,4.02104,7.58547,16.8138,28.42031,77.52981
thermal2,1228045,8580313,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,25.3412,1.71968,10.4428,40.1267,52.28918,77.63038
G3circuit,1585478,7660826,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,28.8709,1.82781,11.0058,46.9313,59.76491,88.63580999999999
inline1,503712,36816342,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,31.7709,4.11142,9.47571,159.064,172.65113,204.42203
PFlow742,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,52.1816,4.82811,37.7701,112.465,155.06321,207.24481
Fault639,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.6749,3.70772,84.3079,87.0249,175.04052000000001,207.71542
boneS10,914898,55468422,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,52.5908,4.93302,14.9616,245.697,265.59162,318.18242
Emilia923,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.5339,5.27972,218.959,126.814,351.05272,398.58662000000004
Serena,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,81.5466,8.58887,241.103,125.356,375.04787,456.59447
Geo1438,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,79.8363,8.02582,189.505,188.609,386.13982,465.97612000000004
audikw1,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,76.2608,9.46492,116.78,380.325,506.56992,582.8307199999999
bone010,986703,71666325,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,255,71.4564,7.76012,76.0496,598.076,681.88572,753.34212
Hook1498,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,77.7038,7.6588,145.378,574.979,728.0158,805.7196
Flan1565,1564794,117406044,16,4,1,1,0,0.1,866037514,0.0289596,0.000903052,239,114.805,12.7538,77.7201,803.955,894.4289,1009.2339000000001
Bump2911,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,167.123,16.6725,863.118,501.467,1381.2575000000002,1548.3805000000002
Queen4147,4147110,329499284,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,430.377,41.0809,1584.36,556.744,2182.1848999999997,2612.5619
StocF-1465,1465137,21005389,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,47.3427,4.98624,133.55,2859.72,2998.2562399999997,3045.59894


==> logs/suitesparse-2-0.1-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,6.37028,0.640989,2.1769,4.3323,7.150189,13.520469
parabolicfem,525825,3674625,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,7.19322,0.761797,2.67814,5.12961,8.569547,15.762767
parabolicfem,525825,3674625,14,4,1,0,0,0.1,32386991,0.339458,0.00198957,36,6.97194,0.752714,2.66724,8.96497,12.384924,19.356864
tmtsym,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,10.1816,0.746397,4.54093,14.3442,19.631527000000002,29.813127
ecology2,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.6514,0.844403,2.43876,15.252,18.535163,30.186563
ecology2,999999,4995991,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,12.8961,0.859209,2.52691,14.7765,18.162619,31.058719000000004
afshell7,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.0162,1.2408,3.35933,14.4665,19.06663,33.08283
afshell8,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.3153,1.29822,3.41035,15.6427,20.35127,33.66657
tmtsym,726713,5080961,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,41,9.44028,0.788426,4.75985,18.7522,24.300476,33.740756
afshell3,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.2476,1.29666,3.50035,15.5841,20.38111,34.62871
afshell3,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3795,1.29105,3.57613,16.8564,21.723580000000002,35.103080000000006
afshell4,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.1013,1.36602,3.58986,16.0994,21.05528,35.156580000000005
afshell8,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4474,1.27395,3.51149,16.9946,21.78004,35.22744
afshell4,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3957,1.27612,3.63987,16.9386,21.85459,35.25029
afshell7,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.621,1.26281,3.53795,16.8962,21.69696,35.31796
ecology2,999999,4995991,15,4,1,0,0,0.1,50756686,0.244439,0.00194435,81,11.3533,0.831797,2.33551,27.9697,31.137007,42.490307
afshell8,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,14.0347,1.21983,3.2819,24.3033,28.805030000000002,42.83973
afshell7,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,13.3264,1.24502,3.28223,26.118,30.645249999999997,43.97165
afshell3,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,14.1815,1.26559,3.45269,26.4461,31.16438,45.34588
tmtsym,726713,5080961,15,4,1,0,0,0.1,33862814,0.399089,0.00281328,72,10.2292,0.839147,4.93999,29.5839,35.363037,45.592237
bundleadj,513351,20208051,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,213,15.5169,2.08793,0.78265,29.9323,32.80288,48.31978
bundleadj,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,253,12.3011,1.91963,0.703093,33.8653,36.488023,48.789123
afshell4,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,17.7907,1.39205,3.77822,26.4346,31.60487,49.395570000000006
af3k101,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.2563,1.14651,3.17278,36.677,40.99629,54.25259
af3k101,503625,17550675,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.2635,1.26762,3.46243,41.6458,46.37585,59.63935000000001
af5k101,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.8923,1.20234,3.46287,42.2512,46.91641,60.80871
af1k101,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,13.0878,1.14794,3.16682,47.0472,51.361959999999996,64.44976
af4k101,503625,17550675,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,14.1836,1.25294,3.58071,47.1205,51.95415,66.13775
ldoor,952203,46522475,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,39.7224,3.75242,6.76972,16.6764,27.19854,66.92094
af4k101,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.2132,1.31671,3.71411,49.6956,54.72642,68.93961999999999
af5k101,503625,17550675,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,14.2383,1.32005,3.83482,49.6172,54.77207,69.01037
af1k101,503625,17550675,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.3102,1.24364,3.42734,52.6603,57.33128,70.64148
af2k101,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,13.9015,1.18754,3.44368,53.143,57.77422,71.67572
af2k101,503625,17550675,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,13.8882,1.20653,3.47825,53.4711,58.155879999999996,72.04408000000001
ldoor,952203,46522475,15,4,1,0,0,0.1,115116875,0.346541,0.00480356,49,38.2508,3.45929,6.35707,25.3975,35.21386,73.46466000000001
thermal2,1228045,8580313,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,22.5373,1.62175,9.87613,41.6948,53.19268,75.72998
af0k101,503625,17550675,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.2551,1.26318,3.45447,57.9066,62.624249999999996,75.87935
apache2,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,12.5721,1.11536,9.64459,53.4003,64.16025,76.73235
apache2,715176,4817870,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.1137,1.12211,9.65898,53.1233,63.90439,77.01809
ldoor,952203,46522475,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,49.1095,4.02104,7.58547,16.8138,28.42031,77.52981
thermal2,1228045,8580313,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,25.3412,1.71968,10.4428,40.1267,52.28918,77.63038
af0k101,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.1643,1.33419,3.71677,59.3388,64.38976,78.55405999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.4606,1.60446,9.76553,43.3442,54.71419,79.17479
bundleadj,513351,20208051,14,4,1,0,0,0.1,46554860,0.560855,0.00305503,486,12.5022,1.97757,0.628186,69.8457,72.451456,84.953656
G3circuit,1585478,7660826,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,28.8709,1.82781,11.0058,46.9313,59.76491,88.63580999999999
thermal2,1228045,8580313,16,4,1,0,0,0.1,51161805,0.370957,0.00326296,92,21.4434,1.47914,8.58083,62.0903,72.15027,93.59367
af3k101,503625,17550675,14,4,1,0,0,0.1,62777073,2.52881,0.0100593,249,17.3401,1.4236,3.90122,71.6418,76.96662,94.30672
af5k101,503625,17550675,14,4,1,0,0,0.1,62799914,2.59583,0.0102828,274,13.4216,1.31939,3.46303,79.1352,83.91762,97.33922
af4k101,503625,17550675,14,4,1,0,0,0.1,62814521,2.60818,0.0103246,287,13.5007,1.26204,3.43682,82.4838,87.18266,100.68336000000001
G3circuit,1585478,7660826,16,4,1,0,0,0.1,91649338,0.245502,0.00394146,102,24.3266,1.58759,9.57206,77.4957,88.65535,112.98195
apache2,715176,4817870,15,4,1,0,0,0.1,70589550,0.19867,0.00753252,158,12.4478,1.09912,9.47285,90.0336,100.60557,113.05337
af0k101,503625,17550675,14,4,1,0,0,0.1,62612063,2.96021,0.0103567,339,14.2236,1.26148,3.46804,95.2943,100.02382,114.24742
af1k101,503625,17550675,14,4,1,0,0,0.1,62581383,2.87342,0.0102549,326,14.3976,1.32299,3.73825,99.5886,104.64984,119.04744
af2k101,503625,17550675,14,4,1,0,0,0.1,62823337,2.89028,0.0106859,342,13.4131,1.32858,3.71939,103.02,108.06797,121.48106999999999
inline1,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,265,31.4552,3.52139,8.67233,132.502,144.69572000000002,176.15092
PFlow742,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,80,40.3262,4.36187,33.2976,104.168,141.82747,182.15367
Fault639,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.2001,3.36607,84.0251,81.3693,168.76047,202.96057
inline1,503712,36816342,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,31.7709,4.11142,9.47571,159.064,172.65113,204.42203
PFlow742,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,52.1816,4.82811,37.7701,112.465,155.06321,207.24481
Fault639,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.6749,3.70772,84.3079,87.0249,175.04052000000001,207.71542
Fault639,638802,28614564,15,4,1,0,0,0.1,336975221,0.960416,0.0203148,87,34.1096,3.40552,81.7334,104.953,190.09192000000002,224.20152000000002
PFlow742,742793,37138461,15,4,1,0,0,0.1,196857355,0.708795,0.0101447,163,41.1012,4.43569,33.0206,175.354,212.81029,253.91149000000001
inline1,503712,36816342,14,4,1,0,0,0.1,120531418,0.958648,0.0100083,546,31.887,4.04485,9.13942,262.278,275.46227000000005,307.34927000000005
boneS10,914898,55468422,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,52.5908,4.93302,14.9616,245.697,265.59162,318.18242
boneS10,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,50.0973,5.3184,15.4671,259.268,280.0535,330.15079999999995
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,78.9208,7.19444,207.575,98.3576,313.12703999999997,392.04784
Emilia923,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.7303,5.33196,222.971,118.223,346.52596,397.25626
Emilia923,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.5339,5.27972,218.959,126.814,351.05272,398.58662000000004
Emilia923,923136,41005206,15,4,1,0,0,0.1,735152397,0.949855,0.0125947,80,49.7485,5.12378,212.362,173.147,390.63278,440.38128
Serena,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,81.5466,8.58887,241.103,125.356,375.04787,456.59447
Serena,1391349,64531701,16,4,1,0,0,0.1,742153895,0.117645,0.0190747,51,80.2738,8.25779,217.818,150.372,376.44779000000005,456.72159000000005
Geo1438,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,82.6896,8.1014,191.506,175.939,375.5464,458.236
Geo1438,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,79.8363,8.02582,189.505,188.609,386.13982,465.97612000000004
boneS10,914898,55468422,15,4,1,0,0,0.1,201200419,0.874552,0.0108724,553,52.5432,4.97568,14.933,409.275,429.18368,481.72687999999994
Geo1438,1437960,63156690,16,4,1,0,0,0.1,790644048,0.200162,0.0193668,78,83.392,8.10917,184.342,239.32,431.77117,515.16317
audikw1,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,79.8247,9.17648,112.622,363.29,485.08848,564.91318
audikw1,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,76.2608,9.46492,116.78,380.325,506.56992,582.8307199999999
Hook1498,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,79.8892,7.07579,137.374,471.493,615.9427900000001,695.83199
audikw1,943695,77651847,15,4,1,0,0,0.1,479024369,0.115635,0.0195124,270,79.6026,9.20579,110.52,504.913,624.63879,704.24139
bone010,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,72.4748,7.79691,75.6802,563.918,647.39511,719.86991
bone010,986703,71666325,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,255,71.4564,7.76012,76.0496,598.076,681.88572,753.34212
Hook1498,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,77.7038,7.6588,145.378,574.979,728.0158,805.7196
bone010,986703,71666325,15,4,1,0,0,0.1,435355696,0.195386,0.0158311,521,67.0976,6.72078,66.8983,721.311,794.9300800000001,862.02768
Flan1565,1564794,117406044,16,4,1,1,1,0.1,727065294,0.0397465,0.00171144,245,113.069,12.0574,76.2099,765.451,853.7183,966.7873
Hook1498,1498023,60917445,16,4,1,0,0,0.1,544852141,0.148773,0.0162372,274,98.3169,8.39057,155.96,728.606,892.95657,991.27347
Flan1565,1564794,117406044,16,4,1,1,0,0.1,866037514,0.0289596,0.000903052,239,114.805,12.7538,77.7201,803.955,894.4289,1009.2339000000001
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,159.904,14.5573,811.214,393.624,1219.3953000000001,1379.2993000000001
Flan1565,1564794,117406044,16,4,1,0,0,0.1,586112379,0.271699,0.0146193,492,114.278,12.0606,75.8276,1205.53,1293.4182,1407.6961999999999
Bump2911,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,167.123,16.6725,863.118,501.467,1381.2575000000002,1548.3805000000002
Bump2911,2911419,127729899,17,4,1,0,0,0.1,2009712926,0.412906,0.0182511,89,164.477,16.7114,860.818,662.798,1540.3274000000001,1704.8044
Queen4147,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,378.442,37.1927,1687.47,507.974,2232.6367,2611.0787
Queen4147,4147110,329499284,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,430.377,41.0809,1584.36,556.744,2182.1848999999997,2612.5619
Queen4147,4147110,329499284,17,4,1,0,0,0.1,3969533760,0.628762,0.00738342,59,429.299,39.9289,1580.11,794.244,2414.2829,2843.5819
StocF-1465,1465137,21005389,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,47.3427,4.98624,133.55,2859.72,2998.2562399999997,3045.59894
StocF-1465,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,998,47.3606,5.09914,134.105,3482.39,3621.5941399999997,3668.9547399999997
StocF-1465,1465137,21005389,16,4,1,0,0,0.1,387163737,8.47061,0.0151906,1464,46.8912,5.08681,124.429,3987.62,4117.13581,4164.02701


==> logs/suitesparse-2-0.2-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.2,32272150,0.258694,0.00359129,71,6.80049,0.717993,2.41264,16.4433,19.573933,26.374423
ecology2,999999,4995991,15,4,1,0,0,0.2,50597560,0.203086,0.00297771,146,11.0049,0.777802,2.22815,46.912,49.917952,60.922852
tmtsym,726713,5080961,15,4,1,0,0,0.2,33636220,0.257132,0.00413411,162,10.1905,0.775866,4.34045,55.2857,60.402015999999996,70.592516
afshell7,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1243,1.27966,3.27581,55.4886,60.04407,74.16837
afshell8,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1179,1.26908,3.34343,55.6605,60.27301,74.39091
afshell3,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,13.9979,1.30046,3.30098,55.8158,60.41724000000001,74.41514000000001
afshell4,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,14.2808,1.26967,3.30415,55.6893,60.26312,74.54392
ldoor,952203,46522475,15,4,1,0,0,0.2,111111996,0.378927,0.00922249,95,39.4128,3.79848,6.2748,51.4355,61.50878,100.92157999999999
bundleadj,513351,20208051,14,4,1,0,0,0.2,46541525,0.713259,0.00456207,697,13.7113,2.00558,0.75691,101.704,104.46649,118.17778999999999
apache2,715176,4817870,15,4,1,0,0,0.2,69064234,0.203058,0.0119046,209,13.2281,1.10741,9.44528,117.992,128.54469,141.77279000000001
af3k101,503625,17550675,14,4,1,0,0,0.2,61317538,1.6575,0.0163275,487,13.9816,1.25918,3.40513,133.256,137.92031,151.90191
af4k101,503625,17550675,14,4,1,0,0,0.2,61327047,1.71625,0.0167924,556,13.9591,1.21325,3.24879,137.752,142.21404,156.17314000000002
af5k101,503625,17550675,14,4,1,0,0,0.2,61324943,1.70104,0.0167313,533,14.0446,1.25887,3.34974,145.48,150.08861,164.13321
thermal2,1228045,8580313,16,4,1,0,0,0.2,50693273,0.239558,0.00490046,183,21.333,1.57454,9.031,135.087,145.69253999999998,167.02553999999998
af1k101,503625,17550675,14,4,1,0,0,0.2,61210862,1.87272,0.0163361,590,14.0308,1.2636,3.3274,161.27,165.86100000000002,179.89180000000002
af0k101,503625,17550675,14,4,1,0,0,0.2,61241123,1.90372,0.0163274,594,14.1852,1.25889,3.32622,162.193,166.77811000000003,180.96331
af2k101,503625,17550675,14,4,1,0,0,0.2,61330547,1.90951,0.0168963,621,14.2016,1.25063,3.34065,170.356,174.94728,189.14888
G3circuit,1585478,7660826,16,4,1,0,0,0.2,89881754,0.17713,0.00756676,201,24.621,1.77367,9.92418,166.184,177.88185,202.50285
Fault639,638802,28614564,15,4,1,0,0,0.2,269978232,1.09893,0.0400243,124,34.3744,3.34955,64.2877,132.766,200.40324999999999,234.77765
PFlow742,742793,37138461,15,4,1,0,0,0.2,176968051,0.732047,0.017297,285,45.5394,5.56658,37.0787,290.749,333.39428000000004,378.93368000000004
Serena,1391349,64531701,16,4,1,0,0,0.2,600923540,0.147656,0.0356166,76,83.8378,8.3602,172.038,201.666,382.0642,465.902
inline1,503712,36816342,14,4,1,0,0,0.2,116747464,0.653878,0.0158182,1004,33.2861,3.70366,8.52562,426.544,438.77328,472.05938
Emilia923,923136,41005206,15,4,1,0,0,0.2,643273879,1.08994,0.0212143,166,50.3089,5.18637,167.714,335.089,507.98937,558.29827
Geo1438,1437960,63156690,16,4,1,0,0,0.2,635803697,0.200962,0.0354794,135,83.1296,7.52122,141.885,329.031,478.43722,561.56682
audikw1,943695,77651847,15,4,1,0,0,0.2,400763959,0.145399,0.0369593,472,79.5826,8.6166,88.0135,729.023,825.6531,905.2357
boneS10,914898,55468422,15,4,1,0,0,0.2,196345144,1.20719,0.0166684,1154,54.3058,5.28836,14.9151,900.122,920.3254599999999,974.63126
Hook1498,1498023,60917445,16,4,1,0,0,0.2,459565337,0.145273,0.0310842,485,80.2254,8.09005,122.438,1180.88,1311.40805,1391.63345
bone010,986703,71666325,15,4,1,0,0,0.2,386127897,0.146837,0.0289148,1004,71.3299,7.73087,64.2906,1492.62,1564.6414699999998,1635.9713699999998
Bump2911,2911419,127729899,17,4,1,0,0,0.2,1636961922,0.50056,0.0318993,151,194.374,16.8856,648.026,1040.64,1705.5516,1899.9256
Flan1565,1564794,117406044,16,4,1,0,0,0.2,522289559,0.171745,0.0270366,1023,120.333,11.4221,65.5753,2116.43,2193.4274,2313.7603999999997
Queen4147,4147110,329499284,17,4,1,0,0,0.2,3169864947,0.618594,0.0155196,110,395.108,38.9524,954.132,1208.29,2201.3743999999997,2596.4824
StocF-1465,1465137,21005389,16,4,1,0,0,0.2,353245742,8.03926,0.0229314,3000,49.8325,5.03709,124.054,7988.51,8117.60109,8167.433590000001


==> logs/suitesparse-2-0.2-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,7.22672,0.711525,2.45587,8.29507,11.462465000000002,18.689185000000002,71,16.4433,0.49295774647887325,0.5044650404724113
apache2,715176,4817870.0,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,13.2901,1.05298,9.04433,61.2032,71.30051,84.59061,209,117.992,0.48325358851674644,0.5187063529730829
ecology2,999999,4995991.0,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,10.8801,0.770935,2.31286,25.8176,28.901395,39.781495,146,46.912,0.4931506849315068,0.5503410641200546
tmtsym,726713,5080961.0,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.87947,0.783078,4.72253,34.7037,40.209308,50.088778,162,55.2857,0.4876543209876543,0.6277156660763995
G3circuit,1585478,7660826.0,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,24.6389,1.74387,10.1214,93.2702,105.13547,129.77437,201,166.184,0.472636815920398,0.5612465700669138
thermal2,1228045,8580313.0,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,21.3312,1.55188,9.44197,77.1214,88.11524999999999,109.44645,183,135.087,0.4918032786885246,0.570901715190951
af0k101,503625,17550675.0,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,14.4303,1.30848,3.65193,108.071,113.03141,127.46171,594,162.193,0.49326599326599324,0.6663111231680775
af2k101,503625,17550675.0,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,14.1881,1.23135,3.31998,92.3238,96.87513000000001,111.06323,621,170.356,0.4750402576489533,0.5419462772077297
af4k101,503625,17550675.0,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,14.1078,1.26766,3.40012,87.3929,92.06067999999999,106.16847999999999,556,137.752,0.45863309352517984,0.6344220047621812
af5k101,503625,17550675.0,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,14.1143,1.31079,3.37655,83.9491,88.63644000000001,102.75074000000001,533,145.48,0.4596622889305816,0.5770490789111906
af1k101,503625,17550675.0,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.0209,1.26875,3.38391,93.666,98.31866,112.33956,590,161.27,0.46440677966101696,0.5808023811000186
af3k101,503625,17550675.0,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,14.24,1.24336,3.39789,76.2886,80.92985,95.16985,487,133.256,0.45585215605749485,0.5724965479978388
afshell3,504855,17588875.0,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1282,1.36292,4.00517,38.0747,43.44279,58.570989999999995,205,55.8158,0.4878048780487805,0.6821491405659329
afshell4,504855,17588875.0,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1618,1.35868,3.66776,38.2357,43.26214,58.42394,205,55.6893,0.4878048780487805,0.6865897039467187
afshell8,504855,17588875.0,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.7059,1.27218,3.48879,35.128,39.88897,54.59487,204,55.6605,0.49019607843137253,0.6311118297535955
afshell7,504855,17588875.0,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.6634,1.26032,3.46978,35.0933,39.8234,54.4868,204,55.4886,0.49019607843137253,0.6324416186387835
bundleadj,513351,20208051.0,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,365,14.2302,2.00142,0.739116,51.6923,54.432836,68.663036,697,101.704,0.5236728837876614,0.5082622119090695
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,53.7827,5.43731,126.157,7289.23,7420.82431,7474.60701,3000,7988.51,0.5973333333333334,0.9124642768175791
Fault639,638802,28614564.0,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,34.2502,3.69811,68.0171,122.125,193.84021,228.09041,124,132.766,0.4838709677419355,0.9198514679963244
inline1,503712,36816342.0,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,494,34.0509,4.05063,8.98495,287.549,300.58457999999996,334.63548,1004,426.544,0.49203187250996017,0.674136783075134
PFlow742,742793,37138461.0,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,46.5482,4.67618,32.6923,187.422,224.79048,271.33868,285,290.749,0.47017543859649125,0.6446178662695314
Emilia923,923136,41005206.0,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,50.1288,5.13893,168.887,245.54,419.56593,469.69473,166,335.089,0.4879518072289157,0.7327605501821903
ldoor,952203,46522475.0,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.693,3.76909,6.37583,30.5562,40.70112,80.39412,95,51.4355,0.4842105263157895,0.5940682991319225
boneS10,914898,55468422.0,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,53.6173,5.82165,16.2927,537.031,559.14535,612.7626499999999,1154,900.122,0.47920277296360486,0.5966202359235748
Hook1498,1498023,60917445.0,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,80.369,7.75518,124.208,923.585,1055.54818,1135.91718,485,1180.88,0.48041237113402063,0.7821158796829483
Geo1438,1437960,63156690.0,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,82.9679,8.08718,149.635,291.903,449.62518,532.59308,135,329.031,0.4740740740740741,0.8871595685512915
Serena,1391349,64531701.0,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,85.7753,7.75756,173.451,151.221,332.42956000000004,418.20486,76,201.666,0.4868421052631579,0.7498586772187676
bone010,986703,71666325.0,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,482,72.6719,8.0116,69.8977,1131.48,1209.3893,1282.0612,1004,1492.62,0.4800796812749004,0.7580496040519356
audikw1,943695,77651847.0,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,79.9365,9.15715,92.8766,626.537,728.5707500000001,808.50725,472,729.023,0.4872881355932203,0.8594200731664159
Flan1565,1564794,117406044.0,16,4,1,1,0,0.2,800370450,0.0464484,0.00298415,480,120.54,12.3913,68.416,1530.55,1611.3573,1731.8972999999999,1023,2116.43,0.46920821114369504,0.7231753471648011
Bump2911,2911419,127729899.0,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.687,17.1821,664.375,825.542,1507.0991,1672.7861,151,1040.64,0.44370860927152317,0.7933021986469864
Queen4147,4147110,329499284.0,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,406.424,37.738,919.7,858.477,1815.915,2222.339,110,1208.29,0.44545454545454544,0.7104892037507552


==> logs/suitesparse-2-0.2-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,7.22672,0.711525,2.45587,8.29507,11.462465000000002,18.689185000000002
ecology2,999999,4995991,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,10.8801,0.770935,2.31286,25.8176,28.901395,39.781495
tmtsym,726713,5080961,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.87947,0.783078,4.72253,34.7037,40.209308,50.088778
afshell7,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.6634,1.26032,3.46978,35.0933,39.8234,54.4868
afshell8,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.7059,1.27218,3.48879,35.128,39.88897,54.59487
afshell4,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1618,1.35868,3.66776,38.2357,43.26214,58.42394
afshell3,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1282,1.36292,4.00517,38.0747,43.44279,58.570989999999995
bundleadj,513351,20208051,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,365,14.2302,2.00142,0.739116,51.6923,54.432836,68.663036
ldoor,952203,46522475,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.693,3.76909,6.37583,30.5562,40.70112,80.39412
apache2,715176,4817870,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,13.2901,1.05298,9.04433,61.2032,71.30051,84.59061
af3k101,503625,17550675,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,14.24,1.24336,3.39789,76.2886,80.92985,95.16985
af5k101,503625,17550675,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,14.1143,1.31079,3.37655,83.9491,88.63644000000001,102.75074000000001
af4k101,503625,17550675,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,14.1078,1.26766,3.40012,87.3929,92.06067999999999,106.16847999999999
thermal2,1228045,8580313,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,21.3312,1.55188,9.44197,77.1214,88.11524999999999,109.44645
af2k101,503625,17550675,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,14.1881,1.23135,3.31998,92.3238,96.87513000000001,111.06323
af1k101,503625,17550675,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.0209,1.26875,3.38391,93.666,98.31866,112.33956
af0k101,503625,17550675,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,14.4303,1.30848,3.65193,108.071,113.03141,127.46171
G3circuit,1585478,7660826,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,24.6389,1.74387,10.1214,93.2702,105.13547,129.77437
Fault639,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,34.2502,3.69811,68.0171,122.125,193.84021,228.09041
PFlow742,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,46.5482,4.67618,32.6923,187.422,224.79048,271.33868
inline1,503712,36816342,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,494,34.0509,4.05063,8.98495,287.549,300.58457999999996,334.63548
Serena,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,85.7753,7.75756,173.451,151.221,332.42956000000004,418.20486
Emilia923,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,50.1288,5.13893,168.887,245.54,419.56593,469.69473
Geo1438,1437960,63156690,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,82.9679,8.08718,149.635,291.903,449.62518,532.59308
boneS10,914898,55468422,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,53.6173,5.82165,16.2927,537.031,559.14535,612.7626499999999
audikw1,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,79.9365,9.15715,92.8766,626.537,728.5707500000001,808.50725
Hook1498,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,80.369,7.75518,124.208,923.585,1055.54818,1135.91718
bone010,986703,71666325,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,482,72.6719,8.0116,69.8977,1131.48,1209.3893,1282.0612
Bump2911,2911419,127729899,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.687,17.1821,664.375,825.542,1507.0991,1672.7861
Flan1565,1564794,117406044,16,4,1,1,0,0.2,800370450,0.0464484,0.00298415,480,120.54,12.3913,68.416,1530.55,1611.3573,1731.8972999999999
Queen4147,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,406.424,37.738,919.7,858.477,1815.915,2222.339
StocF-1465,1465137,21005389,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,53.7827,5.43731,126.157,7289.23,7420.82431,7474.60701


==> logs/suitesparse-2-0.2-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,7.22672,0.711525,2.45587,8.29507,11.462465000000002,18.689185000000002
parabolicfem,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,7.14888,0.67864,2.37673,8.782,11.83737,18.98625
parabolicfem,525825,3674625,14,4,1,0,0,0.2,32272150,0.258694,0.00359129,71,6.80049,0.717993,2.41264,16.4433,19.573933,26.374423
ecology2,999999,4995991,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,10.8801,0.770935,2.31286,25.8176,28.901395,39.781495
ecology2,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.7454,0.763384,2.30681,27.6305,30.700694000000002,41.446094
tmtsym,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2751,0.766758,4.50283,32.7954,38.064988,48.340088
tmtsym,726713,5080961,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.87947,0.783078,4.72253,34.7037,40.209308,50.088778
afshell3,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,14.1537,1.27421,3.32947,34.6895,39.29318000000001,53.44688000000001
afshell7,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.6634,1.26032,3.46978,35.0933,39.8234,54.4868
afshell8,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.7059,1.27218,3.48879,35.128,39.88897,54.59487
afshell4,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1618,1.35868,3.66776,38.2357,43.26214,58.42394
afshell3,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1282,1.36292,4.00517,38.0747,43.44279,58.570989999999995
afshell4,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.3931,1.37671,3.69773,38.3288,43.403240000000004,58.79634
afshell7,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.1646,1.40125,3.62486,39.3274,44.35351,59.51811
afshell8,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.4234,1.38491,3.60792,39.5307,44.52353,59.94693000000001
ecology2,999999,4995991,15,4,1,0,0,0.2,50597560,0.203086,0.00297771,146,11.0049,0.777802,2.22815,46.912,49.917952,60.922852
bundleadj,513351,20208051,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,365,14.2302,2.00142,0.739116,51.6923,54.432836,68.663036
tmtsym,726713,5080961,15,4,1,0,0,0.2,33636220,0.257132,0.00413411,162,10.1905,0.775866,4.34045,55.2857,60.402015999999996,70.592516
afshell7,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1243,1.27966,3.27581,55.4886,60.04407,74.16837
afshell8,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1179,1.26908,3.34343,55.6605,60.27301,74.39091
afshell3,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,13.9979,1.30046,3.30098,55.8158,60.41724000000001,74.41514000000001
afshell4,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,14.2808,1.26967,3.30415,55.6893,60.26312,74.54392
bundleadj,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,424,13.5126,1.95907,0.776387,58.3746,61.110057,74.622657
ldoor,952203,46522475,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.693,3.76909,6.37583,30.5562,40.70112,80.39412
apache2,715176,4817870,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,13.2901,1.05298,9.04433,61.2032,71.30051,84.59061
ldoor,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,40.8017,4.19073,7.10903,35.6095,46.909259999999996,87.71096
af3k101,503625,17550675,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,14.24,1.24336,3.39789,76.2886,80.92985,95.16985
af3k101,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,15.1456,1.39119,3.63169,78.98,84.00288,99.14848
ldoor,952203,46522475,15,4,1,0,0,0.2,111111996,0.378927,0.00922249,95,39.4128,3.79848,6.2748,51.4355,61.50878,100.92157999999999
af5k101,503625,17550675,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,14.1143,1.31079,3.37655,83.9491,88.63644000000001,102.75074000000001
af4k101,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,14.3052,1.22416,3.3392,84.56,89.12336,103.42856
af4k101,503625,17550675,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,14.1078,1.26766,3.40012,87.3929,92.06067999999999,106.16847999999999
af5k101,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,14.2311,1.24002,3.42258,88.4785,93.1411,107.37219999999999
thermal2,1228045,8580313,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,21.3312,1.55188,9.44197,77.1214,88.11524999999999,109.44645
af2k101,503625,17550675,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,14.1881,1.23135,3.31998,92.3238,96.87513000000001,111.06323
af1k101,503625,17550675,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.0209,1.26875,3.38391,93.666,98.31866,112.33956
thermal2,1228045,8580313,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,24.3139,1.62999,9.63525,77.7441,89.00934000000001,113.32324
af1k101,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,14.9755,1.29778,3.49192,94.5455,99.3352,114.3107
apache2,715176,4817870,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,16.3182,1.19816,10.573,89.5407,101.31186,117.63006
bundleadj,513351,20208051,14,4,1,0,0,0.2,46541525,0.713259,0.00456207,697,13.7113,2.00558,0.75691,101.704,104.46649,118.17778999999999
af2k101,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5023,1.35482,3.77688,103.932,109.0637,125.566
af0k101,503625,17550675,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,14.4303,1.30848,3.65193,108.071,113.03141,127.46171
G3circuit,1585478,7660826,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,24.6389,1.74387,10.1214,93.2702,105.13547,129.77437
G3circuit,1585478,7660826,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,25.9835,1.75188,10.3119,96.6742,108.73798,134.72147999999999
af0k101,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,323,16.3974,1.40737,4.00842,113.987,119.40279,135.80019
apache2,715176,4817870,15,4,1,0,0,0.2,69064234,0.203058,0.0119046,209,13.2281,1.10741,9.44528,117.992,128.54469,141.77279000000001
af3k101,503625,17550675,14,4,1,0,0,0.2,61317538,1.6575,0.0163275,487,13.9816,1.25918,3.40513,133.256,137.92031,151.90191
af4k101,503625,17550675,14,4,1,0,0,0.2,61327047,1.71625,0.0167924,556,13.9591,1.21325,3.24879,137.752,142.21404,156.17314000000002
af5k101,503625,17550675,14,4,1,0,0,0.2,61324943,1.70104,0.0167313,533,14.0446,1.25887,3.34974,145.48,150.08861,164.13321
thermal2,1228045,8580313,16,4,1,0,0,0.2,50693273,0.239558,0.00490046,183,21.333,1.57454,9.031,135.087,145.69253999999998,167.02553999999998
af1k101,503625,17550675,14,4,1,0,0,0.2,61210862,1.87272,0.0163361,590,14.0308,1.2636,3.3274,161.27,165.86100000000002,179.89180000000002
af0k101,503625,17550675,14,4,1,0,0,0.2,61241123,1.90372,0.0163274,594,14.1852,1.25889,3.32622,162.193,166.77811000000003,180.96331
af2k101,503625,17550675,14,4,1,0,0,0.2,61330547,1.90951,0.0168963,621,14.2016,1.25063,3.34065,170.356,174.94728,189.14888
G3circuit,1585478,7660826,16,4,1,0,0,0.2,89881754,0.17713,0.00756676,201,24.621,1.77367,9.92418,166.184,177.88185,202.50285
Fault639,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,34.2502,3.69811,68.0171,122.125,193.84021,228.09041
Fault639,638802,28614564,15,4,1,0,0,0.2,269978232,1.09893,0.0400243,124,34.3744,3.34955,64.2877,132.766,200.40324999999999,234.77765
Fault639,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.3104,3.69192,68.6628,141.707,214.06171999999998,248.37212
PFlow742,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,46.5482,4.67618,32.6923,187.422,224.79048,271.33868
PFlow742,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,51.8405,4.91131,34.5453,188.873,228.32961,280.17011
inline1,503712,36816342,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,494,34.0509,4.05063,8.98495,287.549,300.58457999999996,334.63548
inline1,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,538,37.181,4.31859,9.85966,303.096,317.27425,354.45525
PFlow742,742793,37138461,15,4,1,0,0,0.2,176968051,0.732047,0.017297,285,45.5394,5.56658,37.0787,290.749,333.39428000000004,378.93368000000004
Serena,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,85.7753,7.75756,173.451,151.221,332.42956000000004,418.20486
Serena,1391349,64531701,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,84.6463,8.28534,180.023,179.89,368.19834,452.84463999999997
Emilia923,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,50.5959,4.73823,168.446,231.067,404.25122999999996,454.84713
Serena,1391349,64531701,16,4,1,0,0,0.2,600923540,0.147656,0.0356166,76,83.8378,8.3602,172.038,201.666,382.0642,465.902
Emilia923,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,50.1288,5.13893,168.887,245.54,419.56593,469.69473
inline1,503712,36816342,14,4,1,0,0,0.2,116747464,0.653878,0.0158182,1004,33.2861,3.70366,8.52562,426.544,438.77328,472.05938
Geo1438,1437960,63156690,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,82.9679,8.08718,149.635,291.903,449.62518,532.59308
Geo1438,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,80.1543,8.22156,153.578,305.899,467.69856000000004,547.85286
Emilia923,923136,41005206,15,4,1,0,0,0.2,643273879,1.08994,0.0212143,166,50.3089,5.18637,167.714,335.089,507.98937,558.29827
Geo1438,1437960,63156690,16,4,1,0,0,0.2,635803697,0.200962,0.0354794,135,83.1296,7.52122,141.885,329.031,478.43722,561.56682
boneS10,914898,55468422,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,53.6173,5.82165,16.2927,537.031,559.14535,612.7626499999999
boneS10,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,61.6976,6.00071,17.3684,564.798,588.16711,649.8647100000001
audikw1,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,76.2448,9.15074,91.1872,627.442,727.77994,804.0247400000001
audikw1,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,79.9365,9.15715,92.8766,626.537,728.5707500000001,808.50725
audikw1,943695,77651847,15,4,1,0,0,0.2,400763959,0.145399,0.0369593,472,79.5826,8.6166,88.0135,729.023,825.6531,905.2357
boneS10,914898,55468422,15,4,1,0,0,0.2,196345144,1.20719,0.0166684,1154,54.3058,5.28836,14.9151,900.122,920.3254599999999,974.63126
Hook1498,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,80.369,7.75518,124.208,923.585,1055.54818,1135.91718
bone010,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,82.8205,8.49724,72.9261,1025.46,1106.88334,1189.7038400000001
Hook1498,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,83.0584,7.89951,129.92,976.664,1114.48351,1197.54191
bone010,986703,71666325,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,482,72.6719,8.0116,69.8977,1131.48,1209.3893,1282.0612
Hook1498,1498023,60917445,16,4,1,0,0,0.2,459565337,0.145273,0.0310842,485,80.2254,8.09005,122.438,1180.88,1311.40805,1391.63345
Bump2911,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,172.973,15.3839,625.959,728.016,1369.3589,1542.3319
bone010,986703,71666325,15,4,1,0,0,0.2,386127897,0.146837,0.0289148,1004,71.3299,7.73087,64.2906,1492.62,1564.6414699999998,1635.9713699999998
Bump2911,2911419,127729899,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.687,17.1821,664.375,825.542,1507.0991,1672.7861
Flan1565,1564794,117406044,16,4,1,1,1,0.2,620607020,0.0667282,0.00587315,519,120.231,12.2424,67.4302,1515.23,1594.9026000000001,1715.1336000000001
Flan1565,1564794,117406044,16,4,1,1,0,0.2,800370450,0.0464484,0.00298415,480,120.54,12.3913,68.416,1530.55,1611.3573,1731.8972999999999
Bump2911,2911419,127729899,17,4,1,0,0,0.2,1636961922,0.50056,0.0318993,151,194.374,16.8856,648.026,1040.64,1705.5516,1899.9256
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,366.219,37.7252,914.098,843.543,1795.3662,2161.5852
Queen4147,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,406.424,37.738,919.7,858.477,1815.915,2222.339
Flan1565,1564794,117406044,16,4,1,0,0,0.2,522289559,0.171745,0.0270366,1023,120.333,11.4221,65.5753,2116.43,2193.4274,2313.7603999999997
Queen4147,4147110,329499284,17,4,1,0,0,0.2,3169864947,0.618594,0.0155196,110,395.108,38.9524,954.132,1208.29,2201.3743999999997,2596.4824
StocF-1465,1465137,21005389,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,53.7827,5.43731,126.157,7289.23,7420.82431,7474.60701
StocF-1465,1465137,21005389,16,4,1,0,0,0.2,353245742,8.03926,0.0229314,3000,49.8325,5.03709,124.054,7988.51,8117.60109,8167.433590000001
StocF-1465,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2567,51.5867,5.07897,131.098,9054.26,9190.43697,9242.02367


==> logs/suitesparse-2-FO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,tafs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.01,33009579,0.0588421,0.000201794,10,6.82871,0.715738,2.49272,2.43198,5.640438,12.469147999999999
ecology2,999999,4995991,15,4,1,0,0,0.01,51643008,0.691659,0.000303723,17,10.7691,0.766492,2.33011,5.62234,8.718942,19.488042
tmtsym,726713,5080961,15,4,1,0,0,0.01,35362467,2.17221,0.000914465,20,9.21466,0.721031,4.18729,6.79937,11.707691,20.922351
afshell3,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.3554,1.42719,4.29947,5.47871,11.205370000000002,26.560769999999998
afshell4,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.6569,1.4257,4.34548,5.48359,11.25477,26.91167
afshell8,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.7278,1.38847,4.34059,5.4642,11.193259999999999,26.921059999999997
afshell7,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.6608,1.43424,4.34033,5.49514,11.26971,26.930509999999998
bundleadj,513351,20208051,14,4,1,0,0,0.01,46621292,1.97549,0.00101024,94,12.5989,1.92492,0.668927,12.4154,15.009247,27.608147000000002
af3k101,503625,17550675,14,4,1,0,0,0.01,69498791,3.9974,0.00166407,38,14.8484,1.25691,4.11276,11.6284,16.99807,31.846469999999997
af4k101,503625,17550675,14,4,1,0,0,0.01,69582748,4.44277,0.00188116,42,14.1976,1.26716,4.05723,12.8464,18.170789999999997,32.36839
af5k101,503625,17550675,14,4,1,0,0,0.01,69536973,4.28551,0.00180203,40,14.8418,1.26551,4.10378,12.2571,17.62639,32.46819
af1k101,503625,17550675,14,4,1,0,0,0.01,68761505,8.11294,0.00295011,48,14.018,1.27304,3.98292,14.5287,19.784660000000002,33.80266
af0k101,503625,17550675,14,4,1,0,0,0.01,68934827,8.40725,0.00300928,50,13.9718,1.24681,3.97526,15.132,20.35407,34.32587
af2k101,503625,17550675,14,4,1,0,0,0.01,69623835,7.67466,0.00289017,50,14.0544,1.26609,4.04439,15.2618,20.57228,34.62668
apache2,715176,4817870,15,4,1,0,0,0.01,83303313,0.361893,0.00116385,24,14.4835,1.11225,11.2737,15.2841,27.67005,42.15355
thermal2,1228045,8580313,16,4,1,0,0,0.01,54165919,0.648906,0.000422914,16,24.2335,1.70778,10.147,12.4228,24.27758,48.51108
G3circuit,1585478,7660826,16,4,1,0,0,0.01,99327297,0.170574,0.000448021,14,27.1403,1.78262,11.3622,12.0349,25.17972,52.32002
ldoor,952203,46522475,15,4,1,0,0,0.01,132104185,0.0740978,0.000517211,9,39.0764,3.6207,7.84637,5.44834,16.91541,55.99181
inline1,503712,36816342,14,4,1,0,0,0.01,138649190,3.05357,0.00299555,72,34.6852,3.73257,11.0867,35.1598,49.97906999999999,84.66427
PFlow742,742793,37138461,15,4,1,0,0,0.01,261480602,0.635376,0.00138336,22,40.3014,4.35321,43.1771,26.435,73.96531,114.26671
boneS10,914898,55468422,15,4,1,0,0,0.01,223996345,1.83366,0.00179148,64,54.7078,5.30859,18.0935,55.4462,78.84828999999999,133.55609
Fault639,638802,28614564,15,4,1,0,0,0.05,409858161,0.876185,0.0110012,44,32.822,3.78107,106.161,66.2106,176.15267,208.97467
bone010,986703,71666325,15,4,1,0,0,0.01,624878825,0.653215,0.00266109,73,71.2222,7.81121,118.923,145.167,271.90121,343.12341000000004
Flan1565,1564794,117406044,16,4,1,0,0,0.01,832243127,0.617991,0.00236793,58,125.186,12.163,116.57,175.63,304.363,429.549
Emilia923,923136,41005206,15,4,1,0,0,0.1,735152397,0.949855,0.0125947,80,49.7485,5.12378,212.362,173.147,390.63278,440.38128
audikw1,943695,77651847,15,4,1,0,0,0.01,762926440,0.313738,0.00243694,42,91.2011,9.98721,237.115,102.786,349.88821,441.08931
Serena,1391349,64531701,16,4,1,0,0,0.1,742153895,0.117645,0.0190747,51,80.2738,8.25779,217.818,150.372,376.44779000000005,456.72159000000005
Geo1438,1437960,63156690,16,4,1,0,0,0.05,966555017,0.190237,0.0102156,39,85.3897,8.37224,248.001,136.724,393.09724,478.48694
Hook1498,1498023,60917445,16,4,1,0,0,0.01,851464165,0.521288,0.00213038,34,98.3802,8.27824,263.685,110.265,382.22823999999997,480.60844
StocF-1465,1465137,21005389,16,4,1,0,0,0.01,441972486,4.28396,0.00438441,122,49.0284,4.96661,137.638,344.029,486.63361,535.66201
Bump2911,2911419,127729899,17,4,1,0,0,0.1,2009712926,0.412906,0.0182511,89,164.477,16.7114,860.818,662.798,1540.3274000000001,1704.8044
Queen4147,4147110,329499284,17,4,1,0,0,0.2,3169864947,0.618594,0.0155196,110,395.108,38.9524,954.132,1208.29,2201.3743999999997,2596.4824


==> logs/suitesparse-2-SO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,7.20788,0.702191,2.62232,1.29096,4.615471,11.823351
ecology2,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,11.9273,0.764637,2.40207,2.90705,6.0737570000000005,18.001057000000003
tmtsym,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,11.0632,0.805451,5.15429,4.33203,10.291770999999999,21.354971
afshell3,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.2814,1.28129,4.04663,3.05224,8.38016,21.66156
afshell7,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.4261,1.23802,4.12252,3.25482,8.615359999999999,22.041459999999997
bundleadj,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,41,14.6743,2.08734,0.778615,5.76826,8.634215,23.308515
afshell4,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,14.7629,1.25267,4.05407,3.3253,8.63204,23.39494
afshell8,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,16.7499,1.48282,4.68539,3.30016,9.46837,26.218269999999997
af1k101,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,14.3959,1.39877,4.32472,9.1478,14.87129,29.26719
af3k101,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,15.5705,1.36969,4.52995,7.92183,13.821470000000001,29.391969999999997
af5k101,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,15.5246,1.38468,4.51777,7.99266,13.895109999999999,29.41971
af4k101,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.5829,1.38681,4.52241,8.36695,14.276169999999999,29.85907
af0k101,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,14.3152,1.39667,4.86922,9.55672,15.822610000000001,30.13781
af2k101,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,15.3674,1.39711,4.5162,9.90309,15.816400000000002,31.183800000000005
apache2,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,14.7325,1.24856,11.8648,9.62536,22.73872,37.47122
thermal2,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.5646,1.57493,10.111,7.43956,19.12549,40.69009
G3circuit,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,23.8418,1.81918,10.9181,7.26724,20.00452,43.84632
ldoor,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,41.4798,3.82129,8.43015,3.72149,15.972929999999998,57.452729999999995
inline1,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,32.9805,4.14418,11.1964,21.2539,36.594480000000004,69.57498
PFlow742,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.7825,4.64923,44.6971,15.7562,65.10253,105.88503
boneS10,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,56.4026,6.0131,19.7109,33.8847,59.6087,116.0113
Fault639,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,36.7309,3.59592,115.43,48.2934,167.31932,204.05022
bone010,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,36,87.7009,8.37302,136.867,99.0873,244.32732,332.02822000000003
audikw1,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,84.4354,9.3481,209.545,67.625,286.5181,370.95349999999996
Emilia923,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,53.5008,5.14416,270.557,53.1269,328.82806,382.32885999999996
Flan1565,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,129.066,12.3612,127.379,118.23,257.97020000000003,387.0362
Serena,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,85.7753,7.75756,173.451,151.221,332.42956000000004,418.20486
Geo1438,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,83.2522,7.60632,255.943,95.8861,359.43542,442.68762
Hook1498,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,85.314,7.7906,274.15,76.8347,358.77529999999996,444.0893
StocF-1465,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,52.8559,5.22122,148.428,243.286,396.93521999999996,449.79112
Bump2911,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,167.123,16.6725,863.118,501.467,1381.2575000000002,1548.3805000000002
Queen4147,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,406.424,37.738,919.7,858.477,1815.915,2222.339


==> logs/suitesparse-2-sf-0.01-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,7.49885,0.755326,2.70155,1.45238,4.909256,12.408105999999998,10,2.43198,0.5,0.5972006348736421
apache2,715176,4817870.0,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,12.667,1.07946,10.8046,8.97452,20.858580000000003,33.52558,24,15.2841,0.5,0.587180141454191
ecology2,999999,4995991.0,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,12.9526,0.866572,2.66276,3.42374,6.953072000000001,19.905672,17,5.62234,0.5294117647058824,0.6089528559283145
tmtsym,726713,5080961.0,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,9.41324,0.799279,4.92059,4.73046,10.450329,19.863569000000002,20,6.79937,0.5,0.6957203387960944
G3circuit,1585478,7660826.0,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,25.1813,1.64488,10.6366,6.60861,18.89009,44.07139,14,12.0349,0.5,0.5491204746196479
thermal2,1228045,8580313.0,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,20.4112,1.53694,9.65581,7.09745,18.2902,38.70140000000001,16,12.4228,0.5,0.571324500112696
af3k101,503625,17550675.0,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.141,1.24574,4.24192,7.05136,12.53902,25.68002,38,11.6284,0.5,0.6063912490110419
af5k101,503625,17550675.0,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5281,1.29747,4.51977,7.81412,13.63136,27.15946,40,12.2571,0.5,0.6375178467989981
af0k101,503625,17550675.0,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,13.2523,1.2568,4.01523,8.68259,13.954619999999998,27.206919999999997,50,15.132,0.48,0.573789981496167
af1k101,503625,17550675.0,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.3992,1.23147,3.98136,8.64109,13.85392,27.253120000000003,48,14.5287,0.5,0.5947600267057617
af4k101,503625,17550675.0,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,14.6672,1.31495,4.28254,7.42552,13.02301,27.690209999999997,42,12.8464,0.47619047619047616,0.5780234151201893
af2k101,503625,17550675.0,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,13.4746,1.25697,4.04776,9.06235,14.367080000000001,27.841680000000004,50,15.2618,0.5,0.5937929995151293
afshell3,504855,17588875.0,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,14.6588,1.30004,4.16426,2.92612,8.390419999999999,23.04922,16,5.47871,0.5,0.5340892290338419
afshell4,504855,17588875.0,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.3814,1.17181,3.60876,2.54095,7.32152,20.70292,16,5.48359,0.5,0.46337344695719407
afshell7,504855,17588875.0,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.3051,1.14697,3.61359,2.54373,7.30429,20.609389999999998,16,5.49514,0.5,0.4629054036839826
afshell8,504855,17588875.0,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,14.4337,1.26382,4.05672,2.78899,8.10953,22.54323,16,5.4642,0.5,0.5104114051462245
bundleadj,513351,20208051.0,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,13.7368,1.96237,0.721409,6.21985,8.903629,22.640429,94,12.4154,0.4787234042553192,0.5009786233226476
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,49.875,4.74439,137.324,198.393,340.46139000000005,390.33639000000005,122,344.029,0.5,0.5766752221469702
Fault639,638802,28614564.0,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,35.2364,3.8914,183.852,14.5717,202.3151,237.5515,12,18.2796,0.5,0.7971563929188823
inline1,503712,36816342.0,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,34.7012,3.83691,11.5208,19.7682,35.12591,69.82711,72,35.1598,0.4583333333333333,0.5622386930528616
PFlow742,742793,37138461.0,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,50.9774,5.35901,51.7124,15.8251,72.89651,123.87391000000001,22,26.435,0.45454545454545453,0.598641951957632
Emilia923,923136,41005206.0,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,53.1783,5.61308,421.574,18.0797,445.26678000000004,498.44508,10,25.5626,0.5,0.7072715607958502
ldoor,952203,46522475.0,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.2508,3.75935,8.25343,3.59946,15.61224,54.86304,9,5.44834,0.5555555555555556,0.6606526024440472
boneS10,914898,55468422.0,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,54.3961,5.07892,17.8176,29.7017,52.59822,106.99432,64,55.4462,0.484375,0.535685042437534
Hook1498,1498023,60917445.0,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,82.3586,7.37349,232.131,65.7809,305.28539,387.64399000000003,34,110.265,0.5,0.596570988074185
Geo1438,1437960,63156690.0,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.7397,7.96308,418.649,27.3975,454.00957999999997,533.74928,10,41.6232,0.5,0.6582266620538546
Serena,1391349,64531701.0,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,89.1083,9.04949,604.952,28.7302,642.73169,731.83999,10,39.0336,0.5,0.7360376701098541
bone010,986703,71666325.0,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,70.9558,7.69145,119.572,92.0863,219.34975,290.30555,73,145.167,0.4931506849315068,0.6343473378935983
audikw1,943695,77651847.0,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,75.3475,7.97932,182.762,56.3242,247.06552,322.41302,42,102.786,0.5,0.5479754052108263
Flan1565,1564794,117406044.0,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,114.712,12.3183,113.696,108.275,234.2893,349.0013,58,175.63,0.5,0.616494904059671
Bump2911,2911419,127729899.0,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,204.491,19.2026,2726.12,104.838,2850.1606,3054.6516,12,124.903,0.5,0.839355339743641
Queen4147,4147110,329499284.0,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,451.053,41.3348,5264.35,110.075,5415.7598,5866.812800000001,8,154.07,0.5,0.7144479781917311


==> logs/suitesparse-2-sf-0.01-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,7.49885,0.755326,2.70155,1.45238,4.909256,12.408105999999998
tmtsym,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,9.41324,0.799279,4.92059,4.73046,10.450329,19.863569000000002
ecology2,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,12.9526,0.866572,2.66276,3.42374,6.953072000000001,19.905672
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.3051,1.14697,3.61359,2.54373,7.30429,20.609389999999998
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.3814,1.17181,3.60876,2.54095,7.32152,20.70292
afshell8,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,14.4337,1.26382,4.05672,2.78899,8.10953,22.54323
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,13.7368,1.96237,0.721409,6.21985,8.903629,22.640429
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,14.6588,1.30004,4.16426,2.92612,8.390419999999999,23.04922
af3k101,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.141,1.24574,4.24192,7.05136,12.53902,25.68002
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5281,1.29747,4.51977,7.81412,13.63136,27.15946
af0k101,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,13.2523,1.2568,4.01523,8.68259,13.954619999999998,27.206919999999997
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.3992,1.23147,3.98136,8.64109,13.85392,27.253120000000003
af4k101,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,14.6672,1.31495,4.28254,7.42552,13.02301,27.690209999999997
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,13.4746,1.25697,4.04776,9.06235,14.367080000000001,27.841680000000004
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,12.667,1.07946,10.8046,8.97452,20.858580000000003,33.52558
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,20.4112,1.53694,9.65581,7.09745,18.2902,38.70140000000001
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,25.1813,1.64488,10.6366,6.60861,18.89009,44.07139
ldoor,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.2508,3.75935,8.25343,3.59946,15.61224,54.86304
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,34.7012,3.83691,11.5208,19.7682,35.12591,69.82711
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,54.3961,5.07892,17.8176,29.7017,52.59822,106.99432
PFlow742,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,50.9774,5.35901,51.7124,15.8251,72.89651,123.87391000000001
Fault639,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,35.2364,3.8914,183.852,14.5717,202.3151,237.5515
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,70.9558,7.69145,119.572,92.0863,219.34975,290.30555
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,75.3475,7.97932,182.762,56.3242,247.06552,322.41302
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,114.712,12.3183,113.696,108.275,234.2893,349.0013
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,82.3586,7.37349,232.131,65.7809,305.28539,387.64399000000003
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,49.875,4.74439,137.324,198.393,340.46139000000005,390.33639000000005
Emilia923,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,53.1783,5.61308,421.574,18.0797,445.26678000000004,498.44508
Geo1438,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.7397,7.96308,418.649,27.3975,454.00957999999997,533.74928
Serena,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,89.1083,9.04949,604.952,28.7302,642.73169,731.83999
Bump2911,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,204.491,19.2026,2726.12,104.838,2850.1606,3054.6516
Queen4147,4147110,329499284,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,451.053,41.3348,5264.35,110.075,5415.7598,5866.812800000001


==> logs/suitesparse-2-sf-0.05-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,8.93546,0.838882,2.92728,3.14337,6.9095320000000005,15.844992000000001,22,5.2099,0.5,0.6033455536574598
apache2,715176,4817870.0,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,12.6377,1.10037,9.91089,29.728,40.73926,53.376960000000004,86,55.3793,0.5,0.5368070741233638
ecology2,999999,4995991.0,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.1222,0.864543,2.5449,7.86788,11.277323,23.399523,44,14.6522,0.4772727272727273,0.5369760172533817
tmtsym,726713,5080961.0,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.0645,0.86169,5.30083,12.0993,18.26182,29.32632,49,19.8644,0.5102040816326531,0.6090946618070517
G3circuit,1585478,7660826.0,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,24.3856,1.60813,9.9568,21.3988,32.96373,57.34933,48,41.0156,0.5,0.5217234418123836
thermal2,1228045,8580313.0,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,20.3948,1.53654,9.49781,20.9383,31.97265,52.367450000000005,49,33.3515,0.4897959183673469,0.6278068452693283
af0k101,503625,17550675.0,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,13.8976,1.19375,3.58011,30.0754,34.84926,48.74686,191,56.293,0.49214659685863876,0.534265361590251
af2k101,503625,17550675.0,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.3524,1.25519,3.62637,33.3809,38.26246,51.61485999999999,188,56.6322,0.5106382978723404,0.5894332199702642
af3k101,503625,17550675.0,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,13.8874,1.19727,3.66359,21.8797,26.740560000000002,40.62796,137,36.7576,0.49635036496350365,0.5952428885454981
af5k101,503625,17550675.0,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.2381,1.24604,3.71121,25.8639,30.821150000000003,44.059250000000006,150,43.2059,0.49333333333333335,0.5986196329667939
af4k101,503625,17550675.0,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,14.1529,1.29666,3.95386,28.0318,33.28232,47.43522,156,41.8444,0.4935897435897436,0.6699056504574089
af1k101,503625,17550675.0,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.3404,1.21503,3.74182,30.6165,35.57335,48.91375,179,52.393,0.4972067039106145,0.584362414826408
afshell7,504855,17588875.0,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,14.0434,1.2328,3.49135,7.99517,12.71932,26.76272,50,15.392,0.5,0.5194367203742204
afshell4,504855,17588875.0,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.209,1.25895,3.60476,8.50053,13.364239999999999,27.57324,50,13.4219,0.5,0.6333328366326674
afshell3,504855,17588875.0,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.9136,1.28643,3.58645,8.53081,13.403690000000001,27.31729,50,14.273,0.5,0.597688642892174
afshell8,504855,17588875.0,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.4749,1.21945,3.54411,8.55614,13.3197,26.7946,50,15.416,0.5,0.5550168655941878
bundleadj,513351,20208051.0,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,131,12.2372,1.68289,0.617467,16.1072,18.407556999999997,30.644757,256,37.5946,0.51171875,0.42844451064780575
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,487,48.967,4.96905,136.677,1711.2,1852.84605,1901.81305,838,2334.7,0.581145584725537,0.7329421338930056
Fault639,638802,28614564.0,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,41.7792,3.79785,119.562,44.8917,168.25155,210.03075,44,66.2106,0.5,0.6780137923534902
inline1,503712,36816342.0,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,159,33.3006,3.69615,9.70937,86.3233,99.72882,133.02942000000002,278,128.943,0.5719424460431655,0.6694686799593619
PFlow742,742793,37138461.0,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,45,42.4048,4.06721,35.2344,54.8204,94.12201,136.52681,90,102.004,0.5,0.5374338261244657
Emilia923,923136,41005206.0,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,58.582,5.28426,285.598,54.1829,345.06516000000005,403.64716000000004,37,92.1691,0.4864864864864865,0.587864045542378
ldoor,952203,46522475.0,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.2825,3.48117,6.85411,8.24305,18.57833,56.86082999999999,25,13.425,0.52,0.6140074487895717
boneS10,914898,55468422.0,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,53.6083,5.33732,16.1235,131.324,152.78482000000002,206.39312,275,228.151,0.49818181818181817,0.5756012465428598
Hook1498,1498023,60917445.0,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3901,7.1292,160.002,250.797,417.9282,497.3183,141,399.843,0.49645390070921985,0.6272386911862906
Geo1438,1437960,63156690.0,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,79.8939,7.9508,234.733,92.0463,334.7301,414.624,39,136.724,0.48717948717948717,0.6732270852227846
Serena,1391349,64531701.0,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,85.7901,8.08565,303.027,65.7232,376.83585,462.62595,31,100.947,0.4838709677419355,0.6510664011808177
bone010,986703,71666325.0,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,72.1586,7.19609,84.0547,268.751,360.00178999999997,432.16039,260,464.903,0.49615384615384617,0.5780797284594851
audikw1,943695,77651847.0,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,79.7722,9.16442,135.571,207.281,352.01642000000004,431.78862000000004,145,284.588,0.503448275862069,0.7283546741254023
Flan1565,1564794,117406044.0,16,4,1,1,1,0.05,829926030,0.0219377,0.000416167,117,125.203,12.156,89.7679,377.891,479.8149,605.0179,234,629.351,0.5,0.6004455383402902
Bump2911,2911419,127729899.0,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,172.094,16.7615,1226.86,329.346,1572.9675,1745.0614999999998,54,509.338,0.48148148148148145,0.6466158032583471
Queen4147,4147110,329499284.0,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,357.318,37.4832,2726.93,303.242,3067.6552,3424.9732,28,423.715,0.5,0.7156744509871023


==> logs/suitesparse-2-sf-0.05-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,8.93546,0.838882,2.92728,3.14337,6.9095320000000005,15.844992000000001
ecology2,999999,4995991,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.1222,0.864543,2.5449,7.86788,11.277323,23.399523
afshell7,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,14.0434,1.2328,3.49135,7.99517,12.71932,26.76272
afshell8,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.4749,1.21945,3.54411,8.55614,13.3197,26.7946
afshell3,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.9136,1.28643,3.58645,8.53081,13.403690000000001,27.31729
afshell4,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.209,1.25895,3.60476,8.50053,13.364239999999999,27.57324
tmtsym,726713,5080961,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.0645,0.86169,5.30083,12.0993,18.26182,29.32632
bundleadj,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,131,12.2372,1.68289,0.617467,16.1072,18.407556999999997,30.644757
af3k101,503625,17550675,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,13.8874,1.19727,3.66359,21.8797,26.740560000000002,40.62796
af5k101,503625,17550675,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.2381,1.24604,3.71121,25.8639,30.821150000000003,44.059250000000006
af4k101,503625,17550675,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,14.1529,1.29666,3.95386,28.0318,33.28232,47.43522
af0k101,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,13.8976,1.19375,3.58011,30.0754,34.84926,48.74686
af1k101,503625,17550675,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.3404,1.21503,3.74182,30.6165,35.57335,48.91375
af2k101,503625,17550675,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.3524,1.25519,3.62637,33.3809,38.26246,51.61485999999999
thermal2,1228045,8580313,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,20.3948,1.53654,9.49781,20.9383,31.97265,52.367450000000005
apache2,715176,4817870,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,12.6377,1.10037,9.91089,29.728,40.73926,53.376960000000004
ldoor,952203,46522475,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.2825,3.48117,6.85411,8.24305,18.57833,56.86082999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,24.3856,1.60813,9.9568,21.3988,32.96373,57.34933
inline1,503712,36816342,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,159,33.3006,3.69615,9.70937,86.3233,99.72882,133.02942000000002
PFlow742,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,45,42.4048,4.06721,35.2344,54.8204,94.12201,136.52681
boneS10,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,53.6083,5.33732,16.1235,131.324,152.78482000000002,206.39312
Fault639,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,41.7792,3.79785,119.562,44.8917,168.25155,210.03075
Emilia923,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,58.582,5.28426,285.598,54.1829,345.06516000000005,403.64716000000004
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,79.8939,7.9508,234.733,92.0463,334.7301,414.624
audikw1,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,79.7722,9.16442,135.571,207.281,352.01642000000004,431.78862000000004
bone010,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,72.1586,7.19609,84.0547,268.751,360.00178999999997,432.16039
Serena,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,85.7901,8.08565,303.027,65.7232,376.83585,462.62595
Hook1498,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3901,7.1292,160.002,250.797,417.9282,497.3183
Flan1565,1564794,117406044,16,4,1,1,1,0.05,829926030,0.0219377,0.000416167,117,125.203,12.156,89.7679,377.891,479.8149,605.0179
Bump2911,2911419,127729899,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,172.094,16.7615,1226.86,329.346,1572.9675,1745.0614999999998
StocF-1465,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,487,48.967,4.96905,136.677,1711.2,1852.84605,1901.81305
Queen4147,4147110,329499284,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,357.318,37.4832,2726.93,303.242,3067.6552,3424.9732


==> logs/suitesparse-2-sf-0.1-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,6.37028,0.640989,2.1769,4.3323,7.150189,13.520469,36,8.96497,0.5277777777777778,0.48324757361151244
apache2,715176,4817870.0,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,12.5721,1.11536,9.64459,53.4003,64.16025,76.73235,158,90.0336,0.5063291139240507,0.5931152369781948
ecology2,999999,4995991.0,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.6514,0.844403,2.43876,15.252,18.535163,30.186563,81,27.9697,0.5061728395061729,0.5453043829572717
tmtsym,726713,5080961.0,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,10.1816,0.746397,4.54093,14.3442,19.631527000000002,29.813127,72,29.5839,0.5,0.4848650786407472
G3circuit,1585478,7660826.0,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.4606,1.60446,9.76553,43.3442,54.71419,79.17479,102,77.4957,0.4803921568627451,0.5593110327411714
thermal2,1228045,8580313.0,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,22.5373,1.62175,9.87613,41.6948,53.19268,75.72998,92,62.0903,0.5108695652173914,0.671518739642102
af2k101,503625,17550675.0,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,13.9015,1.18754,3.44368,53.143,57.77422,71.67572,342,103.02,0.49707602339181284,0.5158512910114541
af4k101,503625,17550675.0,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.2132,1.31671,3.71411,49.6956,54.72642,68.93961999999999,287,82.4838,0.49477351916376305,0.6024892160642453
af1k101,503625,17550675.0,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,13.0878,1.14794,3.16682,47.0472,51.361959999999996,64.44976,326,99.5886,0.4938650306748466,0.47241551743874294
af0k101,503625,17550675.0,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.1643,1.33419,3.71677,59.3388,64.38976,78.55405999999999,339,95.2943,0.504424778761062,0.6226899195439811
af3k101,503625,17550675.0,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.2563,1.14651,3.17278,36.677,40.99629,54.25259,249,71.6418,0.4939759036144578,0.5119497276729507
af5k101,503625,17550675.0,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.8923,1.20234,3.46287,42.2512,46.91641,60.80871,274,79.1352,0.4927007299270073,0.5339115842254774
afshell4,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.1013,1.36602,3.58986,16.0994,21.05528,35.156580000000005,94,26.4346,0.5,0.6090275623614505
afshell3,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.2476,1.29666,3.50035,15.5841,20.38111,34.62871,94,26.4461,0.5,0.5892778141200403
afshell7,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.0162,1.2408,3.35933,14.4665,19.06663,33.08283,94,26.118,0.5,0.5538900375220155
afshell8,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.3153,1.29822,3.41035,15.6427,20.35127,33.66657,94,24.3033,0.5,0.6436451016940086
bundleadj,513351,20208051.0,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,253,12.3011,1.91963,0.703093,33.8653,36.488023,48.789123,486,69.8457,0.5205761316872428,0.48485876725410443
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,998,47.3606,5.09914,134.105,3482.39,3621.5941399999997,3668.9547399999997,1464,3987.62,0.6816939890710383,0.8733003646285252
Fault639,638802,28614564.0,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.2001,3.36607,84.0251,81.3693,168.76047,202.96057,87,104.953,0.5287356321839081,0.7752927500881346
inline1,503712,36816342.0,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,265,31.4552,3.52139,8.67233,132.502,144.69572000000002,176.15092,546,262.278,0.48534798534798534,0.5051967759400331
PFlow742,742793,37138461.0,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,80,40.3262,4.36187,33.2976,104.168,141.82747,182.15367,163,175.354,0.49079754601226994,0.5940440480399649
Emilia923,923136,41005206.0,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.7303,5.33196,222.971,118.223,346.52596,397.25626,80,173.147,0.5125,0.6827897682316183
ldoor,952203,46522475.0,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,39.7224,3.75242,6.76972,16.6764,27.19854,66.92094,49,25.3975,0.5102040816326531,0.656615808642583
boneS10,914898,55468422.0,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,50.0973,5.3184,15.4671,259.268,280.0535,330.15079999999995,553,409.275,0.5027124773960217,0.6334811557021562
Hook1498,1498023,60917445.0,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,79.8892,7.07579,137.374,471.493,615.9427900000001,695.83199,274,728.606,0.5036496350364964,0.6471165485873023
Geo1438,1437960,63156690.0,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,82.6896,8.1014,191.506,175.939,375.5464,458.236,78,239.32,0.5,0.7351621260237339
Serena,1391349,64531701.0,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,78.9208,7.19444,207.575,98.3576,313.12703999999997,392.04784,51,150.372,0.5098039215686274,0.6540951772936451
bone010,986703,71666325.0,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,72.4748,7.79691,75.6802,563.918,647.39511,719.86991,521,721.311,0.4990403071017274,0.7817959243654956
audikw1,943695,77651847.0,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,79.8247,9.17648,112.622,363.29,485.08848,564.91318,270,504.913,0.5037037037037037,0.7195100938181429
Flan1565,1564794,117406044.0,16,4,1,1,1,0.1,727065294,0.0397465,0.00171144,245,113.069,12.0574,76.2099,765.451,853.7183,966.7873,492,1205.53,0.49796747967479676,0.6349497731288314
Bump2911,2911419,127729899.0,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,159.904,14.5573,811.214,393.624,1219.3953000000001,1379.2993000000001,89,662.798,0.47191011235955055,0.5938822989809867
Queen4147,4147110,329499284.0,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,378.442,37.1927,1687.47,507.974,2232.6367,2611.0787,59,794.244,0.4915254237288136,0.6395692003968554


==> logs/suitesparse-2-sf-0.1-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,6.37028,0.640989,2.1769,4.3323,7.150189,13.520469
tmtsym,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,10.1816,0.746397,4.54093,14.3442,19.631527000000002,29.813127
ecology2,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.6514,0.844403,2.43876,15.252,18.535163,30.186563
afshell7,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.0162,1.2408,3.35933,14.4665,19.06663,33.08283
afshell8,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.3153,1.29822,3.41035,15.6427,20.35127,33.66657
afshell3,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.2476,1.29666,3.50035,15.5841,20.38111,34.62871
afshell4,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.1013,1.36602,3.58986,16.0994,21.05528,35.156580000000005
bundleadj,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,253,12.3011,1.91963,0.703093,33.8653,36.488023,48.789123
af3k101,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.2563,1.14651,3.17278,36.677,40.99629,54.25259
af5k101,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.8923,1.20234,3.46287,42.2512,46.91641,60.80871
af1k101,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,13.0878,1.14794,3.16682,47.0472,51.361959999999996,64.44976
ldoor,952203,46522475,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,39.7224,3.75242,6.76972,16.6764,27.19854,66.92094
af4k101,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.2132,1.31671,3.71411,49.6956,54.72642,68.93961999999999
af2k101,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,13.9015,1.18754,3.44368,53.143,57.77422,71.67572
thermal2,1228045,8580313,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,22.5373,1.62175,9.87613,41.6948,53.19268,75.72998
apache2,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,12.5721,1.11536,9.64459,53.4003,64.16025,76.73235
af0k101,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.1643,1.33419,3.71677,59.3388,64.38976,78.55405999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.4606,1.60446,9.76553,43.3442,54.71419,79.17479
inline1,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,265,31.4552,3.52139,8.67233,132.502,144.69572000000002,176.15092
PFlow742,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,80,40.3262,4.36187,33.2976,104.168,141.82747,182.15367
Fault639,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.2001,3.36607,84.0251,81.3693,168.76047,202.96057
boneS10,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,50.0973,5.3184,15.4671,259.268,280.0535,330.15079999999995
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,78.9208,7.19444,207.575,98.3576,313.12703999999997,392.04784
Emilia923,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.7303,5.33196,222.971,118.223,346.52596,397.25626
Geo1438,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,82.6896,8.1014,191.506,175.939,375.5464,458.236
audikw1,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,79.8247,9.17648,112.622,363.29,485.08848,564.91318
Hook1498,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,79.8892,7.07579,137.374,471.493,615.9427900000001,695.83199
bone010,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,72.4748,7.79691,75.6802,563.918,647.39511,719.86991
Flan1565,1564794,117406044,16,4,1,1,1,0.1,727065294,0.0397465,0.00171144,245,113.069,12.0574,76.2099,765.451,853.7183,966.7873
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,159.904,14.5573,811.214,393.624,1219.3953000000001,1379.2993000000001
Queen4147,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,378.442,37.1927,1687.47,507.974,2232.6367,2611.0787
StocF-1465,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,998,47.3606,5.09914,134.105,3482.39,3621.5941399999997,3668.9547399999997


==> logs/suitesparse-2-sf-0.2-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,7.14888,0.67864,2.37673,8.782,11.83737,18.98625,71,16.4433,0.5211267605633803,0.5340777094622126
apache2,715176,4817870.0,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,16.3182,1.19816,10.573,89.5407,101.31186,117.63006,209,117.992,0.5980861244019139,0.7588709404027392
ecology2,999999,4995991.0,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.7454,0.763384,2.30681,27.6305,30.700694000000002,41.446094,146,46.912,0.5342465753424658,0.5889857605729878
tmtsym,726713,5080961.0,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2751,0.766758,4.50283,32.7954,38.064988,48.340088,162,55.2857,0.5246913580246914,0.5931986028936959
G3circuit,1585478,7660826.0,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,25.9835,1.75188,10.3119,96.6742,108.73798,134.72147999999999,201,166.184,0.5323383084577115,0.5817298897607471
thermal2,1228045,8580313.0,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,24.3139,1.62999,9.63525,77.7441,89.00934000000001,113.32324,183,135.087,0.5300546448087432,0.5755113371382887
af0k101,503625,17550675.0,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,323,16.3974,1.40737,4.00842,113.987,119.40279,135.80019,594,162.193,0.5437710437710438,0.702786186826805
af1k101,503625,17550675.0,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,14.9755,1.29778,3.49192,94.5455,99.3352,114.3107,590,161.27,0.5135593220338983,0.5862559682519998
af5k101,503625,17550675.0,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,14.2311,1.24002,3.42258,88.4785,93.1411,107.37219999999999,533,145.48,0.5103189493433395,0.6081832554302997
af4k101,503625,17550675.0,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,14.3052,1.22416,3.3392,84.56,89.12336,103.42856,556,137.752,0.5107913669064749,0.6138567861083687
af2k101,503625,17550675.0,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5023,1.35482,3.77688,103.932,109.0637,125.566,621,170.356,0.5104669887278583,0.6100871116955082
af3k101,503625,17550675.0,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,15.1456,1.39119,3.63169,78.98,84.00288,99.14848,487,133.256,0.5051334702258727,0.5926937623821817
afshell8,504855,17588875.0,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.4234,1.38491,3.60792,39.5307,44.52353,59.94693000000001,204,55.6605,0.5196078431372549,0.7102110113994665
afshell7,504855,17588875.0,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.1646,1.40125,3.62486,39.3274,44.35351,59.51811,204,55.4886,0.5196078431372549,0.7087473823452024
afshell4,504855,17588875.0,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.3931,1.37671,3.69773,38.3288,43.403240000000004,58.79634,205,55.6893,0.5170731707317073,0.6882614793146978
afshell3,504855,17588875.0,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,14.1537,1.27421,3.32947,34.6895,39.29318000000001,53.44688000000001,205,55.8158,0.5170731707317073,0.6214996470533434
bundleadj,513351,20208051.0,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,424,13.5126,1.95907,0.776387,58.3746,61.110057,74.622657,697,101.704,0.6083213773314203,0.5739656257374341
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2567,51.5867,5.07897,131.098,9054.26,9190.43697,9242.02367,3000,7988.51,0.8556666666666667,1.1334103606304555
Fault639,638802,28614564.0,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.3104,3.69192,68.6628,141.707,214.06171999999998,248.37212,124,132.766,0.6370967741935484,1.0673440489281896
inline1,503712,36816342.0,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,538,37.181,4.31859,9.85966,303.096,317.27425,354.45525,1004,426.544,0.5358565737051793,0.7105855433437114
PFlow742,742793,37138461.0,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,51.8405,4.91131,34.5453,188.873,228.32961,280.17011,285,290.749,0.5228070175438596,0.6496084251364578
Emilia923,923136,41005206.0,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,50.5959,4.73823,168.446,231.067,404.25122999999996,454.84713,166,335.089,0.5963855421686747,0.6895690398670205
ldoor,952203,46522475.0,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,40.8017,4.19073,7.10903,35.6095,46.909259999999996,87.71096,95,51.4355,0.5368421052631579,0.6923136744077534
boneS10,914898,55468422.0,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,61.6976,6.00071,17.3684,564.798,588.16711,649.8647100000001,1154,900.122,0.5216637781629117,0.6274682765225159
Hook1498,1498023,60917445.0,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,83.0584,7.89951,129.92,976.664,1114.48351,1197.54191,485,1180.88,0.5360824742268041,0.8270645620215432
Geo1438,1437960,63156690.0,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,80.1543,8.22156,153.578,305.899,467.69856000000004,547.85286,135,329.031,0.5407407407407407,0.9296965939379572
Serena,1391349,64531701.0,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,84.6463,8.28534,180.023,179.89,368.19834,452.84463999999997,76,201.666,0.5789473684210527,0.8920194777503396
bone010,986703,71666325.0,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,82.8205,8.49724,72.9261,1025.46,1106.88334,1189.7038400000001,1004,1492.62,0.5209163346613546,0.6870201390842948
audikw1,943695,77651847.0,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,76.2448,9.15074,91.1872,627.442,727.77994,804.0247400000001,472,729.023,0.5423728813559322,0.8606614606123538
Flan1565,1564794,117406044.0,16,4,1,1,1,0.2,620607020,0.0667282,0.00587315,519,120.231,12.2424,67.4302,1515.23,1594.9026000000001,1715.1336000000001,1023,2116.43,0.5073313782991202,0.7159367425334172
Bump2911,2911419,127729899.0,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,172.973,15.3839,625.959,728.016,1369.3589,1542.3319,151,1040.64,0.5496688741721855,0.6995848708487084
Queen4147,4147110,329499284.0,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,366.219,37.7252,914.098,843.543,1795.3662,2161.5852,110,1208.29,0.5181818181818182,0.6981295880955731


==> logs/suitesparse-2-sf-0.2-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,7.14888,0.67864,2.37673,8.782,11.83737,18.98625
ecology2,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.7454,0.763384,2.30681,27.6305,30.700694000000002,41.446094
tmtsym,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2751,0.766758,4.50283,32.7954,38.064988,48.340088
afshell3,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,14.1537,1.27421,3.32947,34.6895,39.29318000000001,53.44688000000001
afshell4,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.3931,1.37671,3.69773,38.3288,43.403240000000004,58.79634
afshell7,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.1646,1.40125,3.62486,39.3274,44.35351,59.51811
afshell8,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.4234,1.38491,3.60792,39.5307,44.52353,59.94693000000001
bundleadj,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,424,13.5126,1.95907,0.776387,58.3746,61.110057,74.622657
ldoor,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,40.8017,4.19073,7.10903,35.6095,46.909259999999996,87.71096
af3k101,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,15.1456,1.39119,3.63169,78.98,84.00288,99.14848
af4k101,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,14.3052,1.22416,3.3392,84.56,89.12336,103.42856
af5k101,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,14.2311,1.24002,3.42258,88.4785,93.1411,107.37219999999999
thermal2,1228045,8580313,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,24.3139,1.62999,9.63525,77.7441,89.00934000000001,113.32324
af1k101,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,14.9755,1.29778,3.49192,94.5455,99.3352,114.3107
apache2,715176,4817870,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,16.3182,1.19816,10.573,89.5407,101.31186,117.63006
af2k101,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5023,1.35482,3.77688,103.932,109.0637,125.566
G3circuit,1585478,7660826,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,25.9835,1.75188,10.3119,96.6742,108.73798,134.72147999999999
af0k101,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,323,16.3974,1.40737,4.00842,113.987,119.40279,135.80019
Fault639,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.3104,3.69192,68.6628,141.707,214.06171999999998,248.37212
PFlow742,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,51.8405,4.91131,34.5453,188.873,228.32961,280.17011
inline1,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,538,37.181,4.31859,9.85966,303.096,317.27425,354.45525
Serena,1391349,64531701,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,84.6463,8.28534,180.023,179.89,368.19834,452.84463999999997
Emilia923,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,50.5959,4.73823,168.446,231.067,404.25122999999996,454.84713
Geo1438,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,80.1543,8.22156,153.578,305.899,467.69856000000004,547.85286
boneS10,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,61.6976,6.00071,17.3684,564.798,588.16711,649.8647100000001
audikw1,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,76.2448,9.15074,91.1872,627.442,727.77994,804.0247400000001
bone010,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,82.8205,8.49724,72.9261,1025.46,1106.88334,1189.7038400000001
Hook1498,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,83.0584,7.89951,129.92,976.664,1114.48351,1197.54191
Bump2911,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,172.973,15.3839,625.959,728.016,1369.3589,1542.3319
Flan1565,1564794,117406044,16,4,1,1,1,0.2,620607020,0.0667282,0.00587315,519,120.231,12.2424,67.4302,1515.23,1594.9026000000001,1715.1336000000001
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,366.219,37.7252,914.098,843.543,1795.3662,2161.5852
StocF-1465,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2567,51.5867,5.07897,131.098,9054.26,9190.43697,9242.02367


==> logs/suitesparse-2-sf-SO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,7.49885,0.755326,2.70155,1.45238,4.909256,12.408105999999998
tmtsym,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,9.41324,0.799279,4.92059,4.73046,10.450329,19.863569000000002
ecology2,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,12.9526,0.866572,2.66276,3.42374,6.953072000000001,19.905672
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.3051,1.14697,3.61359,2.54373,7.30429,20.609389999999998
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.3814,1.17181,3.60876,2.54095,7.32152,20.70292
afshell8,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,14.4337,1.26382,4.05672,2.78899,8.10953,22.54323
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,13.7368,1.96237,0.721409,6.21985,8.903629,22.640429
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,14.6588,1.30004,4.16426,2.92612,8.390419999999999,23.04922
af3k101,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.141,1.24574,4.24192,7.05136,12.53902,25.68002
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5281,1.29747,4.51977,7.81412,13.63136,27.15946
af0k101,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,13.2523,1.2568,4.01523,8.68259,13.954619999999998,27.206919999999997
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.3992,1.23147,3.98136,8.64109,13.85392,27.253120000000003
af4k101,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,14.6672,1.31495,4.28254,7.42552,13.02301,27.690209999999997
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,13.4746,1.25697,4.04776,9.06235,14.367080000000001,27.841680000000004
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,12.667,1.07946,10.8046,8.97452,20.858580000000003,33.52558
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,20.4112,1.53694,9.65581,7.09745,18.2902,38.70140000000001
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,25.1813,1.64488,10.6366,6.60861,18.89009,44.07139
ldoor,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.2508,3.75935,8.25343,3.59946,15.61224,54.86304
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,34.7012,3.83691,11.5208,19.7682,35.12591,69.82711
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,54.3961,5.07892,17.8176,29.7017,52.59822,106.99432
PFlow742,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,50.9774,5.35901,51.7124,15.8251,72.89651,123.87391000000001
Fault639,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.2001,3.36607,84.0251,81.3693,168.76047,202.96057
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,70.9558,7.69145,119.572,92.0863,219.34975,290.30555
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,75.3475,7.97932,182.762,56.3242,247.06552,322.41302
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,114.712,12.3183,113.696,108.275,234.2893,349.0013
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,82.3586,7.37349,232.131,65.7809,305.28539,387.64399000000003
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,49.875,4.74439,137.324,198.393,340.46139000000005,390.33639000000005
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,78.9208,7.19444,207.575,98.3576,313.12703999999997,392.04784
Emilia923,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.7303,5.33196,222.971,118.223,346.52596,397.25626
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,79.8939,7.9508,234.733,92.0463,334.7301,414.624
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,159.904,14.5573,811.214,393.624,1219.3953000000001,1379.2993000000001
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,366.219,37.7252,914.098,843.543,1795.3662,2161.5852


==> logs/suitesparse-2-sf-table-prescale.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot
parabolicfem,525825,3674625.0,0,0,0.01,8.983115011735892,10,2.49272,2.43198,4.9247
parabolicfem,525825,3674625.0,1,0,0.01,9.75833724529714,5,2.62232,1.29096,3.9132800000000003
parabolicfem,525825,3674625.0,1,1,0.01,9.239272034561349,5,2.70155,1.45238,4.15393
apache2,715176,4817870.0,0,0,0.01,17.29048583710229,24,11.2737,15.2841,26.5578
apache2,715176,4817870.0,1,0,0.01,21.911699153360303,12,11.8648,9.62536,21.490160000000003
apache2,715176,4817870.0,1,1,0.01,20.175739901657785,12,10.8046,8.97452,19.77912
ecology2,999999,4995991.0,0,0,0.01,10.336889718176034,17,2.33011,5.62234,7.952450000000001
ecology2,999999,4995991.0,1,0,0.01,11.016905955194876,8,2.40207,2.90705,5.30912
ecology2,999999,4995991.0,1,1,0.01,10.575191788776241,9,2.66276,3.42374,6.0865
tmtsym,726713,5080961.0,0,0,0.01,6.95979894354631,20,4.18729,6.79937,10.98666
tmtsym,726713,5080961.0,1,0,0.01,7.604320718068885,10,5.15429,4.33203,9.48632
tmtsym,726713,5080961.0,1,1,0.01,7.338839837581906,10,4.92059,4.73046,9.65105
G3circuit,1585478,7660826.0,0,0,0.01,12.96561193270804,14,11.3622,12.0349,23.397100000000002
G3circuit,1585478,7660826.0,1,0,0.01,14.889175266479098,7,10.9181,7.26724,18.18534
G3circuit,1585478,7660826.0,1,1,0.01,14.141075910091157,7,10.6366,6.60861,17.24521
thermal2,1228045,8580313.0,0,0,0.01,6.312813879866621,16,10.147,12.4228,22.5698
thermal2,1228045,8580313.0,1,0,0.01,7.0094010556491355,8,10.111,7.43956,17.55056
thermal2,1228045,8580313.0,1,1,0.01,6.740406090080863,8,9.65581,7.09745,16.75326
af0k101,503625,17550675.0,0,0,0.01,3.9277593027048816,50,3.97526,15.132,19.10726
af0k101,503625,17550675.0,1,0,0.01,4.719970257554197,24,4.86922,9.55672,14.42594
af0k101,503625,17550675.0,1,1,0.01,4.389908878148561,24,4.01523,8.68259,12.69782
af1k101,503625,17550675.0,0,0,0.01,3.9178837850965844,48,3.98292,14.5287,18.51162
af1k101,503625,17550675.0,1,0,0.01,4.708498448065388,23,4.32472,9.1478,13.47252
af1k101,503625,17550675.0,1,1,0.01,4.372710850152487,24,3.98136,8.64109,12.62245
af2k101,503625,17550675.0,0,0,0.01,3.9670175078736287,50,4.04439,15.2618,19.30619
af2k101,503625,17550675.0,1,0,0.01,4.761071240849711,24,4.5162,9.90309,14.41929
af2k101,503625,17550675.0,1,1,0.01,4.450734117063874,25,4.04776,9.06235,13.11011
af3k101,503625,17550675.0,0,0,0.01,3.9598927676570845,38,4.11276,11.6284,15.741159999999999
af3k101,503625,17550675.0,1,0,0.01,4.7538495243060455,19,4.52995,7.92183,12.45178
af3k101,503625,17550675.0,1,1,0.01,4.440700656812345,19,4.24192,7.05136,11.29328
af4k101,503625,17550675.0,0,0,0.01,3.964676458312857,42,4.05723,12.8464,16.90363
af4k101,503625,17550675.0,1,0,0.01,4.758453905619015,20,4.52241,8.36695,12.88936
af4k101,503625,17550675.0,1,1,0.01,4.4467246986227025,20,4.28254,7.42552,11.70806
af5k101,503625,17550675.0,0,0,0.01,3.96206829651851,40,4.10378,12.2571,16.36088
af5k101,503625,17550675.0,1,0,0.01,4.755727058930782,19,4.51777,7.99266,12.51043
af5k101,503625,17550675.0,1,1,0.01,4.442875843806577,20,4.51977,7.81412,12.33389
afshell3,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.29947,5.47871,9.77818
afshell3,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.04663,3.05224,7.09887
afshell3,504855,17588875.0,1,1,0.01,4.409214233428801,8,4.16426,2.92612,7.09038
afshell4,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.34548,5.48359,9.829070000000002
afshell4,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.05407,3.3253,7.37937
afshell4,504855,17588875.0,1,1,0.01,4.409214233428801,8,3.60876,2.54095,6.149710000000001
afshell7,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.34033,5.49514,9.83547
afshell7,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.12252,3.25482,7.37734
afshell7,504855,17588875.0,1,1,0.01,4.409274555649523,8,3.61359,2.54373,6.15732
afshell8,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.34059,5.4642,9.80479
afshell8,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.68539,3.30016,7.98555
afshell8,504855,17588875.0,1,1,0.01,4.409274555649523,8,4.05672,2.78899,6.84571
bundleadj,513351,20208051.0,0,0,0.01,2.3070652385032084,94,0.668927,12.4154,13.084327
bundleadj,513351,20208051.0,1,0,0.01,2.3128704495054966,41,0.778615,5.76826,6.546875
bundleadj,513351,20208051.0,1,1,0.01,2.3108176043300763,45,0.721409,6.21985,6.9412590000000005
StocF-1465,1465137,21005389.0,0,0,0.01,21.040909359022105,122,137.638,344.029,481.66700000000003
StocF-1465,1465137,21005389.0,1,0,0.01,29.881002632229283,58,148.428,243.286,391.714
StocF-1465,1465137,21005389.0,1,1,0.01,24.141068656238645,61,137.324,198.393,335.717
Fault639,638802,28614564.0,0,0,0.05,14.323411008464081,44,106.161,66.2106,172.3716
Fault639,638802,28614564.0,1,0,0.05,23.141238846064542,21,115.43,48.2934,163.7234
Fault639,638802,28614564.0,1,1,0.05,19.83040786502985,22,119.562,44.8917,164.4537
inline1,503712,36816342.0,0,0,0.01,3.765968655984345,72,11.0867,35.1598,46.2465
inline1,503712,36816342.0,1,0,0.01,4.527403211323928,33,11.1964,21.2539,32.4503
inline1,503712,36816342.0,1,1,0.01,4.300842327029665,33,11.5208,19.7682,31.289
PFlow742,742793,37138461.0,0,0,0.01,7.040695682031627,22,43.1771,26.435,69.6121
PFlow742,742793,37138461.0,1,0,0.01,9.694178953726704,10,44.6971,15.7562,60.4533
PFlow742,742793,37138461.0,1,1,0.01,8.855258218696784,10,51.7124,15.8251,67.53750000000001
Emilia923,923136,41005206.0,0,0,0.1,17.928269815301014,80,212.362,173.147,385.509
Emilia923,923136,41005206.0,1,0,0.05,27.744168825782754,17,270.557,53.1269,323.6839
Emilia923,923136,41005206.0,1,1,0.05,23.79788444423374,18,285.598,54.1829,339.78090000000003
ldoor,952203,46522475.0,0,0,0.01,2.839577752473401,9,7.84637,5.44834,13.29471
ldoor,952203,46522475.0,1,0,0.01,3.262542158386887,5,8.43015,3.72149,12.15164
ldoor,952203,46522475.0,1,1,0.01,3.133684762042432,5,8.25343,3.59946,11.85289
boneS10,914898,55468422.0,0,0,0.01,4.038267845441863,64,18.0935,55.4462,73.5397
boneS10,914898,55468422.0,1,0,0.01,4.756184374597857,31,19.7109,33.8847,53.595600000000005
boneS10,914898,55468422.0,1,1,0.01,4.548615606912343,31,17.8176,29.7017,47.5193
Hook1498,1498023,60917445.0,0,0,0.01,13.977345323658929,34,263.685,110.265,373.95
Hook1498,1498023,60917445.0,1,0,0.01,20.07925481772914,17,274.15,76.8347,350.9847
Hook1498,1498023,60917445.0,1,1,0.01,18.362828611738394,17,232.131,65.7809,297.9119
Geo1438,1437960,63156690.0,0,0,0.05,15.30407969448684,39,248.001,136.724,384.725
Geo1438,1437960,63156690.0,1,0,0.05,23.984632934373224,19,255.943,95.8861,351.82910000000004
Geo1438,1437960,63156690.0,1,1,0.05,21.131546570917507,19,234.733,92.0463,326.77930000000003
Serena,1391349,64531701.0,0,0,0.1,11.500609522132386,51,217.818,150.372,368.19000000000005
Serena,1391349,64531701.0,1,0,0.2,17.852263091592768,37,173.451,151.221,324.672
Serena,1391349,64531701.0,1,1,0.1,16.139496198930196,26,207.575,98.3576,305.9326
bone010,986703,71666325.0,0,0,0.01,8.719280987269823,73,118.923,145.167,264.09000000000003
bone010,986703,71666325.0,1,0,0.01,12.230331456231362,36,136.867,99.0873,235.9543
bone010,986703,71666325.0,1,1,0.01,11.145934607362664,36,119.572,92.0863,211.6583
audikw1,943695,77651847.0,0,0,0.01,9.824961922670044,42,237.115,102.786,339.901
audikw1,943695,77651847.0,1,0,0.01,13.82135558217952,21,209.545,67.625,277.16999999999996
audikw1,943695,77651847.0,1,1,0.01,12.713090546320167,21,182.762,56.3242,239.0862
Flan1565,1564794,117406044.0,0,0,0.01,7.088588446093968,58,116.57,175.63,292.2
Flan1565,1564794,117406044.0,1,0,0.01,9.432470861551217,29,127.379,118.23,245.609
Flan1565,1564794,117406044.0,1,1,0.01,8.807112144925009,29,113.696,108.275,221.971
Bump2911,2911419,127729899.0,0,0,0.1,15.734083732423526,89,860.818,662.798,1523.616
Bump2911,2911419,127729899.0,1,0,0.1,27.500862628882217,39,863.118,501.467,1364.585
Bump2911,2911419,127729899.0,1,1,0.1,21.10491749468932,42,811.214,393.624,1204.8380000000002
Queen4147,4147110,329499284.0,0,0,0.2,9.620248361450157,110,954.132,1208.29,2162.422
Queen4147,4147110,329499284.0,1,0,0.2,15.67310704080316,49,919.7,858.477,1778.1770000000001
Queen4147,4147110,329499284.0,1,1,0.2,11.609991410482094,57,914.098,843.543,1757.641


==> logs/suitesparse-3-0.01-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.01,32784091,0.0588421,0.000201794,10,8.90087,0.853398,2.88276,2.69958,6.435738000000001,15.336608000000002
ecology2,999999,4995991,15,4,1,0,0,0.01,51382088,0.691659,0.000303723,17,12.0629,0.8426,2.51053,5.66087,9.014,21.0769
tmtsym,726713,5080961,15,4,1,0,0,0.01,35166572,2.17221,0.000914465,20,9.56908,0.80423,5.26064,7.9084,13.973270000000001,23.54235
afshell7,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,14.3429,1.28069,3.59368,4.47373,9.348099999999999,23.691
afshell3,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,13.8439,1.33254,3.69837,5.09523,10.12614,23.97004
afshell8,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,13.9446,1.30445,3.86281,5.04365,10.210910000000002,24.15551
afshell4,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,14.0277,1.32219,3.79449,5.08394,10.20062,24.228319999999997
af3k101,503625,17550675,14,4,1,0,0,0.01,68619650,3.9974,0.00166407,38,13.7727,1.28053,3.81146,12.1152,17.20719,30.979889999999997
af4k101,503625,17550675,14,4,1,0,0,0.01,68711286,4.44277,0.00188116,42,14.291,1.23735,3.7059,11.814,16.75725,31.04825
af5k101,503625,17550675,14,4,1,0,0,0.01,68662525,4.28551,0.00180203,40,14.0527,1.34772,3.84296,12.8335,18.02418,32.07688
bundleadj,513351,20208051,14,4,1,0,0,0.01,46581646,1.97549,0.00101024,86,15.9725,2.24618,0.759354,13.3466,16.352134,32.324633999999996
af0k101,503625,17550675,14,4,1,0,0,0.01,68046339,8.40725,0.00300928,50,14.2845,1.23834,3.64325,13.947,18.82859,33.11309
af2k101,503625,17550675,14,4,1,0,0,0.01,68756390,7.67466,0.00289017,50,13.8642,1.25173,4.25386,15.0365,20.54209,34.40629
af1k101,503625,17550675,14,4,1,0,0,0.01,67867898,8.11294,0.00295011,48,14.8523,1.30398,3.97539,15.2665,20.54587,35.39817
thermal2,1228045,8580313,16,4,1,0,0,0.01,53804678,0.648906,0.000422914,16,21.8216,1.65502,10.2193,12.3789,24.25322,46.07482
apache2,715176,4817870,15,4,1,0,0,0.01,82116512,0.361893,0.00116385,24,16.1364,1.3065,12.4933,17.0309,30.8307,46.9671
ldoor,952203,46522475,15,4,1,0,0,0.01,130924580,0.0740978,0.000517211,9,37.7002,3.90043,7.41334,5.56509,16.87886,54.57906
G3circuit,1585478,7660826,16,4,1,0,0,0.01,98516479,0.170574,0.000448021,14,29.074,1.92932,12.2446,14.004,28.17792,57.25192
inline1,503712,36816342,14,4,1,0,0,0.01,136466081,3.05357,0.00299555,72,39.2605,4.36649,11.469,39.7404,55.57589,94.83639
PFlow742,742793,37138461,15,4,1,0,0,0.01,256947588,0.635376,0.00138336,22,41.0824,4.3846,39.8072,25.8647,70.0565,111.1389
boneS10,914898,55468422,15,4,1,0,0,0.01,220099243,1.83366,0.00179148,64,51.7353,5.41062,16.4724,55.322,77.20502,128.94032
Fault639,638802,28614564,15,4,1,0,0,0.01,574776651,0.320946,0.00219177,12,33.3173,3.83424,174.902,22.5325,201.26873999999998,234.58604
bone010,986703,71666325,15,4,1,0,0,0.01,612718587,0.653215,0.00266109,76,68.4762,7.73909,105.559,149.256,262.55409,331.03029000000004
Hook1498,1498023,60917445,16,4,1,0,0,0.01,836154539,0.521288,0.00213038,34,81.3684,7.30216,209.563,96.9618,313.82696,395.19536
Flan1565,1564794,117406044,16,4,1,0,0,0.01,818455620,0.617991,0.00236793,58,116.172,13.1109,106.589,181.261,300.9609,417.13289999999995
audikw1,943695,77651847,15,4,1,0,0,0.01,747709397,0.313738,0.00243694,42,98.453,10.0103,218.41,104.31,332.7303,431.1833
Emilia923,923136,41005206,15,4,1,0,0,0.01,960882719,0.479002,0.00159236,10,49.0315,5.34059,352.835,25.2979,383.47348999999997,432.50499
StocF-1465,1465137,21005389,16,4,1,0,0,0.01,434292827,4.28396,0.00438441,122,47.6744,5.04056,133.965,352.954,491.95956,539.63396
Geo1438,1437960,63156690,16,4,1,0,0,0.01,1378520631,0.0689707,0.00197469,10,81.2834,8.3299,419.894,43.7685,471.99240000000003,553.2758
Serena,1391349,64531701,16,4,1,0,0,0.01,1274752008,0.039523,0.0021394,10,92.8235,9.99109,497.932,38.9019,546.82499,639.6484899999999
Bump2911,2911419,127729899,17,4,1,0,0,0.01,3408745440,0.11315,0.00206547,12,196.643,18.0914,2424.31,124.656,2567.0573999999997,2763.7003999999997
Queen4147,4147110,329499284,17,4,1,0,0,0.01,6256377746,0.147792,0.00124512,8,363.742,38.683,4318.83,144.787,4502.3,4866.042


==> logs/suitesparse-3-0.01-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,8.41398,0.9113,2.95225,1.5188,5.38235,13.796330000000001,10,2.69958,32784091,0.5,0.5626060350128538,1.0937692309358218
apache2,715176,4817870.0,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,15.4609,1.28238,11.45,9.28888,22.021259999999998,37.48216,24,17.0309,82116512,0.5,0.5454133369346307,1.285584536274507
ecology2,999999,4995991.0,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,10.1886,0.776091,2.2614,2.88055,5.9180410000000006,16.106641,17,5.66087,51382088,0.47058823529411764,0.5088528795043871,1.071197476443542
tmtsym,726713,5080961.0,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,9.61394,0.808366,5.02332,4.5875,10.419186,20.033126,20,7.9084,35166572,0.5,0.5800794092357493,1.098692730130193
G3circuit,1585478,7660826.0,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,31.7828,1.96991,11.0992,7.72995,20.79906,52.581860000000006,14,14.004,98516479,0.5,0.5519815766923736,1.157810166967092
thermal2,1228045,8580313.0,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.4446,1.50489,8.99422,6.31495,16.814059999999998,38.258660000000006,16,12.3789,53804678,0.5,0.5101382190663144,1.1177997385283116
af3k101,503625,17550675.0,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,13.9475,1.21631,3.74635,6.1574,11.120059999999999,25.06756,38,12.1152,68619650,0.5,0.5082375858425779,1.2158801159726114
af0k101,503625,17550675.0,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,13.4862,1.30451,3.7006,8.31819,13.3233,26.8095,50,13.947,68046339,0.48,0.5964142826414283,1.2173860521724762
af2k101,503625,17550675.0,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,13.5831,1.24042,3.78008,8.4007,13.4212,27.0043,50,15.0365,68756390,0.48,0.5586871944933994,1.215305428339097
af4k101,503625,17550675.0,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.3084,1.46761,4.42291,7.55204,13.44256,28.75096,42,11.814,68711286,0.47619047619047616,0.6392449636025055,1.2154346521763542
af5k101,503625,17550675.0,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,18.522,1.39564,4.03004,6.78209,12.20777,30.72977,40,12.8335,68662525,0.475,0.528467682237893,1.2156007953392334
af1k101,503625,17550675.0,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,17.2765,1.52179,4.38792,9.08198,14.99169,32.26819,48,15.2665,67867898,0.4791666666666667,0.594896014148626,1.2176202363008208
afshell3,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,15.6893,1.607,4.47026,3.27087,9.34813,25.037429999999997,16,5.09523,68709561,0.5,0.6419474685146696,1.2065996608536038
afshell7,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,17.4929,1.53482,4.34659,3.16563,9.047039999999999,26.539939999999998,16,4.47373,68709561,0.5,0.707604169227915,1.2065996608536038
afshell4,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.4906,1.25652,3.67373,2.77706,7.70731,21.19791,16,5.08394,68709561,0.5,0.5462416944338446,1.2065996608536038
afshell8,504855,17588875.0,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.7696,1.41945,3.86813,2.97704,8.26462,22.034219999999998,16,5.04365,68709561,0.5,0.5902550732108691,1.2065996608536038
bundleadj,513351,20208051.0,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,42,12.8157,1.97677,0.672869,6.08859,8.738229,21.553929,86,13.3466,46581646,0.4883720930232558,0.4561903406110919,1.0033695245548
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,56.4754,5.65481,160.246,251.811,417.71181,474.18721000000005,122,352.954,434292827,0.47540983606557374,0.7134385783983181,1.4452508652646938
Fault639,638802,28614564.0,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.082,3.93205,176.178,14.5716,194.68165,229.76364999999998,12,22.5325,574776651,0.5,0.6466925551980472,1.4639021062113395
inline1,503712,36816342.0,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,41.3628,4.61684,12.5051,22.6895,39.811440000000005,81.17424,72,39.7404,136466081,0.4583333333333333,0.5709429195478656,1.2214201783958316
PFlow742,742793,37138461.0,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.2935,4.51829,40.2768,14.4407,59.23579,99.52929,22,25.8647,256947588,0.45454545454545453,0.5583169338905922,1.4011685799517994
Emilia923,923136,41005206.0,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,49.2486,4.71314,345.737,15.3424,365.79254000000003,415.04114000000004,10,25.2979,960882719,0.5,0.6064693116819974,1.363570143465136
ldoor,952203,46522475.0,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,37.3232,4.14091,7.94165,3.6505,15.733060000000002,53.05626,9,5.56509,130924580,0.5555555555555556,0.6559642341812981,1.1593051205510836
boneS10,914898,55468422.0,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,58.0196,6.23125,18.3404,32.3846,56.95625,114.97585000000001,64,55.322,220099243,0.484375,0.5853837532988684,1.1986322097436746
Hook1498,1498023,60917445.0,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,76.4931,6.86623,195.373,61.0537,263.29293,339.78603,34,96.9618,836154539,0.5,0.6296675598019014,1.4628598470120844
Geo1438,1437960,63156690.0,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,90.6994,8.70997,517.545,28.8224,555.07737,645.7767699999999,10,43.7685,1378520631,0.5,0.6585192547151489,1.4226013865149036
Serena,1391349,64531701.0,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,81.3383,8.30963,491.84,27.0315,527.18113,608.51943,10,38.9019,1274752008,0.5,0.6948632329012209,1.5412588140045511
bone010,986703,71666325.0,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,38,67.7695,8.18435,110.443,99.4489,218.07625,285.84574999999995,76,149.256,612718587,0.5,0.6662975022779654,1.4305146401573092
audikw1,943695,77651847.0,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,77.9002,9.70892,195.522,65.3103,270.54122,348.44142,42,104.31,747709397,0.5,0.6261173425366695,1.4353889269095277
Flan1565,1564794,117406044.0,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,114.755,13.1168,108.901,110.517,232.5348,347.2898,58,181.261,818455620,0.5,0.6097119623084943,1.3530716411966235
Bump2911,2911419,127729899.0,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,212.712,20.1599,2723.2,109.292,2852.6519,3065.3639,12,124.656,3408745440,0.5,0.8767488127326402,1.5640310368849368
Queen4147,4147110,329499284.0,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,372.508,36.8695,4346.04,100.75,4483.6595,4856.1675,8,144.787,6256377746,0.5,0.6958497655176225,1.3965392085837778


==> logs/suitesparse-3-0.01-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,8.41398,0.9113,2.95225,1.5188,5.38235,13.796330000000001
ecology2,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,10.1886,0.776091,2.2614,2.88055,5.9180410000000006,16.106641
tmtsym,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,9.61394,0.808366,5.02332,4.5875,10.419186,20.033126
afshell4,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.4906,1.25652,3.67373,2.77706,7.70731,21.19791
bundleadj,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,42,12.8157,1.97677,0.672869,6.08859,8.738229,21.553929
afshell8,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.7696,1.41945,3.86813,2.97704,8.26462,22.034219999999998
afshell3,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,15.6893,1.607,4.47026,3.27087,9.34813,25.037429999999997
af3k101,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,13.9475,1.21631,3.74635,6.1574,11.120059999999999,25.06756
afshell7,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,17.4929,1.53482,4.34659,3.16563,9.047039999999999,26.539939999999998
af0k101,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,13.4862,1.30451,3.7006,8.31819,13.3233,26.8095
af2k101,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,13.5831,1.24042,3.78008,8.4007,13.4212,27.0043
af4k101,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.3084,1.46761,4.42291,7.55204,13.44256,28.75096
af5k101,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,18.522,1.39564,4.03004,6.78209,12.20777,30.72977
af1k101,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,17.2765,1.52179,4.38792,9.08198,14.99169,32.26819
apache2,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,15.4609,1.28238,11.45,9.28888,22.021259999999998,37.48216
thermal2,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.4446,1.50489,8.99422,6.31495,16.814059999999998,38.258660000000006
G3circuit,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,31.7828,1.96991,11.0992,7.72995,20.79906,52.581860000000006
ldoor,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,37.3232,4.14091,7.94165,3.6505,15.733060000000002,53.05626
inline1,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,41.3628,4.61684,12.5051,22.6895,39.811440000000005,81.17424
PFlow742,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.2935,4.51829,40.2768,14.4407,59.23579,99.52929
boneS10,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,58.0196,6.23125,18.3404,32.3846,56.95625,114.97585000000001
Fault639,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.082,3.93205,176.178,14.5716,194.68165,229.76364999999998
bone010,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,38,67.7695,8.18435,110.443,99.4489,218.07625,285.84574999999995
Hook1498,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,76.4931,6.86623,195.373,61.0537,263.29293,339.78603
Flan1565,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,114.755,13.1168,108.901,110.517,232.5348,347.2898
audikw1,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,77.9002,9.70892,195.522,65.3103,270.54122,348.44142
Emilia923,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,49.2486,4.71314,345.737,15.3424,365.79254000000003,415.04114000000004
StocF-1465,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,56.4754,5.65481,160.246,251.811,417.71181,474.18721000000005
Serena,1391349,64531701,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,81.3383,8.30963,491.84,27.0315,527.18113,608.51943
Geo1438,1437960,63156690,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,90.6994,8.70997,517.545,28.8224,555.07737,645.7767699999999
Bump2911,2911419,127729899,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,212.712,20.1599,2723.2,109.292,2852.6519,3065.3639
Queen4147,4147110,329499284,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,372.508,36.8695,4346.04,100.75,4483.6595,4856.1675


==> logs/suitesparse-3-0.01-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,6.7874,0.787491,2.70273,1.41733,4.907551,11.694951
parabolicfem,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,8.41398,0.9113,2.95225,1.5188,5.38235,13.796330000000001
parabolicfem,525825,3674625,14,4,1,0,0,0.01,32784091,0.0588421,0.000201794,10,8.90087,0.853398,2.88276,2.69958,6.435738000000001,15.336608000000002
ecology2,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,10.1886,0.776091,2.2614,2.88055,5.9180410000000006,16.106641
tmtsym,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,9.61394,0.808366,5.02332,4.5875,10.419186,20.033126
ecology2,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,13.9159,0.877052,2.50073,3.30115,6.678932,20.594832
ecology2,999999,4995991,15,4,1,0,0,0.01,51382088,0.691659,0.000303723,17,12.0629,0.8426,2.51053,5.66087,9.014,21.0769
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373,8.428794,21.104594
afshell4,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.4906,1.25652,3.67373,2.77706,7.70731,21.19791
afshell8,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.4719,1.2783,3.80278,2.81363,7.89471,21.366609999999998
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543,7.89917,21.517970000000002
bundleadj,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,42,12.8157,1.97677,0.672869,6.08859,8.738229,21.553929
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851,8.42508,21.88048
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863,8.36462,21.91702
afshell8,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.7696,1.41945,3.86813,2.97704,8.26462,22.034219999999998
tmtsym,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,11.5957,0.943273,5.81538,4.99008,11.748733000000001,23.344433
tmtsym,726713,5080961,15,4,1,0,0,0.01,35166572,2.17221,0.000914465,20,9.56908,0.80423,5.26064,7.9084,13.973270000000001,23.54235
afshell7,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,14.3429,1.28069,3.59368,4.47373,9.348099999999999,23.691
afshell3,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,13.8439,1.33254,3.69837,5.09523,10.12614,23.97004
afshell8,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,13.9446,1.30445,3.86281,5.04365,10.210910000000002,24.15551
afshell4,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,14.0277,1.32219,3.79449,5.08394,10.20062,24.228319999999997
afshell3,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,15.6893,1.607,4.47026,3.27087,9.34813,25.037429999999997
af3k101,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,13.9475,1.21631,3.74635,6.1574,11.120059999999999,25.06756
af3k101,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.6215,1.34903,4.00735,6.8265,12.18288,25.80438
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264,12.31977,25.83987
afshell7,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,17.4929,1.53482,4.34659,3.16563,9.047039999999999,26.539939999999998
af0k101,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,13.4862,1.30451,3.7006,8.31819,13.3233,26.8095
af2k101,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,13.5831,1.24042,3.78008,8.4007,13.4212,27.0043
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423,13.51782,27.04032
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229,13.979669999999999,28.17867
af4k101,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.3084,1.46761,4.42291,7.55204,13.44256,28.75096
af5k101,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,18.522,1.39564,4.03004,6.78209,12.20777,30.72977
af3k101,503625,17550675,14,4,1,0,0,0.01,68619650,3.9974,0.00166407,38,13.7727,1.28053,3.81146,12.1152,17.20719,30.979889999999997
af4k101,503625,17550675,14,4,1,0,0,0.01,68711286,4.44277,0.00188116,42,14.291,1.23735,3.7059,11.814,16.75725,31.04825
af5k101,503625,17550675,14,4,1,0,0,0.01,68662525,4.28551,0.00180203,40,14.0527,1.34772,3.84296,12.8335,18.02418,32.07688
af1k101,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,17.2765,1.52179,4.38792,9.08198,14.99169,32.26819
bundleadj,513351,20208051,14,4,1,0,0,0.01,46581646,1.97549,0.00101024,86,15.9725,2.24618,0.759354,13.3466,16.352134,32.324633999999996
af4k101,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,17.481,1.67474,5.09145,8.80045,15.56664,33.04764
af0k101,503625,17550675,14,4,1,0,0,0.01,68046339,8.40725,0.00300928,50,14.2845,1.23834,3.64325,13.947,18.82859,33.11309
af0k101,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,17.5558,1.65261,4.71413,9.47547,15.84221,33.39801
af2k101,503625,17550675,14,4,1,0,0,0.01,68756390,7.67466,0.00289017,50,13.8642,1.25173,4.25386,15.0365,20.54209,34.40629
af1k101,503625,17550675,14,4,1,0,0,0.01,67867898,8.11294,0.00295011,48,14.8523,1.30398,3.97539,15.2665,20.54587,35.39817
apache2,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,15.4609,1.28238,11.45,9.28888,22.021259999999998,37.48216
thermal2,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.4446,1.50489,8.99422,6.31495,16.814059999999998,38.258660000000006
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779,19.191399999999998,40.6538
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813,23.648200000000003,40.7191
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755,20.44939,44.97719
thermal2,1228045,8580313,16,4,1,0,0,0.01,53804678,0.648906,0.000422914,16,21.8216,1.65502,10.2193,12.3789,24.25322,46.07482
apache2,715176,4817870,15,4,1,0,0,0.01,82116512,0.361893,0.00116385,24,16.1364,1.3065,12.4933,17.0309,30.8307,46.9671
G3circuit,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,31.7828,1.96991,11.0992,7.72995,20.79906,52.581860000000006
ldoor,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,37.3232,4.14091,7.94165,3.6505,15.733060000000002,53.05626
ldoor,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.176,3.60039,7.96932,3.52108,15.09079,54.26679
ldoor,952203,46522475,15,4,1,0,0,0.01,130924580,0.0740978,0.000517211,9,37.7002,3.90043,7.41334,5.56509,16.87886,54.57906
G3circuit,1585478,7660826,16,4,1,0,0,0.01,98516479,0.170574,0.000448021,14,29.074,1.92932,12.2446,14.004,28.17792,57.25192
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627,41.14273,81.10553
inline1,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,41.3628,4.61684,12.5051,22.6895,39.811440000000005,81.17424
inline1,503712,36816342,14,4,1,0,0,0.01,136466081,3.05357,0.00299555,72,39.2605,4.36649,11.469,39.7404,55.57589,94.83639
PFlow742,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.2935,4.51829,40.2768,14.4407,59.23579,99.52929
PFlow742,742793,37138461,15,4,1,0,0,0.01,256947588,0.635376,0.00138336,22,41.0824,4.3846,39.8072,25.8647,70.0565,111.1389
boneS10,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,58.0196,6.23125,18.3404,32.3846,56.95625,114.97585000000001
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863,58.62418,115.78388000000001
PFlow742,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,48.4453,5.41742,48.9175,16.4805,70.81541999999999,119.26071999999999
boneS10,914898,55468422,15,4,1,0,0,0.01,220099243,1.83366,0.00179148,64,51.7353,5.41062,16.4724,55.322,77.20502,128.94032
Fault639,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.082,3.93205,176.178,14.5716,194.68165,229.76364999999998
Fault639,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,34.5065,3.86563,181.236,13.9466,199.04823,233.55472999999998
Fault639,638802,28614564,15,4,1,0,0,0.01,574776651,0.320946,0.00219177,12,33.3173,3.83424,174.902,22.5325,201.26873999999998,234.58604
bone010,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,38,67.7695,8.18435,110.443,99.4489,218.07625,285.84574999999995
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314,248.77406,326.56665999999996
bone010,986703,71666325,15,4,1,0,0,0.01,612718587,0.653215,0.00266109,76,68.4762,7.73909,105.559,149.256,262.55409,331.03029000000004
Hook1498,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,76.4931,6.86623,195.373,61.0537,263.29293,339.78603
Flan1565,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,114.755,13.1168,108.901,110.517,232.5348,347.2898
audikw1,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,77.9002,9.70892,195.522,65.3103,270.54122,348.44142
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79,238.1442,353.6732
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,83.0372,10.1644,221.208,64.4985,295.8709,378.9081
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169,312.36209,389.32259
Hook1498,1498023,60917445,16,4,1,0,0,0.01,836154539,0.521288,0.00213038,34,81.3684,7.30216,209.563,96.9618,313.82696,395.19536
Emilia923,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,49.2486,4.71314,345.737,15.3424,365.79254000000003,415.04114000000004
Flan1565,1564794,117406044,16,4,1,0,0,0.01,818455620,0.617991,0.00236793,58,116.172,13.1109,106.589,181.261,300.9609,417.13289999999995
Emilia923,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,47.2688,5.07669,354.212,15.9753,375.26399,422.53279
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027,382.8252,429.7844
audikw1,943695,77651847,15,4,1,0,0,0.01,747709397,0.313738,0.00243694,42,98.453,10.0103,218.41,104.31,332.7303,431.1833
Emilia923,923136,41005206,15,4,1,0,0,0.01,960882719,0.479002,0.00159236,10,49.0315,5.34059,352.835,25.2979,383.47348999999997,432.50499
StocF-1465,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,56.4754,5.65481,160.246,251.811,417.71181,474.18721000000005
StocF-1465,1465137,21005389,16,4,1,0,0,0.01,434292827,4.28396,0.00438441,122,47.6744,5.04056,133.965,352.954,491.95956,539.63396
Geo1438,1437960,63156690,16,4,1,0,0,0.01,1378520631,0.0689707,0.00197469,10,81.2834,8.3299,419.894,43.7685,471.99240000000003,553.2758
Geo1438,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.5651,8.29799,454.691,27.3824,490.37139,569.9364899999999
Serena,1391349,64531701,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,81.3383,8.30963,491.84,27.0315,527.18113,608.51943
Serena,1391349,64531701,16,4,1,0,0,0.01,1274752008,0.039523,0.0021394,10,92.8235,9.99109,497.932,38.9019,546.82499,639.6484899999999
Geo1438,1437960,63156690,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,90.6994,8.70997,517.545,28.8224,555.07737,645.7767699999999
Serena,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,84.2311,8.12506,575.01,25.6815,608.81656,693.0476600000001
Bump2911,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,166.525,17.807,2354.52,91.4649,2463.7918999999997,2630.3169
Bump2911,2911419,127729899,17,4,1,0,0,0.01,3408745440,0.11315,0.00206547,12,196.643,18.0914,2424.31,124.656,2567.0573999999997,2763.7003999999997
Bump2911,2911419,127729899,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,212.712,20.1599,2723.2,109.292,2852.6519,3065.3639
Queen4147,4147110,329499284,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,372.508,36.8695,4346.04,100.75,4483.6595,4856.1675
Queen4147,4147110,329499284,17,4,1,0,0,0.01,6256377746,0.147792,0.00124512,8,363.742,38.683,4318.83,144.787,4502.3,4866.042
Queen4147,4147110,329499284,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,372.587,37.8522,5164.66,123.882,5326.3942,5698.981199999999


==> logs/suitesparse-3-0.05-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.05,32286315,0.341855,0.00102061,22,8.1603,0.78632,2.64738,5.20682,8.640519999999999,16.800819999999998
afshell3,504855,17588875,14,4,1,0,0,0.05,63685101,0.345579,0.00340056,50,13.4684,1.29313,3.25277,14.0517,18.5976,32.066
afshell8,504855,17588875,14,4,1,0,0,0.05,63685101,0.345392,0.00339986,50,13.4791,1.29474,3.2636,14.0465,18.60484,32.08394
afshell4,504855,17588875,14,4,1,0,0,0.05,63685101,0.345579,0.00340056,50,14.4174,1.28017,3.36577,13.1251,17.77104,32.18844
ecology2,999999,4995991,15,4,1,0,0,0.05,50709715,0.352001,0.00104928,49,13.9577,0.906236,2.56387,17.156,20.626106,34.583805999999996
tmtsym,726713,5080961,15,4,1,0,0,0.05,34003417,0.403949,0.0015142,42,12.6918,0.925028,5.35604,17.7248,24.005868,36.69766799999999
afshell7,504855,17588875,14,4,1,0,0,0.05,63685101,0.345392,0.00339986,50,17.3226,1.40362,3.77088,14.3859,19.5604,36.883
bundleadj,513351,20208051,14,4,1,0,0,0.05,46523198,0.870501,0.00303109,260,15.3603,2.06133,0.729502,39.8425,42.633332,57.993632000000005
af3k101,503625,17550675,14,4,1,0,0,0.05,63468908,3.17164,0.00634973,137,14.3013,1.33687,3.46515,40.5457,45.347719999999995,59.64901999999999
ldoor,952203,46522475,15,4,1,0,0,0.05,118471858,0.225562,0.00251577,25,40.3735,3.98606,7.25086,15.4914,26.728320000000004,67.10182
af4k101,503625,17550675,14,4,1,0,0,0.05,63528355,3.61596,0.006843,156,16.8274,1.46072,3.84511,47.5589,52.86473,69.69212999999999
af5k101,503625,17550675,14,4,1,0,0,0.05,63509489,3.43064,0.00666226,150,16.7106,1.59069,3.92955,48.1688,53.68904,70.39963999999999
thermal2,1228045,8580313,16,4,1,0,0,0.05,51495044,0.441539,0.00188661,49,25.0247,1.70255,9.60258,36.4352,47.74033,72.76503
G3circuit,1585478,7660826,16,4,1,0,0,0.05,92825705,0.39511,0.00224383,48,24.1421,1.79571,9.96416,40.2222,51.98207,76.12416999999999
af2k101,503625,17550675,14,4,1,0,0,0.05,63552483,4.02249,0.00740195,188,15.4767,1.35364,3.72982,55.9776,61.061060000000005,76.53776
af1k101,503625,17550675,14,4,1,0,0,0.05,63080350,3.95209,0.00719853,179,16.5833,1.45061,3.89014,57.273,62.61375,79.19705
af0k101,503625,17550675,14,4,1,0,0,0.05,63156663,4.19062,0.00724509,191,16.9628,1.48484,3.83007,57.6187,62.933609999999994,79.89641
apache2,715176,4817870,15,4,1,0,0,0.05,72142289,0.241937,0.00504683,86,16.5713,1.25687,11.0093,53.2676,65.53377,82.10507
PFlow742,742793,37138461,15,4,1,0,0,0.05,210628548,1.36093,0.00595757,81,44.9523,4.53798,34.1991,86.8477,125.58478,170.53708
inline1,503712,36816342,14,4,1,0,0,0.05,122757130,1.57445,0.0065499,278,34.9751,4.23449,9.83109,140.801,154.86658,189.84168
Fault639,638802,28614564,15,4,1,0,0,0.05,402444358,0.876185,0.0110012,44,38.6506,3.82586,106.905,65.5808,176.31166000000002,214.96226000000001
boneS10,914898,55468422,15,4,1,0,0,0.05,202152180,1.30888,0.00695889,275,62.9297,5.86558,16.461,224.344,246.67058,309.60028
Emilia923,923136,41005206,15,4,1,0,0,0.05,794355632,0.856535,0.00715951,37,59.9571,5.69146,294.976,87.1518,387.81926,447.77635999999995
audikw1,943695,77651847,15,4,1,0,0,0.05,553262865,0.147713,0.0103378,145,81.5763,8.67537,117.986,267.26,393.92137,475.49766999999997
Serena,1391349,64531701,16,4,1,0,0,0.05,881039199,0.100645,0.0104262,31,95.7652,8.50936,292.133,97.7061,398.34846,494.11366
Geo1438,1437960,63156690,16,4,1,0,0,0.05,949383895,0.190237,0.0102156,39,93.4214,8.62787,263.648,141.936,414.21187,507.63327000000004
bone010,986703,71666325,15,4,1,0,0,0.05,475328586,0.277172,0.00887419,257,69.1253,7.90689,75.7221,436.089,519.71799,588.84329
Hook1498,1498023,60917445,16,4,1,0,0,0.05,620529859,0.20076,0.00900412,141,89.5733,8.23706,166.327,413.827,588.3910599999999,677.9643599999999
Flan1565,1564794,117406044,16,4,1,0,0,0.05,643715279,0.435815,0.00831936,234,136.577,13.4393,88.5021,635.355,737.2964000000001,873.8734
Bump2911,2911419,127729899,17,4,1,0,0,0.05,2387056595,0.361544,0.0106364,54,199.685,18.4677,1263.82,450.684,1732.9716999999998,1932.6567
StocF-1465,1465137,21005389,16,4,1,0,0,0.05,400653485,7.08831,0.00992529,838,51.302,5.04646,132.087,2393.68,2530.81346,2582.11546
Queen4147,4147110,329499284,17,4,1,0,0,0.05,4636786469,0.524555,0.00454021,28,438.754,38.7656,2499.22,395.352,2933.3376,3372.0915999999997


==> logs/suitesparse-3-0.05-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,6.39425,0.735012,2.40342,2.84161,5.980042,12.374292,22,5.20682,32286315,0.5,0.5457476924495183,1.0945865144411804
apache2,715176,4817870.0,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.3325,1.10278,9.58669,28.2615,38.95097,51.28347,86,53.2676,72142289,0.4883720930232558,0.5305570365475448,1.3061652645925887
ecology2,999999,4995991.0,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.6067,0.93221,2.66471,8.7072,12.304120000000001,25.91082,49,17.156,50709715,0.42857142857142855,0.5075308929820471,1.0702888194106395
tmtsym,726713,5080961.0,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.19464,0.826408,4.73732,10.6997,16.263428,25.458068,42,17.7248,34003417,0.5714285714285714,0.6036570229283265,1.0989371156434073
G3circuit,1585478,7660826.0,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.1554,1.75855,10.2912,22.3507,34.40045,58.55585000000001,48,40.2222,92825705,0.4791666666666667,0.5556806937462396,1.167142172526457
thermal2,1228045,8580313.0,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,25.8421,1.85597,11.019,23.0559,35.93087,61.77297,49,36.4352,51495044,0.4897959183673469,0.6327919155102758,1.118976711622967
af2k101,503625,17550675.0,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.2714,1.40114,3.9457,34.3145,39.66134,54.93274,188,55.9776,63552483,0.5,0.613004130223518,1.2322547649318438
af1k101,503625,17550675.0,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.143,1.46771,3.65931,32.9958,38.122820000000004,53.265820000000005,179,57.273,63080350,0.49162011173184356,0.5761143994552407,1.2333660640754214
af5k101,503625,17550675.0,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,16.3586,1.52502,3.96842,28.1395,33.632940000000005,49.99154,150,48.1688,63509489,0.4866666666666667,0.5841851987178424,1.2324876051199216
af0k101,503625,17550675.0,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,16.163,1.51308,3.9361,35.4274,40.87658,57.03958,191,57.6187,63156663,0.4869109947643979,0.6148594119617415,1.2333556635188279
af3k101,503625,17550675.0,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,13.2758,1.25204,3.34118,22.3347,26.92792,40.203720000000004,137,40.5457,63468908,0.48905109489051096,0.5508524948391569,1.2326390427262433
af4k101,503625,17550675.0,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,14.0296,1.22838,3.36576,24.0443,28.63844,42.66804,156,47.5589,63528355,0.48717948717948717,0.5055688840574529,1.2323901036001956
afshell7,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,16.6,1.46037,3.80988,8.84672,14.116969999999998,30.716970000000003,50,14.3859,63685101,0.48,0.6149577016384098,1.2230494225015047
afshell8,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,15.2681,1.40799,3.76718,8.71173,13.8869,29.155,50,14.0465,63685101,0.48,0.6202064571245506,1.2230494225015047
afshell4,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5013,1.36266,3.37005,7.9911,12.72381,26.22511,50,13.1251,63685101,0.48,0.6088410754965676,1.2230494225015047
afshell3,504855,17588875.0,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,14.1111,1.24768,3.30365,7.46839,12.01972,26.13082,50,14.0517,63685101,0.48,0.5314936982713836,1.2230494225015047
bundleadj,513351,20208051.0,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.5854,1.84156,0.679638,17.5634,20.084598,33.669998,260,39.8425,46523198,0.5,0.44082073163079627,1.003927997383155
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,47.83,5.247,135.589,1608.2,1749.036,1796.866,838,2393.68,400653485,0.47494033412887826,0.6718525450352596,1.4751896542220269
Fault639,638802,28614564.0,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,32.4866,3.69052,94.9146,44.7059,143.31101999999998,175.79762,44,65.5808,402444358,0.4772727272727273,0.6816918976285743,1.6453863666787945
inline1,503712,36816342.0,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,137,32.2788,4.14886,9.34355,79.6176,93.11000999999999,125.38880999999999,278,140.801,122757130,0.49280575539568344,0.565461893026328,1.2534740263152129
PFlow742,742793,37138461.0,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,48.875,5.32163,38.9224,60.6427,104.88673,153.76173,81,86.8477,210628548,0.49382716049382713,0.698264893601097,1.478230007073875
Emilia923,923136,41005206.0,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,47.3552,5.17108,238.439,52.538,296.14808,343.50328,37,87.1518,794355632,0.4594594594594595,0.602833217443587,1.432173842760644
ldoor,952203,46522475.0,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,38.6759,3.59818,6.56885,7.58641,17.75344,56.429339999999996,25,15.4914,118471858,0.48,0.48971752068889834,1.184652426063918
boneS10,914898,55468422.0,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,51.4307,5.33044,14.2977,117.305,136.93314,188.36384,275,224.344,202152180,0.49454545454545457,0.5228800413650466,1.232227997739129
Hook1498,1498023,60917445.0,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,86.9809,9.02486,176.229,305.973,491.22686,578.20776,141,413.827,620529859,0.49645390070921985,0.7393741829315149,1.611558510031344
Geo1438,1437960,63156690.0,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,90.4731,9.38902,249.049,104.32,362.75802,453.23112,39,141.936,949383895,0.48717948717948717,0.7349791455303798,1.5955505828335121
Serena,1391349,64531701.0,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,80.7828,8.29234,270.634,74.1047,353.03104,433.81383999999997,31,97.7061,881039199,0.4838709677419355,0.7584449691472691,1.727320553645423
bone010,986703,71666325.0,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,127,78.3866,8.25488,85.5207,312.175,405.95058,484.33718,257,436.089,475328586,0.49416342412451364,0.7158515807553045,1.5551674100240207
audikw1,943695,77651847.0,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,87.6675,8.85907,113.683,182.637,305.17907,392.84657000000004,145,267.26,553262865,0.496551724137931,0.6833682556312206,1.583957974479274
Flan1565,1564794,117406044.0,16,4,1,1,0,0.05,935535344,0.0175661,0.000247885,116,139.924,13.9693,95.4243,420.219,529.6126,669.5366,234,635.355,643715279,0.49572649572649574,0.6613924498902188,1.453337173312613
Bump2911,2911419,127729899.0,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,193.517,18.6061,1316.21,348.341,1683.1571,1876.6741000000002,54,450.684,2387056595,0.46296296296296297,0.7729162783679917,1.697835986582463
Queen4147,4147110,329499284.0,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,381.52,35.1693,2087.31,258.1,2380.5793,2762.0993,28,395.352,4636786469,0.5,0.6528359537829581,1.4897901818821064


==> logs/suitesparse-3-0.05-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,6.39425,0.735012,2.40342,2.84161,5.980042,12.374292
tmtsym,726713,5080961,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.19464,0.826408,4.73732,10.6997,16.263428,25.458068
ecology2,999999,4995991,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.6067,0.93221,2.66471,8.7072,12.304120000000001,25.91082
afshell3,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,14.1111,1.24768,3.30365,7.46839,12.01972,26.13082
afshell4,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5013,1.36266,3.37005,7.9911,12.72381,26.22511
afshell8,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,15.2681,1.40799,3.76718,8.71173,13.8869,29.155
afshell7,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,16.6,1.46037,3.80988,8.84672,14.116969999999998,30.716970000000003
bundleadj,513351,20208051,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.5854,1.84156,0.679638,17.5634,20.084598,33.669998
af3k101,503625,17550675,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,13.2758,1.25204,3.34118,22.3347,26.92792,40.203720000000004
af4k101,503625,17550675,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,14.0296,1.22838,3.36576,24.0443,28.63844,42.66804
af5k101,503625,17550675,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,16.3586,1.52502,3.96842,28.1395,33.632940000000005,49.99154
apache2,715176,4817870,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.3325,1.10278,9.58669,28.2615,38.95097,51.28347
af1k101,503625,17550675,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.143,1.46771,3.65931,32.9958,38.122820000000004,53.265820000000005
af2k101,503625,17550675,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.2714,1.40114,3.9457,34.3145,39.66134,54.93274
ldoor,952203,46522475,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,38.6759,3.59818,6.56885,7.58641,17.75344,56.429339999999996
af0k101,503625,17550675,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,16.163,1.51308,3.9361,35.4274,40.87658,57.03958
G3circuit,1585478,7660826,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.1554,1.75855,10.2912,22.3507,34.40045,58.55585000000001
thermal2,1228045,8580313,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,25.8421,1.85597,11.019,23.0559,35.93087,61.77297
inline1,503712,36816342,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,137,32.2788,4.14886,9.34355,79.6176,93.11000999999999,125.38880999999999
PFlow742,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,48.875,5.32163,38.9224,60.6427,104.88673,153.76173
Fault639,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,32.4866,3.69052,94.9146,44.7059,143.31101999999998,175.79762
boneS10,914898,55468422,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,51.4307,5.33044,14.2977,117.305,136.93314,188.36384
Emilia923,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,47.3552,5.17108,238.439,52.538,296.14808,343.50328
audikw1,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,87.6675,8.85907,113.683,182.637,305.17907,392.84657000000004
Serena,1391349,64531701,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,80.7828,8.29234,270.634,74.1047,353.03104,433.81383999999997
Geo1438,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,90.4731,9.38902,249.049,104.32,362.75802,453.23112
bone010,986703,71666325,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,127,78.3866,8.25488,85.5207,312.175,405.95058,484.33718
Hook1498,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,86.9809,9.02486,176.229,305.973,491.22686,578.20776
Flan1565,1564794,117406044,16,4,1,1,0,0.05,935535344,0.0175661,0.000247885,116,139.924,13.9693,95.4243,420.219,529.6126,669.5366
StocF-1465,1465137,21005389,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,47.83,5.247,135.589,1608.2,1749.036,1796.866
Bump2911,2911419,127729899,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,193.517,18.6061,1316.21,348.341,1683.1571,1876.6741000000002
Queen4147,4147110,329499284,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,381.52,35.1693,2087.31,258.1,2380.5793,2762.0993


==> logs/suitesparse-3-0.05-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,6.39425,0.735012,2.40342,2.84161,5.980042,12.374292
parabolicfem,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,9.11689,0.881193,2.74791,3.38312,7.0122230000000005,16.129112999999997
parabolicfem,525825,3674625,14,4,1,0,0,0.05,32286315,0.341855,0.00102061,22,8.1603,0.78632,2.64738,5.20682,8.640519999999999,16.800819999999998
ecology2,999999,4995991,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.7176,0.899435,2.55552,8.3696,11.824555,24.542155
tmtsym,726713,5080961,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.19464,0.826408,4.73732,10.6997,16.263428,25.458068
ecology2,999999,4995991,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.6067,0.93221,2.66471,8.7072,12.304120000000001,25.91082
afshell3,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,14.1111,1.24768,3.30365,7.46839,12.01972,26.13082
afshell4,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5013,1.36266,3.37005,7.9911,12.72381,26.22511
afshell4,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.3475,1.25675,3.38597,8.26366,12.906379999999999,26.253880000000002
afshell7,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.5863,1.31098,3.39431,8.19763,12.90292,26.48922
afshell3,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.3709,1.36357,3.58065,8.09306,13.037279999999999,27.40818
afshell8,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,15.2681,1.40799,3.76718,8.71173,13.8869,29.155
tmtsym,726713,5080961,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.385,0.920769,5.60818,11.9867,18.515649,29.900649
afshell7,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,16.6,1.46037,3.80988,8.84672,14.116969999999998,30.716970000000003
afshell8,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,16.4556,1.54197,4.09997,9.09822,14.74016,31.19576
afshell3,504855,17588875,14,4,1,0,0,0.05,63685101,0.345579,0.00340056,50,13.4684,1.29313,3.25277,14.0517,18.5976,32.066
afshell8,504855,17588875,14,4,1,0,0,0.05,63685101,0.345392,0.00339986,50,13.4791,1.29474,3.2636,14.0465,18.60484,32.08394
afshell4,504855,17588875,14,4,1,0,0,0.05,63685101,0.345579,0.00340056,50,14.4174,1.28017,3.36577,13.1251,17.77104,32.18844
bundleadj,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,128,13.101,1.82448,0.650975,16.872,19.347455,32.448455
bundleadj,513351,20208051,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.5854,1.84156,0.679638,17.5634,20.084598,33.669998
ecology2,999999,4995991,15,4,1,0,0,0.05,50709715,0.352001,0.00104928,49,13.9577,0.906236,2.56387,17.156,20.626106,34.583805999999996
tmtsym,726713,5080961,15,4,1,0,0,0.05,34003417,0.403949,0.0015142,42,12.6918,0.925028,5.35604,17.7248,24.005868,36.69766799999999
afshell7,504855,17588875,14,4,1,0,0,0.05,63685101,0.345392,0.00339986,50,17.3226,1.40362,3.77088,14.3859,19.5604,36.883
af3k101,503625,17550675,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,13.2758,1.25204,3.34118,22.3347,26.92792,40.203720000000004
af4k101,503625,17550675,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,14.0296,1.22838,3.36576,24.0443,28.63844,42.66804
af5k101,503625,17550675,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.4709,1.24819,3.48223,24.5759,29.30632,42.77722
af4k101,503625,17550675,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,13.7194,1.28631,3.54684,25.2351,30.06825,43.78765
af1k101,503625,17550675,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.6011,1.25442,3.44601,27.786,32.48643,46.08753
af2k101,503625,17550675,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.2706,1.26986,3.33916,29.3175,33.92652,47.19712
af3k101,503625,17550675,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,16.39,1.49858,4.60511,26.0533,32.15699,48.54699
af5k101,503625,17550675,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,16.3586,1.52502,3.96842,28.1395,33.632940000000005,49.99154
apache2,715176,4817870,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.3325,1.10278,9.58669,28.2615,38.95097,51.28347
af1k101,503625,17550675,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.143,1.46771,3.65931,32.9958,38.122820000000004,53.265820000000005
af0k101,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,15.3184,1.5172,4.16624,33.7529,39.436339999999994,54.75474
af2k101,503625,17550675,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.2714,1.40114,3.9457,34.3145,39.66134,54.93274
apache2,715176,4817870,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,14.9428,1.15504,9.95456,29.352,40.461600000000004,55.4044
ldoor,952203,46522475,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,38.6759,3.59818,6.56885,7.58641,17.75344,56.429339999999996
ldoor,952203,46522475,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.6572,3.55636,6.68603,8.0644,18.30679,56.96399
af0k101,503625,17550675,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,16.163,1.51308,3.9361,35.4274,40.87658,57.03958
bundleadj,513351,20208051,14,4,1,0,0,0.05,46523198,0.870501,0.00303109,260,15.3603,2.06133,0.729502,39.8425,42.633332,57.993632000000005
G3circuit,1585478,7660826,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.1554,1.75855,10.2912,22.3507,34.40045,58.55585000000001
af3k101,503625,17550675,14,4,1,0,0,0.05,63468908,3.17164,0.00634973,137,14.3013,1.33687,3.46515,40.5457,45.347719999999995,59.64901999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,25.4079,1.81869,10.6559,23.3073,35.781890000000004,61.18979
thermal2,1228045,8580313,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,25.789,1.69449,11.0686,22.862,35.62509,61.41409
thermal2,1228045,8580313,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,25.8421,1.85597,11.019,23.0559,35.93087,61.77297
ldoor,952203,46522475,15,4,1,0,0,0.05,118471858,0.225562,0.00251577,25,40.3735,3.98606,7.25086,15.4914,26.728320000000004,67.10182
af4k101,503625,17550675,14,4,1,0,0,0.05,63528355,3.61596,0.006843,156,16.8274,1.46072,3.84511,47.5589,52.86473,69.69212999999999
af5k101,503625,17550675,14,4,1,0,0,0.05,63509489,3.43064,0.00666226,150,16.7106,1.59069,3.92955,48.1688,53.68904,70.39963999999999
thermal2,1228045,8580313,16,4,1,0,0,0.05,51495044,0.441539,0.00188661,49,25.0247,1.70255,9.60258,36.4352,47.74033,72.76503
G3circuit,1585478,7660826,16,4,1,0,0,0.05,92825705,0.39511,0.00224383,48,24.1421,1.79571,9.96416,40.2222,51.98207,76.12416999999999
af2k101,503625,17550675,14,4,1,0,0,0.05,63552483,4.02249,0.00740195,188,15.4767,1.35364,3.72982,55.9776,61.061060000000005,76.53776
af1k101,503625,17550675,14,4,1,0,0,0.05,63080350,3.95209,0.00719853,179,16.5833,1.45061,3.89014,57.273,62.61375,79.19705
af0k101,503625,17550675,14,4,1,0,0,0.05,63156663,4.19062,0.00724509,191,16.9628,1.48484,3.83007,57.6187,62.933609999999994,79.89641
apache2,715176,4817870,15,4,1,0,0,0.05,72142289,0.241937,0.00504683,86,16.5713,1.25687,11.0093,53.2676,65.53377,82.10507
inline1,503712,36816342,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,137,32.2788,4.14886,9.34355,79.6176,93.11000999999999,125.38880999999999
inline1,503712,36816342,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,138,32.3102,4.17403,9.72378,81.3814,95.27921,127.58941
PFlow742,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,40,47.8184,4.83981,38.0884,52.7612,95.68941000000001,143.50781
PFlow742,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,48.875,5.32163,38.9224,60.6427,104.88673,153.76173
PFlow742,742793,37138461,15,4,1,0,0,0.05,210628548,1.36093,0.00595757,81,44.9523,4.53798,34.1991,86.8477,125.58478,170.53708
Fault639,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,32.4866,3.69052,94.9146,44.7059,143.31101999999998,175.79762
boneS10,914898,55468422,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,51.4307,5.33044,14.2977,117.305,136.93314,188.36384
inline1,503712,36816342,14,4,1,0,0,0.05,122757130,1.57445,0.0065499,278,34.9751,4.23449,9.83109,140.801,154.86658,189.84168
Fault639,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,35.619,4.02613,114.421,49.7283,168.17543,203.79443
Fault639,638802,28614564,15,4,1,0,0,0.05,402444358,0.876185,0.0110012,44,38.6506,3.82586,106.905,65.5808,176.31166000000002,214.96226000000001
boneS10,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,57.0103,6.04244,17.0717,136.156,159.27014,216.28044
boneS10,914898,55468422,15,4,1,0,0,0.05,202152180,1.30888,0.00695889,275,62.9297,5.86558,16.461,224.344,246.67058,309.60028
Emilia923,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,47.3552,5.17108,238.439,52.538,296.14808,343.50328
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101,309.92257,387.81507
audikw1,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,87.6675,8.85907,113.683,182.637,305.17907,392.84657000000004
Emilia923,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,56.1507,5.22949,284.295,52.075,341.59949,397.75019000000003
Serena,1391349,64531701,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,80.7828,8.29234,270.634,74.1047,353.03104,433.81383999999997
audikw1,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,82.5514,9.48762,138.383,212.487,360.35762,442.90902
Emilia923,923136,41005206,15,4,1,0,0,0.05,794355632,0.856535,0.00715951,37,59.9571,5.69146,294.976,87.1518,387.81926,447.77635999999995
Geo1438,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,90.4731,9.38902,249.049,104.32,362.75802,453.23112
bone010,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,71.9697,8.37818,85.8986,300.516,394.79278,466.76248000000004
audikw1,943695,77651847,15,4,1,0,0,0.05,553262865,0.147713,0.0103378,145,81.5763,8.67537,117.986,267.26,393.92137,475.49766999999997
Hook1498,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3365,7.25483,153.422,244.034,404.71083,484.04733
bone010,986703,71666325,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,127,78.3866,8.25488,85.5207,312.175,405.95058,484.33718
Serena,1391349,64531701,16,4,1,0,0,0.05,881039199,0.100645,0.0104262,31,95.7652,8.50936,292.133,97.7061,398.34846,494.11366
Geo1438,1437960,63156690,16,4,1,0,0,0.05,949383895,0.190237,0.0102156,39,93.4214,8.62787,263.648,141.936,414.21187,507.63327000000004
Serena,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,87.2063,9.21964,347.906,79.4206,436.54624,523.7525400000001
Hook1498,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,86.9809,9.02486,176.229,305.973,491.22686,578.20776
bone010,986703,71666325,15,4,1,0,0,0.05,475328586,0.277172,0.00887419,257,69.1253,7.90689,75.7221,436.089,519.71799,588.84329
Flan1565,1564794,117406044,16,4,1,1,1,0.05,829908511,0.0219014,0.000416146,117,115.948,12.437,82.9364,379.789,475.1624,591.1104
Flan1565,1564794,117406044,16,4,1,1,0,0.05,935535344,0.0175661,0.000247885,116,139.924,13.9693,95.4243,420.219,529.6126,669.5366
Hook1498,1498023,60917445,16,4,1,0,0,0.05,620529859,0.20076,0.00900412,141,89.5733,8.23706,166.327,413.827,588.3910599999999,677.9643599999999
Flan1565,1564794,117406044,16,4,1,0,0,0.05,643715279,0.435815,0.00831936,234,136.577,13.4393,88.5021,635.355,737.2964000000001,873.8734
Bump2911,2911419,127729899,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,178.297,17.4311,1192.51,321.658,1531.5991,1709.8961
StocF-1465,1465137,21005389,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,47.83,5.247,135.589,1608.2,1749.036,1796.866
Bump2911,2911419,127729899,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,193.517,18.6061,1316.21,348.341,1683.1571,1876.6741000000002
Bump2911,2911419,127729899,17,4,1,0,0,0.05,2387056595,0.361544,0.0106364,54,199.685,18.4677,1263.82,450.684,1732.9716999999998,1932.6567
StocF-1465,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,490,59.3805,5.79116,162.45,1928.74,2096.98116,2156.36166
StocF-1465,1465137,21005389,16,4,1,0,0,0.05,400653485,7.08831,0.00992529,838,51.302,5.04646,132.087,2393.68,2530.81346,2582.11546
Queen4147,4147110,329499284,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,381.52,35.1693,2087.31,258.1,2380.5793,2762.0993
Queen4147,4147110,329499284,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,400.239,37.6674,2506.73,255.998,2800.3954,3200.6344
Queen4147,4147110,329499284,17,4,1,0,0,0.05,4636786469,0.524555,0.00454021,28,438.754,38.7656,2499.22,395.352,2933.3376,3372.0915999999997


==> logs/suitesparse-3-0.1-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.1,32091858,0.339458,0.00198957,36,9.03946,0.814127,2.80116,9.59182,13.207107,22.246567
ecology2,999999,4995991,15,4,1,0,0,0.1,50418247,0.244439,0.00194435,81,14.0631,0.882813,2.59906,28.4591,31.940973,46.004073000000005
afshell7,504855,17588875,14,4,1,0,0,0.1,61799724,0.233305,0.00573739,94,14.7944,1.33599,3.3897,28.0545,32.780190000000005,47.57459
afshell8,504855,17588875,14,4,1,0,0,0.1,61799724,0.233305,0.00573739,94,15.2842,1.45092,3.29175,28.0967,32.83937,48.12357
tmtsym,726713,5080961,15,4,1,0,0,0.1,33586981,0.399089,0.00281328,72,12.9932,0.903447,5.40387,30.4439,36.751217,49.744417
afshell3,504855,17588875,14,4,1,0,0,0.1,61799724,0.233285,0.00573734,94,15.961,1.53471,3.38132,29.7196,34.63563,50.59663
afshell4,504855,17588875,14,4,1,0,0,0.1,61799724,0.233285,0.00573734,94,16.5806,1.4242,3.67515,29.4755,34.57485,51.15545
ldoor,952203,46522475,15,4,1,0,0,0.1,113576421,0.346541,0.00480356,49,45.5687,4.12633,7.34503,30.3687,41.84006,87.40876
af5k101,503625,17550675,14,4,1,0,0,0.1,61623389,2.59583,0.0102828,273,14.2788,1.23222,3.11381,70.0211,74.36713,88.64593
bundleadj,513351,20208051,14,4,1,0,0,0.1,46507510,0.560855,0.00305503,472,15.7663,2.12118,0.733682,70.5333,73.388162,89.154462
af3k101,503625,17550675,14,4,1,0,0,0.1,61597482,2.52881,0.0100593,249,17.5293,1.50291,3.75528,78.1214,83.37959,100.90888999999999
af4k101,503625,17550675,14,4,1,0,0,0.1,61640533,2.60818,0.0103246,287,16.1054,1.58657,3.89451,90.1851,95.66618000000001,111.77158
thermal2,1228045,8580313,16,4,1,0,0,0.1,50661690,0.370957,0.00326296,92,26.8731,1.92186,10.6208,73.7225,86.26516,113.13826
apache2,715176,4817870,15,4,1,0,0,0.1,69047616,0.19867,0.00753252,158,14.4284,1.18468,9.51666,92.3404,103.04174,117.47014
af0k101,503625,17550675,14,4,1,0,0,0.1,61417068,2.96021,0.0103567,338,15.4833,1.40987,3.45243,97.49,102.3523,117.8356
af2k101,503625,17550675,14,4,1,0,0,0.1,61653454,2.89028,0.0106859,342,16.8045,1.3972,3.56337,96.5381,101.49867,118.30317
af1k101,503625,17550675,14,4,1,0,0,0.1,61383274,2.87342,0.0102549,326,17.3492,1.49289,3.64479,100.579,105.71668,123.06587999999999
G3circuit,1585478,7660826,16,4,1,0,0,0.1,90582539,0.245502,0.00394146,102,29.2824,1.71814,10.2432,88.537,100.49834000000001,129.78074
Fault639,638802,28614564,15,4,1,0,0,0.1,329806228,0.960416,0.0203148,87,37.4784,3.84768,82.6714,116.498,203.01708000000002,240.49548
PFlow742,742793,37138461,15,4,1,0,0,0.1,192129241,0.708795,0.0101447,163,49.4415,5.1712,34.8663,169.115,209.1525,258.594
inline1,503712,36816342,14,4,1,0,0,0.1,117719561,0.958648,0.0100083,535,37.8588,4.52929,9.52743,283.801,297.85772,335.71652
Emilia923,923136,41005206,15,4,1,0,0,0.1,721560179,0.949855,0.0125947,80,50.7584,4.81849,199.136,156.597,360.55149,411.30989
Serena,1391349,64531701,16,4,1,0,0,0.1,724840475,0.117645,0.0190747,51,100.66,8.93983,242.104,157.512,408.55583,509.21583000000004
Geo1438,1437960,63156690,16,4,1,0,0,0.1,774245316,0.200162,0.0193668,78,93.0612,9.06561,187.203,254.172,450.44061,543.50181
boneS10,914898,55468422,15,4,1,0,0,0.1,195881307,0.874552,0.0108724,553,63.6853,6.11109,17.2555,469.389,492.75559,556.44089
audikw1,943695,77651847,15,4,1,0,0,0.1,466893794,0.115635,0.0195124,270,78.5559,9.31872,96.3967,496.992,602.70742,681.26332
Hook1498,1498023,60917445,16,4,1,0,0,0.1,531814291,0.148773,0.0162372,274,89.3586,8.66029,141.589,743.792,894.04129,983.39989
bone010,986703,71666325,15,4,1,0,0,0.1,424144114,0.195386,0.0158311,522,73.4772,8.19438,68.1896,855.937,932.32098,1005.79818
Flan1565,1564794,117406044,16,4,1,0,0,0.1,573292431,0.271799,0.0146222,492,149.794,14.3563,81.1939,1262.23,1357.7802,1507.5742
Bump2911,2911419,127729899,17,4,1,0,0,0.1,1963027265,0.412906,0.0182511,89,167.314,17.2046,797.282,681.474,1495.9606,1663.2746000000002
Queen4147,4147110,329499284,17,4,1,0,0,0.1,3920196879,0.628762,0.00738342,59,443.904,42.1499,1820.11,840.781,2703.0409,3146.9449
StocF-1465,1465137,21005389,16,4,1,0,0,0.1,379585415,8.47061,0.0151906,1464,56.7314,5.84566,133.819,4182.48,4322.14466,4378.87606


==> logs/suitesparse-3-0.1-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,6.51114,0.783266,2.57082,4.78959,8.143676,14.654816,36,9.59182,32091858,0.5,0.49934110523341757,1.0946341903918433
apache2,715176,4817870.0,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.8149,1.21807,9.71431,50.7641,61.696479999999994,75.51138,158,92.3404,69047616,0.4873417721518987,0.5497496220505868,1.3098252081578023
ecology2,999999,4995991.0,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,11.5412,0.843635,2.40697,14.867,18.117605,29.658805,81,28.4591,50418247,0.49382716049382713,0.5223988109251523,1.0695165978301466
tmtsym,726713,5080961.0,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,35,9.99793,0.767693,4.51193,13.6429,18.922522999999998,28.920453000000002,72,30.4439,33586981,0.4861111111111111,0.44813246660250494,1.098536275112074
G3circuit,1585478,7660826.0,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,24.6623,1.82748,10.6937,48.753,61.27418,85.93648,102,88.537,90582539,0.47058823529411764,0.5506511402012717,1.17043312287813
thermal2,1228045,8580313.0,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,21.4552,1.67106,9.59656,39.593,50.860620000000004,72.31582,92,73.7225,50661690,0.5,0.5370544948964021,1.1190785581768
af0k101,503625,17550675.0,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.3255,1.30002,3.29119,57.2813,61.872510000000005,75.19801,338,97.49,61417068,0.4911242603550296,0.5875607754641502,1.2388350743151724
af4k101,503625,17550675.0,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,16.5835,1.45727,3.77109,49.9997,55.22806,71.81156,287,90.1851,61640533,0.46689895470383275,0.5544119815801057,1.2382327226145173
af1k101,503625,17550675.0,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.5778,1.30142,3.40201,52.4482,57.15163,70.72943000000001,326,100.579,61383274,0.46319018404907975,0.5214627307887333,1.2388550991920046
af2k101,503625,17550675.0,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,15.9727,1.36873,3.53619,55.9076,60.81252,76.78522000000001,342,96.5381,61653454,0.47953216374269003,0.5791247186344045,1.2381603794655203
af3k101,503625,17550675.0,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.7031,1.34643,3.30374,38.8067,43.45687,57.15997,249,78.1214,61597482,0.4779116465863454,0.49674865017780023,1.2384392433443951
af5k101,503625,17550675.0,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,13.2307,1.28591,3.18251,43.1244,47.59282,60.82352,273,70.0211,61623389,0.47619047619047616,0.6158772141540193,1.238341532952691
afshell8,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,16.7355,2.52267,5.68942,15.4354,23.647489999999998,40.38299,94,28.0967,61799724,0.48936170212765956,0.5493670075133379,1.229157997534099
afshell4,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,16.1424,1.39841,3.45325,15.4355,20.28716,36.429559999999995,94,29.4755,61799724,0.48936170212765956,0.5236722023375345,1.229157997534099
afshell3,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3629,1.27726,3.14103,16.1906,20.608890000000002,33.97179,94,29.7196,61799724,0.48936170212765956,0.5447785299936742,1.229157997534099
afshell7,504855,17588875.0,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4598,1.32172,3.1664,14.9522,19.44032,32.90012,94,28.0545,61799724,0.48936170212765956,0.5329697552977241,1.229157997534099
bundleadj,513351,20208051.0,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,236,12.8233,1.94026,0.643352,30.5675,33.151112,45.974412,472,70.5333,46507510,0.5,0.4333768588737518,1.004040895760706
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,49.2301,5.15958,128.106,2689.28,2822.54558,2871.77568,1464,4182.48,379585415,0.4733606557377049,0.6429869359805667,1.4993500290310153
Fault639,638802,28614564.0,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.0293,3.21141,69.8352,75.0467,148.09331,180.12261,87,116.498,329806228,0.47126436781609193,0.6441887414376213,1.7625716849713342
inline1,503712,36816342.0,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,36.6367,4.22788,9.25822,152.549,166.0351,202.67180000000002,535,283.801,117719561,0.48598130841121495,0.537521009439713,1.265889073439545
PFlow742,742793,37138461.0,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,39.4839,4.35346,30.5647,102.131,137.04916,176.53305999999998,163,169.115,192129241,0.48466257668711654,0.6039144960529816,1.5183916018280632
Emilia923,923136,41005206.0,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.9309,5.18757,197.302,113.582,316.07156999999995,364.00247,80,156.597,721560179,0.475,0.7253140226185686,1.4755325570703368
ldoor,952203,46522475.0,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,37.7774,3.9875,6.53703,15.4201,25.944629999999997,63.72203,49,30.3687,113576421,0.4897959183673469,0.5077629269609828,1.1930631975099832
boneS10,914898,55468422.0,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,63.553,6.33976,16.6372,272.298,295.27496,358.82795999999996,553,469.389,195881307,0.4918625678119349,0.5801115918779519,1.2449188272977982
Hook1498,1498023,60917445.0,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,95.1183,9.53171,156.092,590.84,756.46371,851.5820100000001,274,743.792,531814291,0.4927007299270073,0.7943618646073096,1.6967562178580116
Geo1438,1437960,63156690.0,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,82.2919,7.50989,166.103,153.544,327.15689000000003,409.44879000000003,78,254.172,774245316,0.47435897435897434,0.6040948648946384,1.7024071980307596
Serena,1391349,64531701.0,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,86.4889,8.74157,212.056,117.407,338.20457,424.69347,51,157.512,724840475,0.49019607843137253,0.745384478642897,1.8399945215531734
bone010,986703,71666325.0,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,236,67.5972,8.24616,69.4162,526.321,603.9833600000001,671.5805600000001,522,855.937,424144114,0.4521072796934866,0.614906237258116,1.6142397180596026
audikw1,943695,77651847.0,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,82.4761,9.6059,106.666,380.604,496.8759,579.352,270,496.992,466893794,0.4888888888888889,0.7658151439057369,1.6766358389419929
Flan1565,1564794,117406044.0,16,4,1,1,0,0.1,866031716,0.0289856,0.000903746,239,113.851,12.915,71.1959,772.681,856.7919,970.6429,492,1262.23,573292431,0.48577235772357724,0.6121554708729788,1.5106282050320667
Bump2911,2911419,127729899.0,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,177.978,17.0373,849.318,495.282,1361.6372999999999,1539.6153,89,681.474,1963027265,0.43820224719101125,0.726780478785691,1.789421099049279
Queen4147,4147110,329499284.0,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,370.999,37.4666,1405.42,490.483,1933.3696,2304.3686000000002,59,840.781,3920196879,0.4576271186440678,0.5833659419040155,1.555968566700142


==> logs/suitesparse-3-0.1-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,6.51114,0.783266,2.57082,4.78959,8.143676,14.654816
tmtsym,726713,5080961,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,35,9.99793,0.767693,4.51193,13.6429,18.922522999999998,28.920453000000002
ecology2,999999,4995991,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,11.5412,0.843635,2.40697,14.867,18.117605,29.658805
afshell7,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4598,1.32172,3.1664,14.9522,19.44032,32.90012
afshell3,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3629,1.27726,3.14103,16.1906,20.608890000000002,33.97179
afshell4,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,16.1424,1.39841,3.45325,15.4355,20.28716,36.429559999999995
afshell8,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,16.7355,2.52267,5.68942,15.4354,23.647489999999998,40.38299
bundleadj,513351,20208051,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,236,12.8233,1.94026,0.643352,30.5675,33.151112,45.974412
af3k101,503625,17550675,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.7031,1.34643,3.30374,38.8067,43.45687,57.15997
af5k101,503625,17550675,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,13.2307,1.28591,3.18251,43.1244,47.59282,60.82352
ldoor,952203,46522475,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,37.7774,3.9875,6.53703,15.4201,25.944629999999997,63.72203
af1k101,503625,17550675,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.5778,1.30142,3.40201,52.4482,57.15163,70.72943000000001
af4k101,503625,17550675,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,16.5835,1.45727,3.77109,49.9997,55.22806,71.81156
thermal2,1228045,8580313,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,21.4552,1.67106,9.59656,39.593,50.860620000000004,72.31582
af0k101,503625,17550675,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.3255,1.30002,3.29119,57.2813,61.872510000000005,75.19801
apache2,715176,4817870,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.8149,1.21807,9.71431,50.7641,61.696479999999994,75.51138
af2k101,503625,17550675,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,15.9727,1.36873,3.53619,55.9076,60.81252,76.78522000000001
G3circuit,1585478,7660826,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,24.6623,1.82748,10.6937,48.753,61.27418,85.93648
PFlow742,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,39.4839,4.35346,30.5647,102.131,137.04916,176.53305999999998
Fault639,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.0293,3.21141,69.8352,75.0467,148.09331,180.12261
inline1,503712,36816342,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,36.6367,4.22788,9.25822,152.549,166.0351,202.67180000000002
boneS10,914898,55468422,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,63.553,6.33976,16.6372,272.298,295.27496,358.82795999999996
Emilia923,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.9309,5.18757,197.302,113.582,316.07156999999995,364.00247
Geo1438,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,82.2919,7.50989,166.103,153.544,327.15689000000003,409.44879000000003
Serena,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,86.4889,8.74157,212.056,117.407,338.20457,424.69347
audikw1,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,82.4761,9.6059,106.666,380.604,496.8759,579.352
bone010,986703,71666325,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,236,67.5972,8.24616,69.4162,526.321,603.9833600000001,671.5805600000001
Hook1498,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,95.1183,9.53171,156.092,590.84,756.46371,851.5820100000001
Flan1565,1564794,117406044,16,4,1,1,0,0.1,866031716,0.0289856,0.000903746,239,113.851,12.915,71.1959,772.681,856.7919,970.6429
Bump2911,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,177.978,17.0373,849.318,495.282,1361.6372999999999,1539.6153
Queen4147,4147110,329499284,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,370.999,37.4666,1405.42,490.483,1933.3696,2304.3686000000002
StocF-1465,1465137,21005389,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,49.2301,5.15958,128.106,2689.28,2822.54558,2871.77568


==> logs/suitesparse-3-0.1-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,6.51114,0.783266,2.57082,4.78959,8.143676,14.654816
parabolicfem,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,8.71828,0.841796,2.85868,5.44428,9.144756000000001,17.863036
parabolicfem,525825,3674625,14,4,1,0,0,0.1,32091858,0.339458,0.00198957,36,9.03946,0.814127,2.80116,9.59182,13.207107,22.246567
tmtsym,726713,5080961,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,35,9.99793,0.767693,4.51193,13.6429,18.922522999999998,28.920453000000002
ecology2,999999,4995991,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,11.5412,0.843635,2.40697,14.867,18.117605,29.658805
ecology2,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.4763,0.830117,2.38464,14.9707,18.185457,29.661757
tmtsym,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,9.14679,0.806044,4.70934,15.7264,21.241784,30.388574
afshell7,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4598,1.32172,3.1664,14.9522,19.44032,32.90012
afshell8,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.5885,1.2852,3.25448,14.8035,19.34318,32.93168
afshell3,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3629,1.27726,3.14103,16.1906,20.608890000000002,33.97179
afshell7,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.2035,1.38561,3.55401,16.6684,21.608019999999996,35.81152
afshell4,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,16.1424,1.39841,3.45325,15.4355,20.28716,36.429559999999995
afshell4,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,15.2855,1.40805,3.73899,16.7225,21.86954,37.15504
afshell8,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,16.7355,2.52267,5.68942,15.4354,23.647489999999998,40.38299
afshell3,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,17.5153,1.69605,3.73397,17.4785,22.90852,40.42382
bundleadj,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,228,12.9816,1.91131,0.681293,29.9294,32.522003,45.503603
bundleadj,513351,20208051,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,236,12.8233,1.94026,0.643352,30.5675,33.151112,45.974412
ecology2,999999,4995991,15,4,1,0,0,0.1,50418247,0.244439,0.00194435,81,14.0631,0.882813,2.59906,28.4591,31.940973,46.004073000000005
afshell7,504855,17588875,14,4,1,0,0,0.1,61799724,0.233305,0.00573739,94,14.7944,1.33599,3.3897,28.0545,32.780190000000005,47.57459
afshell8,504855,17588875,14,4,1,0,0,0.1,61799724,0.233305,0.00573739,94,15.2842,1.45092,3.29175,28.0967,32.83937,48.12357
tmtsym,726713,5080961,15,4,1,0,0,0.1,33586981,0.399089,0.00281328,72,12.9932,0.903447,5.40387,30.4439,36.751217,49.744417
afshell3,504855,17588875,14,4,1,0,0,0.1,61799724,0.233285,0.00573734,94,15.961,1.53471,3.38132,29.7196,34.63563,50.59663
afshell4,504855,17588875,14,4,1,0,0,0.1,61799724,0.233285,0.00573734,94,16.5806,1.4242,3.67515,29.4755,34.57485,51.15545
af3k101,503625,17550675,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.7031,1.34643,3.30374,38.8067,43.45687,57.15997
af3k101,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.507,1.34275,3.41056,39.907,44.660309999999996,58.16731
af5k101,503625,17550675,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,13.2307,1.28591,3.18251,43.1244,47.59282,60.82352
af5k101,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.4871,1.24841,3.3264,43.2937,47.86851,61.35561
ldoor,952203,46522475,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,36.779,3.88469,6.57268,16.2847,26.742070000000002,63.52107
ldoor,952203,46522475,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,37.7774,3.9875,6.53703,15.4201,25.944629999999997,63.72203
af4k101,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.772,1.36001,3.47744,45.3251,50.162549999999996,64.93455
af0k101,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.6922,1.18713,3.19641,49.3715,53.755039999999994,68.44724
af1k101,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,14.2942,1.31876,3.4216,50.001,54.74136,69.03556
af1k101,503625,17550675,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.5778,1.30142,3.40201,52.4482,57.15163,70.72943000000001
thermal2,1228045,8580313,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,20.2576,1.60469,9.36062,39.7683,50.733610000000006,70.99121000000001
af4k101,503625,17550675,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,16.5835,1.45727,3.77109,49.9997,55.22806,71.81156
thermal2,1228045,8580313,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,21.4552,1.67106,9.59656,39.593,50.860620000000004,72.31582
af0k101,503625,17550675,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.3255,1.30002,3.29119,57.2813,61.872510000000005,75.19801
apache2,715176,4817870,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.8149,1.21807,9.71431,50.7641,61.696479999999994,75.51138
apache2,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,13.7909,1.19673,9.74166,51.5197,62.45809,76.24898999999999
af2k101,503625,17550675,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,15.9727,1.36873,3.53619,55.9076,60.81252,76.78522000000001
G3circuit,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.3164,1.64864,9.60469,42.3014,53.55473,77.87113
af2k101,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,17.8001,1.67984,4.37775,57.0623,63.11989,80.91999
G3circuit,1585478,7660826,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,24.6623,1.82748,10.6937,48.753,61.27418,85.93648
ldoor,952203,46522475,15,4,1,0,0,0.1,113576421,0.346541,0.00480356,49,45.5687,4.12633,7.34503,30.3687,41.84006,87.40876
af5k101,503625,17550675,14,4,1,0,0,0.1,61623389,2.59583,0.0102828,273,14.2788,1.23222,3.11381,70.0211,74.36713,88.64593
bundleadj,513351,20208051,14,4,1,0,0,0.1,46507510,0.560855,0.00305503,472,15.7663,2.12118,0.733682,70.5333,73.388162,89.154462
af3k101,503625,17550675,14,4,1,0,0,0.1,61597482,2.52881,0.0100593,249,17.5293,1.50291,3.75528,78.1214,83.37959,100.90888999999999
af4k101,503625,17550675,14,4,1,0,0,0.1,61640533,2.60818,0.0103246,287,16.1054,1.58657,3.89451,90.1851,95.66618000000001,111.77158
thermal2,1228045,8580313,16,4,1,0,0,0.1,50661690,0.370957,0.00326296,92,26.8731,1.92186,10.6208,73.7225,86.26516,113.13826
apache2,715176,4817870,15,4,1,0,0,0.1,69047616,0.19867,0.00753252,158,14.4284,1.18468,9.51666,92.3404,103.04174,117.47014
af0k101,503625,17550675,14,4,1,0,0,0.1,61417068,2.96021,0.0103567,338,15.4833,1.40987,3.45243,97.49,102.3523,117.8356
af2k101,503625,17550675,14,4,1,0,0,0.1,61653454,2.89028,0.0106859,342,16.8045,1.3972,3.56337,96.5381,101.49867,118.30317
af1k101,503625,17550675,14,4,1,0,0,0.1,61383274,2.87342,0.0102549,326,17.3492,1.49289,3.64479,100.579,105.71668,123.06587999999999
G3circuit,1585478,7660826,16,4,1,0,0,0.1,90582539,0.245502,0.00394146,102,29.2824,1.71814,10.2432,88.537,100.49834000000001,129.78074
PFlow742,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,39.4839,4.35346,30.5647,102.131,137.04916,176.53305999999998
Fault639,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.0293,3.21141,69.8352,75.0467,148.09331,180.12261
PFlow742,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,42.4155,4.96827,32.4717,101.04,138.47997,180.89547
inline1,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,260,37.794,4.22803,9.78533,143.453,157.46636,195.26036
Fault639,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.3074,3.49949,80.311,83.2264,167.03689,201.34429
inline1,503712,36816342,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,36.6367,4.22788,9.25822,152.549,166.0351,202.67180000000002
Fault639,638802,28614564,15,4,1,0,0,0.1,329806228,0.960416,0.0203148,87,37.4784,3.84768,82.6714,116.498,203.01708000000002,240.49548
PFlow742,742793,37138461,15,4,1,0,0,0.1,192129241,0.708795,0.0101447,163,49.4415,5.1712,34.8663,169.115,209.1525,258.594
inline1,503712,36816342,14,4,1,0,0,0.1,117719561,0.958648,0.0100083,535,37.8588,4.52929,9.52743,283.801,297.85772,335.71652
boneS10,914898,55468422,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,63.553,6.33976,16.6372,272.298,295.27496,358.82795999999996
Emilia923,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.9309,5.18757,197.302,113.582,316.07156999999995,364.00247
boneS10,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,62.589,7.41243,17.5738,286.668,311.65423,374.24323000000004
Emilia923,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.8716,5.33165,218.627,112.094,336.05264999999997,386.92425
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301,318.25556,401.75516
Geo1438,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,82.2919,7.50989,166.103,153.544,327.15689000000003,409.44879000000003
Emilia923,923136,41005206,15,4,1,0,0,0.1,721560179,0.949855,0.0125947,80,50.7584,4.81849,199.136,156.597,360.55149,411.30989
Serena,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,86.4889,8.74157,212.056,117.407,338.20457,424.69347
Geo1438,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,79.849,8.2711,186.104,175.701,370.0761,449.92510000000004
Serena,1391349,64531701,16,4,1,0,0,0.1,724840475,0.117645,0.0190747,51,100.66,8.93983,242.104,157.512,408.55583,509.21583000000004
Geo1438,1437960,63156690,16,4,1,0,0,0.1,774245316,0.200162,0.0193668,78,93.0612,9.06561,187.203,254.172,450.44061,543.50181
boneS10,914898,55468422,15,4,1,0,0,0.1,195881307,0.874552,0.0108724,553,63.6853,6.11109,17.2555,469.389,492.75559,556.44089
audikw1,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,82.4761,9.6059,106.666,380.604,496.8759,579.352
audikw1,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,78.1826,10.2861,124.655,401.125,536.0661,614.2487
bone010,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,71.8923,7.81663,71.0119,520.541,599.36953,671.26183
bone010,986703,71666325,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,236,67.5972,8.24616,69.4162,526.321,603.9833600000001,671.5805600000001
audikw1,943695,77651847,15,4,1,0,0,0.1,466893794,0.115635,0.0195124,270,78.5559,9.31872,96.3967,496.992,602.70742,681.26332
Hook1498,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,77.4494,7.80681,133.693,511.181,652.6808100000001,730.13021
Hook1498,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,95.1183,9.53171,156.092,590.84,756.46371,851.5820100000001
Flan1565,1564794,117406044,16,4,1,1,1,0.1,727060361,0.0397578,0.00171229,245,114.249,12.9087,75.4139,762.331,850.6536,964.9026
Flan1565,1564794,117406044,16,4,1,1,0,0.1,866031716,0.0289856,0.000903746,239,113.851,12.915,71.1959,772.681,856.7919,970.6429
Hook1498,1498023,60917445,16,4,1,0,0,0.1,531814291,0.148773,0.0162372,274,89.3586,8.66029,141.589,743.792,894.04129,983.39989
bone010,986703,71666325,15,4,1,0,0,0.1,424144114,0.195386,0.0158311,522,73.4772,8.19438,68.1896,855.937,932.32098,1005.79818
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27,1291.8207,1466.2947
Flan1565,1564794,117406044,16,4,1,0,0,0.1,573292431,0.271799,0.0146222,492,149.794,14.3563,81.1939,1262.23,1357.7802,1507.5742
Bump2911,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,177.978,17.0373,849.318,495.282,1361.6372999999999,1539.6153
Bump2911,2911419,127729899,17,4,1,0,0,0.1,1963027265,0.412906,0.0182511,89,167.314,17.2046,797.282,681.474,1495.9606,1663.2746000000002
Queen4147,4147110,329499284,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,370.999,37.4666,1405.42,490.483,1933.3696,2304.3686000000002
Queen4147,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,456.513,45.2231,1797.8,555.353,2398.3761,2854.8891
StocF-1465,1465137,21005389,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,49.2301,5.15958,128.106,2689.28,2822.54558,2871.77568
StocF-1465,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,990,48.0754,4.83084,118.781,2924.08,3047.69184,3095.76724
Queen4147,4147110,329499284,17,4,1,0,0,0.1,3920196879,0.628762,0.00738342,59,443.904,42.1499,1820.11,840.781,2703.0409,3146.9449
StocF-1465,1465137,21005389,16,4,1,0,0,0.1,379585415,8.47061,0.0151906,1464,56.7314,5.84566,133.819,4182.48,4322.14466,4378.87606


==> logs/suitesparse-3-0.2-prescale-FO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.2,31950825,0.258694,0.00359129,71,8.46094,0.893162,2.64457,17.8958,21.433532,29.894472
ecology2,999999,4995991,15,4,1,0,0,0.2,50224487,0.203086,0.00297771,146,11.1486,0.757164,2.0827,42.8748,45.714664,56.863264
afshell8,504855,17588875,14,4,1,0,0,0.2,60479093,0.156426,0.00959865,205,14.3216,1.27537,2.94597,51.0585,55.27984,69.60144
afshell3,504855,17588875,14,4,1,0,0,0.2,60479246,0.156436,0.00959807,205,14.283,1.35221,3.14306,57.2764,61.77167,76.05467
afshell4,504855,17588875,14,4,1,0,0,0.2,60479246,0.156436,0.00959807,205,14.6643,1.35385,3.23319,57.9581,62.54514,77.20944
afshell7,504855,17588875,14,4,1,0,0,0.2,60479093,0.156426,0.00959865,205,16.8494,1.38569,3.31439,55.7144,60.41448,77.26388
tmtsym,726713,5080961,15,4,1,0,0,0.2,33326529,0.257132,0.00413411,162,12.1429,0.912191,5.18736,64.8803,70.97985100000001,83.12275100000001
ldoor,952203,46522475,15,4,1,0,0,0.2,109368946,0.378927,0.00922249,94,43.3125,4.07646,6.62726,54.9464,65.65012,108.96261999999999
bundleadj,513351,20208051,14,4,1,0,0,0.2,46492393,0.713259,0.00456207,726,13.5528,1.79964,0.679552,93.8389,96.318092,109.870892
apache2,715176,4817870,15,4,1,0,0,0.2,67420041,0.203058,0.0119046,209,16.0963,1.27856,10.1588,119.64,131.07736,147.17365999999998
af1k101,503625,17550675,14,4,1,0,0,0.2,59857683,1.87272,0.0163361,590,14.3106,1.23119,2.99017,147.189,151.41036,165.72096
af0k101,503625,17550675,14,4,1,0,0,0.2,59891620,1.90372,0.0163274,594,14.322,1.2434,2.9751,147.222,151.44050000000001,165.76250000000002
af3k101,503625,17550675,14,4,1,0,0,0.2,59978718,1.6575,0.0163275,487,16.1344,1.48159,3.65193,145.267,150.40052,166.53492
af5k101,503625,17550675,14,4,1,0,0,0.2,59988977,1.70104,0.0167313,533,16.1883,1.49905,3.56739,156.287,161.35344,177.54174
thermal2,1228045,8580313,16,4,1,0,0,0.2,50130203,0.239558,0.00490046,183,27.0884,1.75722,10.5556,140.252,152.56482,179.65322
af4k101,503625,17550675,14,4,1,0,0,0.2,59993240,1.71625,0.0167924,556,15.2461,1.34607,3.35152,159.717,164.41459,179.66069000000002
af2k101,503625,17550675,14,4,1,0,0,0.2,59998904,1.90951,0.0168963,621,15.428,1.4148,3.30848,173.198,177.92128,193.34928000000002
G3circuit,1585478,7660826,16,4,1,0,0,0.2,88680176,0.17713,0.00756676,201,28.7117,1.87,10.5732,189.491,201.9342,230.6459
Fault639,638802,28614564,15,4,1,0,0,0.2,263145564,1.09893,0.0400243,124,37.9571,3.84539,61.2764,148.622,213.74379000000002,251.70089000000002
PFlow742,742793,37138461,15,4,1,0,0,0.2,172044614,0.732047,0.017297,285,48.0138,5.09739,32.0657,279.936,317.09909,365.11289
Serena,1391349,64531701,16,4,1,0,0,0.2,584763365,0.147656,0.0356166,76,95.3438,8.89795,175.597,215.701,400.19595000000004,495.53975
inline1,503712,36816342,14,4,1,0,0,0.2,113573229,0.653878,0.0158182,1024,40.3315,4.15471,8.98871,476.244,489.38742,529.71892
Geo1438,1437960,63156690,16,4,1,0,0,0.2,619670467,0.200962,0.0354794,135,82.4532,8.0582,125.396,362.088,495.54220000000004,577.9954
Emilia923,923136,41005206,15,4,1,0,0,0.2,630523655,1.08994,0.0212143,166,57.6789,5.52816,198.857,344.813,549.1981599999999,606.87706
boneS10,914898,55468422,15,4,1,0,0,0.2,190398660,1.20719,0.0166684,1154,54.9765,5.88747,14.336,943.655,963.87847,1018.85497
audikw1,943695,77651847,15,4,1,0,0,0.2,389274017,0.145399,0.0369593,472,90.8525,9.83986,89.1464,834.981,933.96726,1024.81976
Hook1498,1498023,60917445,16,4,1,0,0,0.2,447077165,0.145273,0.0310842,485,79.6084,7.7285,105.625,1266.94,1380.2935,1459.9019
bone010,986703,71666325,15,4,1,0,0,0.2,374735210,0.146837,0.0289148,1013,74.5819,8.55493,61.1155,1549.16,1618.83043,1693.41233
Bump2911,2911419,127729899,17,4,1,0,0,0.2,1595429550,0.50056,0.0318993,151,203.712,19.3596,599.118,1038.11,1656.5875999999998,1860.2995999999998
Queen4147,4147110,329499284,17,4,1,0,0,0.2,3123272104,0.618594,0.0155196,110,368.705,39.1082,841.952,1169.54,2050.6002,2419.3052
Flan1565,1564794,117406044,16,4,1,0,0,0.2,509008589,0.17176,0.027037,1023,125.898,12.9116,62.3163,2294.9,2370.1279,2496.0259
StocF-1465,1465137,21005389,16,4,1,0,0,0.2,346121795,8.03926,0.0229314,3000,55.4564,5.63402,126.174,8028.46,8160.26802,8215.72442


==> logs/suitesparse-3-0.2-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,6.46976,0.681134,2.22582,7.98224,10.889194,17.358954,71,17.8958,31950825,0.49295774647887325,0.4460398529263849,1.0947131412099687
apache2,715176,4817870.0,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,16.2682,1.28213,10.5589,73.9013,85.74233000000001,102.01053,209,119.64,67420041,0.48325358851674644,0.6176972584419927,1.3104761831871328
ecology2,999999,4995991.0,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,11.005,0.735953,2.14932,23.0339,25.919173,36.924172999999996,146,42.8748,50224487,0.4931506849315068,0.5372363253006428,1.0693710818788453
tmtsym,726713,5080961.0,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.46989,0.754069,4.26436,30.1709,35.189329,44.659219,162,64.8803,33326529,0.4876543209876543,0.46502405198496305,1.0985893250389203
G3circuit,1585478,7660826.0,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,27.5878,1.89516,11.1907,105.914,118.99986,146.58766,201,189.491,88680176,0.472636815920398,0.5589394746980068,1.1721872879458426
thermal2,1228045,8580313.0,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,27.3424,1.92033,11.162,87.3707,100.45303,127.79543000000001,183,140.252,50130203,0.4918032786885246,0.6229551093745543,1.1192489884790613
af2k101,503625,17550675.0,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,13.4767,1.25747,3.05235,94.5755,98.88532000000001,112.36202,621,173.198,59998904,0.4750402576489533,0.5460542269541219,1.2431243244043257
af0k101,503625,17550675.0,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,13.488,1.31944,3.06118,93.789,98.16962,111.65762000000001,594,147.222,59891620,0.49326599326599324,0.6370583200880303,1.24334820130095
af1k101,503625,17550675.0,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.2721,1.33707,3.31209,91.4079,96.05705999999999,110.32916,590,147.189,59857683,0.46440677966101696,0.6210239895644376,1.2433065442910645
af4k101,503625,17550675.0,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,13.5086,1.41739,3.13998,83.0763,87.63367000000001,101.14227,556,159.717,59993240,0.45863309352517984,0.5201468848024944,1.2431534452881692
af5k101,503625,17550675.0,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,15.6737,1.40928,3.67127,93.551,98.63155,114.30525,533,156.287,59988977,0.4596622889305816,0.5985846551536596,1.2432051475056827
af3k101,503625,17550675.0,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,13.1489,1.20479,2.91535,63.6261,67.74624,80.89514,487,145.267,59978718,0.45585215605749485,0.43799417624099074,1.243257083287442
afshell8,504855,17588875.0,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,16.3899,1.4706,3.58741,36.277,41.335010000000004,57.72491,205,51.0585,60479093,0.4878048780487805,0.7104987416394919,1.233430550950888
afshell3,504855,17588875.0,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5903,1.37278,3.26717,33.7426,38.38255,51.97285,205,57.2764,60479246,0.4878048780487805,0.5891187295290905,1.233431448533601
afshell4,504855,17588875.0,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5806,1.34629,3.23719,32.746,37.329480000000004,50.91008,205,57.9581,60479246,0.4878048780487805,0.5649943666200238,1.233431448533601
afshell7,504855,17588875.0,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,13.6231,1.2876,2.99385,31.7547,36.03615,49.65925,205,55.7144,60479093,0.4878048780487805,0.5699549847077237,1.233430550950888
bundleadj,513351,20208051.0,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,340,12.4474,1.7616,0.679809,43.4366,45.878009,58.325409,726,93.8389,46492393,0.46831955922865015,0.46288479511162217,1.004153604225104
StocF-1465,1465137,21005389.0,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,47.0359,5.07604,125.182,7447.58,7577.83804,7624.8739399999995,3000,8028.46,346121795,0.5973333333333334,0.9276473943944418,1.5448859584239705
Fault639,638802,28614564.0,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,38.2154,3.87001,64.8004,123.353,192.02340999999998,230.23881,124,148.622,263145564,0.4838709677419355,0.8299780651585902,1.9048064515349383
inline1,503712,36816342.0,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,495,38.4302,4.68918,9.63504,308.96,323.28422,361.71441999999996,1024,476.244,113573229,0.4833984375,0.6487430812776643,1.2762837886734735
PFlow742,742793,37138461.0,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,39.9754,4.31411,28.2701,167.89,200.47420999999997,240.44960999999998,285,279.936,172044614,0.47017543859649125,0.5997442272519433,1.5633355775961693
Emilia923,923136,41005206.0,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,47.317,5.29482,155.516,234.419,395.22982,442.54682,166,344.813,630523655,0.4879518072289157,0.6798438573951678,1.5423066276553892
ldoor,952203,46522475.0,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.8261,4.00496,6.38338,30.1374,40.52574,80.35184,94,54.9464,109368946,0.48936170212765956,0.5484872530320458,1.1991244937114052
boneS10,914898,55468422.0,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,50.9121,5.79067,13.4376,515.844,535.07227,585.98437,1154,943.655,190398660,0.47920277296360486,0.5466446953600628,1.2564092730484553
Hook1498,1498023,60917445.0,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,86.4497,7.86954,115.507,830.642,954.01854,1040.4682400000002,485,1266.94,447077165,0.48041237113402063,0.6556285222662478,1.7953930033532355
Geo1438,1437960,63156690.0,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,80.4021,8.34314,136.698,288.212,433.25314000000003,513.65524,135,362.088,619670467,0.4740740740740741,0.7959722498398178,1.8360604185450071
Serena,1391349,64531701.0,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,93.5608,9.07258,183.341,171.425,363.83858,457.39938,76,215.701,584763365,0.4868421052631579,0.7947343776802148,1.970090763124328
bone010,986703,71666325.0,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,481,82.651,9.16465,68.9229,1123.37,1201.4575499999999,1284.10855,1013,1549.16,374735210,0.47482724580454094,0.7251478220454955,1.680415224392712
audikw1,943695,77651847.0,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,80.7136,8.94701,84.7161,557.804,651.4671099999999,732.18071,472,834.981,389274017,0.4872881355932203,0.6680439435148824,1.7806879337646622
Flan1565,1564794,117406044.0,16,4,1,1,0,0.2,800373073,0.0463974,0.00298462,480,123.145,12.8934,62.5986,1415.55,1491.042,1614.187,1023,2294.9,509008589,0.46920821114369504,0.6168242624950978,1.5724156532847817
Bump2911,2911419,127729899.0,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.766,17.5823,617.719,793.029,1428.3303,1594.0963000000002,151,1038.11,1595429550,0.44370860927152317,0.7639161553207272,1.8951613733116577
Queen4147,4147110,329499284.0,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,360.225,38.1365,812.828,812.621,1663.5855,2023.8105,110,1169.54,3123272104,0.44545454545454544,0.6948210407510645,1.6534830703306536


==> logs/suitesparse-3-0.2-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,6.46976,0.681134,2.22582,7.98224,10.889194,17.358954
ecology2,999999,4995991,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,11.005,0.735953,2.14932,23.0339,25.919173,36.924172999999996
tmtsym,726713,5080961,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.46989,0.754069,4.26436,30.1709,35.189329,44.659219
afshell7,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,13.6231,1.2876,2.99385,31.7547,36.03615,49.65925
afshell4,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5806,1.34629,3.23719,32.746,37.329480000000004,50.91008
afshell3,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5903,1.37278,3.26717,33.7426,38.38255,51.97285
afshell8,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,16.3899,1.4706,3.58741,36.277,41.335010000000004,57.72491
bundleadj,513351,20208051,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,340,12.4474,1.7616,0.679809,43.4366,45.878009,58.325409
ldoor,952203,46522475,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.8261,4.00496,6.38338,30.1374,40.52574,80.35184
af3k101,503625,17550675,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,13.1489,1.20479,2.91535,63.6261,67.74624,80.89514
af4k101,503625,17550675,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,13.5086,1.41739,3.13998,83.0763,87.63367000000001,101.14227
apache2,715176,4817870,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,16.2682,1.28213,10.5589,73.9013,85.74233000000001,102.01053
af1k101,503625,17550675,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.2721,1.33707,3.31209,91.4079,96.05705999999999,110.32916
af0k101,503625,17550675,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,13.488,1.31944,3.06118,93.789,98.16962,111.65762000000001
af2k101,503625,17550675,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,13.4767,1.25747,3.05235,94.5755,98.88532000000001,112.36202
af5k101,503625,17550675,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,15.6737,1.40928,3.67127,93.551,98.63155,114.30525
thermal2,1228045,8580313,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,27.3424,1.92033,11.162,87.3707,100.45303,127.79543000000001
G3circuit,1585478,7660826,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,27.5878,1.89516,11.1907,105.914,118.99986,146.58766
Fault639,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,38.2154,3.87001,64.8004,123.353,192.02340999999998,230.23881
PFlow742,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,39.9754,4.31411,28.2701,167.89,200.47420999999997,240.44960999999998
inline1,503712,36816342,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,495,38.4302,4.68918,9.63504,308.96,323.28422,361.71441999999996
Emilia923,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,47.317,5.29482,155.516,234.419,395.22982,442.54682
Serena,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,93.5608,9.07258,183.341,171.425,363.83858,457.39938
Geo1438,1437960,63156690,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,80.4021,8.34314,136.698,288.212,433.25314000000003,513.65524
boneS10,914898,55468422,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,50.9121,5.79067,13.4376,515.844,535.07227,585.98437
audikw1,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,80.7136,8.94701,84.7161,557.804,651.4671099999999,732.18071
Hook1498,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,86.4497,7.86954,115.507,830.642,954.01854,1040.4682400000002
bone010,986703,71666325,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,481,82.651,9.16465,68.9229,1123.37,1201.4575499999999,1284.10855
Bump2911,2911419,127729899,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.766,17.5823,617.719,793.029,1428.3303,1594.0963000000002
Flan1565,1564794,117406044,16,4,1,1,0,0.2,800373073,0.0463974,0.00298462,480,123.145,12.8934,62.5986,1415.55,1491.042,1614.187
Queen4147,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,360.225,38.1365,812.828,812.621,1663.5855,2023.8105
StocF-1465,1465137,21005389,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,47.0359,5.07604,125.182,7447.58,7577.83804,7624.8739399999995


==> logs/suitesparse-3-0.2-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,6.46976,0.681134,2.22582,7.98224,10.889194,17.358954
parabolicfem,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,9.07885,0.863336,3.03961,11.523,15.425946,24.504796
parabolicfem,525825,3674625,14,4,1,0,0,0.2,31950825,0.258694,0.00359129,71,8.46094,0.893162,2.64457,17.8958,21.433532,29.894472
ecology2,999999,4995991,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,11.005,0.735953,2.14932,23.0339,25.919173,36.924172999999996
ecology2,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.9828,0.737637,2.17044,24.7581,27.666176999999998,38.648977
tmtsym,726713,5080961,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.46989,0.754069,4.26436,30.1709,35.189329,44.659219
afshell7,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,13.6231,1.2876,2.99385,31.7547,36.03615,49.65925
afshell8,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,13.553,1.32383,3.10058,31.9855,36.409909999999996,49.96291
afshell4,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5806,1.34629,3.23719,32.746,37.329480000000004,50.91008
afshell3,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5903,1.37278,3.26717,33.7426,38.38255,51.97285
tmtsym,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2386,0.87167,4.94783,36.3996,42.2191,52.4577
ecology2,999999,4995991,15,4,1,0,0,0.2,50224487,0.203086,0.00297771,146,11.1486,0.757164,2.0827,42.8748,45.714664,56.863264
afshell3,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.5366,1.48523,3.65738,36.3226,41.46521,57.001810000000006
afshell8,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,16.3899,1.4706,3.58741,36.277,41.335010000000004,57.72491
bundleadj,513351,20208051,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,340,12.4474,1.7616,0.679809,43.4366,45.878009,58.325409
afshell4,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,16.4208,1.50673,3.70572,36.6952,41.90765,58.328450000000004
afshell7,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,16.3848,1.55502,3.68799,37.6739,42.91691,59.30171
afshell8,504855,17588875,14,4,1,0,0,0.2,60479093,0.156426,0.00959865,205,14.3216,1.27537,2.94597,51.0585,55.27984,69.60144
afshell3,504855,17588875,14,4,1,0,0,0.2,60479246,0.156436,0.00959807,205,14.283,1.35221,3.14306,57.2764,61.77167,76.05467
afshell4,504855,17588875,14,4,1,0,0,0.2,60479246,0.156436,0.00959807,205,14.6643,1.35385,3.23319,57.9581,62.54514,77.20944
afshell7,504855,17588875,14,4,1,0,0,0.2,60479093,0.156426,0.00959865,205,16.8494,1.38569,3.31439,55.7144,60.41448,77.26388
ldoor,952203,46522475,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.8261,4.00496,6.38338,30.1374,40.52574,80.35184
af3k101,503625,17550675,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,13.1489,1.20479,2.91535,63.6261,67.74624,80.89514
tmtsym,726713,5080961,15,4,1,0,0,0.2,33326529,0.257132,0.00413411,162,12.1429,0.912191,5.18736,64.8803,70.97985100000001,83.12275100000001
bundleadj,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,429,14.9782,2.0498,0.711207,66.3779,69.138907,84.117107
ldoor,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,41.9787,4.2356,7.21534,36.2379,47.68884,89.66754
af3k101,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,13.5953,1.44826,3.3895,81.6363,86.47406000000001,100.06936
apache2,715176,4817870,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,12.3725,1.16731,9.3434,77.7231,88.23381,100.60631000000001
af4k101,503625,17550675,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,13.5086,1.41739,3.13998,83.0763,87.63367000000001,101.14227
apache2,715176,4817870,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,16.2682,1.28213,10.5589,73.9013,85.74233000000001,102.01053
af1k101,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,13.9792,1.2201,3.11715,84.6,88.93724999999999,102.91645
af5k101,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,13.2325,1.34628,3.25268,85.3656,89.96456,103.19706
ldoor,952203,46522475,15,4,1,0,0,0.2,109368946,0.378927,0.00922249,94,43.3125,4.07646,6.62726,54.9464,65.65012,108.96261999999999
bundleadj,513351,20208051,14,4,1,0,0,0.2,46492393,0.713259,0.00456207,726,13.5528,1.79964,0.679552,93.8389,96.318092,109.870892
af1k101,503625,17550675,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.2721,1.33707,3.31209,91.4079,96.05705999999999,110.32916
thermal2,1228045,8580313,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,20.1603,1.59673,9.21972,80.3913,91.20775,111.36805000000001
af0k101,503625,17550675,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,13.488,1.31944,3.06118,93.789,98.16962,111.65762000000001
af2k101,503625,17550675,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,13.4767,1.25747,3.05235,94.5755,98.88532000000001,112.36202
af4k101,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,13.7453,1.42384,3.4761,94.876,99.77594,113.52124
af5k101,503625,17550675,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,15.6737,1.40928,3.67127,93.551,98.63155,114.30525
thermal2,1228045,8580313,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,27.3424,1.92033,11.162,87.3707,100.45303,127.79543000000001
af0k101,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,314,15.7621,1.45809,3.86948,111.076,116.40356999999999,132.16566999999998
af2k101,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5601,1.49964,3.69805,110.985,116.18269,132.74278999999999
G3circuit,1585478,7660826,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,27.5878,1.89516,11.1907,105.914,118.99986,146.58766
apache2,715176,4817870,15,4,1,0,0,0.2,67420041,0.203058,0.0119046,209,16.0963,1.27856,10.1588,119.64,131.07736,147.17365999999998
G3circuit,1585478,7660826,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,28.9037,1.99607,11.7582,114.033,127.78727,156.69097
af1k101,503625,17550675,14,4,1,0,0,0.2,59857683,1.87272,0.0163361,590,14.3106,1.23119,2.99017,147.189,151.41036,165.72096
af0k101,503625,17550675,14,4,1,0,0,0.2,59891620,1.90372,0.0163274,594,14.322,1.2434,2.9751,147.222,151.44050000000001,165.76250000000002
af3k101,503625,17550675,14,4,1,0,0,0.2,59978718,1.6575,0.0163275,487,16.1344,1.48159,3.65193,145.267,150.40052,166.53492
af5k101,503625,17550675,14,4,1,0,0,0.2,59988977,1.70104,0.0167313,533,16.1883,1.49905,3.56739,156.287,161.35344,177.54174
thermal2,1228045,8580313,16,4,1,0,0,0.2,50130203,0.239558,0.00490046,183,27.0884,1.75722,10.5556,140.252,152.56482,179.65322
af4k101,503625,17550675,14,4,1,0,0,0.2,59993240,1.71625,0.0167924,556,15.2461,1.34607,3.35152,159.717,164.41459,179.66069000000002
af2k101,503625,17550675,14,4,1,0,0,0.2,59998904,1.90951,0.0168963,621,15.428,1.4148,3.30848,173.198,177.92128,193.34928000000002
Fault639,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,38.2154,3.87001,64.8004,123.353,192.02340999999998,230.23881
G3circuit,1585478,7660826,16,4,1,0,0,0.2,88680176,0.17713,0.00756676,201,28.7117,1.87,10.5732,189.491,201.9342,230.6459
PFlow742,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,39.9754,4.31411,28.2701,167.89,200.47420999999997,240.44960999999998
Fault639,638802,28614564,15,4,1,0,0,0.2,263145564,1.09893,0.0400243,124,37.9571,3.84539,61.2764,148.622,213.74379000000002,251.70089000000002
PFlow742,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,40.1687,4.50675,30.1004,177.377,211.98415,252.15285
Fault639,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.7851,3.79831,64.2522,160.717,228.76751000000002,263.55261
inline1,503712,36816342,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,495,38.4302,4.68918,9.63504,308.96,323.28422,361.71441999999996
PFlow742,742793,37138461,15,4,1,0,0,0.2,172044614,0.732047,0.017297,285,48.0138,5.09739,32.0657,279.936,317.09909,365.11289
inline1,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,539,38.8169,4.52813,10.1525,312.291,326.97163,365.78853
Serena,1391349,64531701,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,83.3885,7.6777,158.154,153.38,319.21169999999995,402.6002
Emilia923,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,47.317,5.29482,155.516,234.419,395.22982,442.54682
Serena,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,93.5608,9.07258,183.341,171.425,363.83858,457.39938
Emilia923,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,47.6532,5.37303,167.781,252.212,425.36603,473.01923
Serena,1391349,64531701,16,4,1,0,0,0.2,584763365,0.147656,0.0356166,76,95.3438,8.89795,175.597,215.701,400.19595000000004,495.53975
Geo1438,1437960,63156690,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,80.4021,8.34314,136.698,288.212,433.25314000000003,513.65524
inline1,503712,36816342,14,4,1,0,0,0.2,113573229,0.653878,0.0158182,1024,40.3315,4.15471,8.98871,476.244,489.38742,529.71892
Geo1438,1437960,63156690,16,4,1,0,0,0.2,619670467,0.200962,0.0354794,135,82.4532,8.0582,125.396,362.088,495.54220000000004,577.9954
Geo1438,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,95.1312,9.06389,162.466,318.933,490.46289,585.59409
boneS10,914898,55468422,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,50.9121,5.79067,13.4376,515.844,535.07227,585.98437
Emilia923,923136,41005206,15,4,1,0,0,0.2,630523655,1.08994,0.0212143,166,57.6789,5.52816,198.857,344.813,549.1981599999999,606.87706
boneS10,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,57.6653,6.31777,16.5328,586.067,608.91757,666.58287
audikw1,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,80.7136,8.94701,84.7161,557.804,651.4671099999999,732.18071
audikw1,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,81.1557,9.45703,88.9811,605.097,703.53513,784.69083
boneS10,914898,55468422,15,4,1,0,0,0.2,190398660,1.20719,0.0166684,1154,54.9765,5.88747,14.336,943.655,963.87847,1018.85497
audikw1,943695,77651847,15,4,1,0,0,0.2,389274017,0.145399,0.0369593,472,90.8525,9.83986,89.1464,834.981,933.96726,1024.81976
Hook1498,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,86.4497,7.86954,115.507,830.642,954.01854,1040.4682400000002
Hook1498,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,91.4567,8.90277,140.864,978.987,1128.75377,1220.21047
bone010,986703,71666325,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,481,82.651,9.16465,68.9229,1123.37,1201.4575499999999,1284.10855
bone010,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,87.4761,9.11317,74.3426,1145.78,1229.23577,1316.71187
Hook1498,1498023,60917445,16,4,1,0,0,0.2,447077165,0.145273,0.0310842,485,79.6084,7.7285,105.625,1266.94,1380.2935,1459.9019
Flan1565,1564794,117406044,16,4,1,1,1,0.2,620607512,0.066695,0.00587405,519,117.825,11.9081,61.4548,1320.68,1394.0429000000001,1511.8679000000002
Bump2911,2911419,127729899,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.766,17.5823,617.719,793.029,1428.3303,1594.0963000000002
Flan1565,1564794,117406044,16,4,1,1,0,0.2,800373073,0.0463974,0.00298462,480,123.145,12.8934,62.5986,1415.55,1491.042,1614.187
bone010,986703,71666325,15,4,1,0,0,0.2,374735210,0.146837,0.0289148,1013,74.5819,8.55493,61.1155,1549.16,1618.83043,1693.41233
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915,1482.0344,1842.7384
Bump2911,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,193.051,19.002,758.389,879.966,1657.357,1850.408
Bump2911,2911419,127729899,17,4,1,0,0,0.2,1595429550,0.50056,0.0318993,151,203.712,19.3596,599.118,1038.11,1656.5875999999998,1860.2995999999998
Queen4147,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,360.225,38.1365,812.828,812.621,1663.5855,2023.8105
Queen4147,4147110,329499284,17,4,1,0,0,0.2,3123272104,0.618594,0.0155196,110,368.705,39.1082,841.952,1169.54,2050.6002,2419.3052
Flan1565,1564794,117406044,16,4,1,0,0,0.2,509008589,0.17176,0.027037,1023,125.898,12.9116,62.3163,2294.9,2370.1279,2496.0259
StocF-1465,1465137,21005389,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,47.0359,5.07604,125.182,7447.58,7577.83804,7624.8739399999995
StocF-1465,1465137,21005389,16,4,1,0,0,0.2,346121795,8.03926,0.0229314,3000,55.4564,5.63402,126.174,8028.46,8160.26802,8215.72442
StocF-1465,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2568,50.1895,5.11924,128.567,8842.92,8976.606240000001,9026.79574


==> logs/suitesparse-3-FO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,tafs,ttot
parabolicfem,525825,3674625,14,4,1,0,0,0.01,32784091,0.0588421,0.000201794,10,8.90087,0.853398,2.88276,2.69958,6.435738000000001,15.336608000000002
ecology2,999999,4995991,15,4,1,0,0,0.01,51382088,0.691659,0.000303723,17,12.0629,0.8426,2.51053,5.66087,9.014,21.0769
tmtsym,726713,5080961,15,4,1,0,0,0.01,35166572,2.17221,0.000914465,20,9.56908,0.80423,5.26064,7.9084,13.973270000000001,23.54235
afshell7,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,14.3429,1.28069,3.59368,4.47373,9.348099999999999,23.691
afshell3,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,13.8439,1.33254,3.69837,5.09523,10.12614,23.97004
afshell8,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,13.9446,1.30445,3.86281,5.04365,10.210910000000002,24.15551
afshell4,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,14.0277,1.32219,3.79449,5.08394,10.20062,24.228319999999997
af3k101,503625,17550675,14,4,1,0,0,0.01,68619650,3.9974,0.00166407,38,13.7727,1.28053,3.81146,12.1152,17.20719,30.979889999999997
af4k101,503625,17550675,14,4,1,0,0,0.01,68711286,4.44277,0.00188116,42,14.291,1.23735,3.7059,11.814,16.75725,31.04825
af5k101,503625,17550675,14,4,1,0,0,0.01,68662525,4.28551,0.00180203,40,14.0527,1.34772,3.84296,12.8335,18.02418,32.07688
bundleadj,513351,20208051,14,4,1,0,0,0.01,46581646,1.97549,0.00101024,86,15.9725,2.24618,0.759354,13.3466,16.352134,32.324633999999996
af0k101,503625,17550675,14,4,1,0,0,0.01,68046339,8.40725,0.00300928,50,14.2845,1.23834,3.64325,13.947,18.82859,33.11309
af2k101,503625,17550675,14,4,1,0,0,0.01,68756390,7.67466,0.00289017,50,13.8642,1.25173,4.25386,15.0365,20.54209,34.40629
af1k101,503625,17550675,14,4,1,0,0,0.01,67867898,8.11294,0.00295011,48,14.8523,1.30398,3.97539,15.2665,20.54587,35.39817
thermal2,1228045,8580313,16,4,1,0,0,0.01,53804678,0.648906,0.000422914,16,21.8216,1.65502,10.2193,12.3789,24.25322,46.07482
apache2,715176,4817870,15,4,1,0,0,0.01,82116512,0.361893,0.00116385,24,16.1364,1.3065,12.4933,17.0309,30.8307,46.9671
ldoor,952203,46522475,15,4,1,0,0,0.01,130924580,0.0740978,0.000517211,9,37.7002,3.90043,7.41334,5.56509,16.87886,54.57906
G3circuit,1585478,7660826,16,4,1,0,0,0.01,98516479,0.170574,0.000448021,14,29.074,1.92932,12.2446,14.004,28.17792,57.25192
inline1,503712,36816342,14,4,1,0,0,0.01,136466081,3.05357,0.00299555,72,39.2605,4.36649,11.469,39.7404,55.57589,94.83639
PFlow742,742793,37138461,15,4,1,0,0,0.01,256947588,0.635376,0.00138336,22,41.0824,4.3846,39.8072,25.8647,70.0565,111.1389
boneS10,914898,55468422,15,4,1,0,0,0.01,220099243,1.83366,0.00179148,64,51.7353,5.41062,16.4724,55.322,77.20502,128.94032
Fault639,638802,28614564,15,4,1,0,0,0.05,402444358,0.876185,0.0110012,44,38.6506,3.82586,106.905,65.5808,176.31166000000002,214.96226000000001
bone010,986703,71666325,15,4,1,0,0,0.01,612718587,0.653215,0.00266109,76,68.4762,7.73909,105.559,149.256,262.55409,331.03029000000004
Hook1498,1498023,60917445,16,4,1,0,0,0.01,836154539,0.521288,0.00213038,34,81.3684,7.30216,209.563,96.9618,313.82696,395.19536
Emilia923,923136,41005206,15,4,1,0,0,0.1,721560179,0.949855,0.0125947,80,50.7584,4.81849,199.136,156.597,360.55149,411.30989
Flan1565,1564794,117406044,16,4,1,0,0,0.01,818455620,0.617991,0.00236793,58,116.172,13.1109,106.589,181.261,300.9609,417.13289999999995
audikw1,943695,77651847,15,4,1,0,0,0.01,747709397,0.313738,0.00243694,42,98.453,10.0103,218.41,104.31,332.7303,431.1833
Serena,1391349,64531701,16,4,1,0,0,0.05,881039199,0.100645,0.0104262,31,95.7652,8.50936,292.133,97.7061,398.34846,494.11366
Geo1438,1437960,63156690,16,4,1,0,0,0.05,949383895,0.190237,0.0102156,39,93.4214,8.62787,263.648,141.936,414.21187,507.63327000000004
StocF-1465,1465137,21005389,16,4,1,0,0,0.01,434292827,4.28396,0.00438441,122,47.6744,5.04056,133.965,352.954,491.95956,539.63396
Bump2911,2911419,127729899,17,4,1,0,0,0.1,1963027265,0.412906,0.0182511,89,167.314,17.2046,797.282,681.474,1495.9606,1663.2746000000002
Queen4147,4147110,329499284,17,4,1,0,0,0.2,3123272104,0.618594,0.0155196,110,368.705,39.1082,841.952,1169.54,2050.6002,2419.3052


==> logs/suitesparse-3-SO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,6.39425,0.735012,2.40342,2.84161,5.980042,12.374292
ecology2,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,10.1886,0.776091,2.2614,2.88055,5.9180410000000006,16.106641
tmtsym,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,9.61394,0.808366,5.02332,4.5875,10.419186,20.033126
afshell4,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.4906,1.25652,3.67373,2.77706,7.70731,21.19791
bundleadj,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,42,12.8157,1.97677,0.672869,6.08859,8.738229,21.553929
afshell8,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.7696,1.41945,3.86813,2.97704,8.26462,22.034219999999998
afshell3,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,15.6893,1.607,4.47026,3.27087,9.34813,25.037429999999997
af3k101,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,13.9475,1.21631,3.74635,6.1574,11.120059999999999,25.06756
afshell7,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,17.4929,1.53482,4.34659,3.16563,9.047039999999999,26.539939999999998
af0k101,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,13.4862,1.30451,3.7006,8.31819,13.3233,26.8095
af2k101,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,13.5831,1.24042,3.78008,8.4007,13.4212,27.0043
af4k101,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.3084,1.46761,4.42291,7.55204,13.44256,28.75096
af5k101,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,18.522,1.39564,4.03004,6.78209,12.20777,30.72977
af1k101,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,17.2765,1.52179,4.38792,9.08198,14.99169,32.26819
apache2,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,15.4609,1.28238,11.45,9.28888,22.021259999999998,37.48216
thermal2,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.4446,1.50489,8.99422,6.31495,16.814059999999998,38.258660000000006
G3circuit,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,31.7828,1.96991,11.0992,7.72995,20.79906,52.581860000000006
ldoor,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,37.3232,4.14091,7.94165,3.6505,15.733060000000002,53.05626
inline1,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,41.3628,4.61684,12.5051,22.6895,39.811440000000005,81.17424
PFlow742,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.2935,4.51829,40.2768,14.4407,59.23579,99.52929
boneS10,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,58.0196,6.23125,18.3404,32.3846,56.95625,114.97585000000001
Fault639,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,32.4866,3.69052,94.9146,44.7059,143.31101999999998,175.79762
bone010,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,38,67.7695,8.18435,110.443,99.4489,218.07625,285.84574999999995
Hook1498,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,76.4931,6.86623,195.373,61.0537,263.29293,339.78603
Emilia923,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,47.3552,5.17108,238.439,52.538,296.14808,343.50328
Flan1565,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,114.755,13.1168,108.901,110.517,232.5348,347.2898
audikw1,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,77.9002,9.70892,195.522,65.3103,270.54122,348.44142
Geo1438,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,82.2919,7.50989,166.103,153.544,327.15689000000003,409.44879000000003
Serena,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,86.4889,8.74157,212.056,117.407,338.20457,424.69347
StocF-1465,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,56.4754,5.65481,160.246,251.811,417.71181,474.18721000000005
Bump2911,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,177.978,17.0373,849.318,495.282,1361.6372999999999,1539.6153
Queen4147,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,360.225,38.1365,812.828,812.621,1663.5855,2023.8105


==> logs/suitesparse-3-es-0.01-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
apache2,715176,4817870.0,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813,23.648200000000003,40.7191,24,16.4982,0.5,0.5807482028342486
G3circuit,1585478,7660826.0,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755,20.44939,44.97719,14,14.004,0.5,0.5211046843758926
thermal2,1228045,8580313.0,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779,19.191399999999998,40.6538,16,13.6308,0.5,0.5427260322211461
af5k101,503625,17550675.0,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264,12.31977,25.83987,40,12.8519,0.5,0.5526529151331709
af1k101,503625,17550675.0,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423,13.51782,27.04032,48,15.2665,0.5,0.5518114826581075
af2k101,503625,17550675.0,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229,13.979669999999999,28.17867,50,15.0365,0.5,0.5794094370365444
afshell7,504855,17588875.0,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543,7.89917,21.517970000000002,16,4.47373,0.5,0.6270896991995494
afshell4,504855,17588875.0,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851,8.42508,21.88048,16,5.41523,0.5,0.555564583591094
afshell3,504855,17588875.0,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863,8.36462,21.91702,16,5.27379,0.5,0.5662531120882704
bundleadj,513351,20208051.0,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373,8.428794,21.104594,86,13.3466,0.5232558139534884,0.440841113092473
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027,382.8252,429.7844,122,348.254,0.5,0.6720008958978216
Fault639,638802,28614564.0,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,34.5065,3.86563,181.236,13.9466,199.04823,233.55472999999998,12,22.4669,0.5,0.620762098909952
inline1,503712,36816342.0,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627,41.14273,81.10553,72,39.7404,0.4583333333333333,0.6004645147004056
boneS10,914898,55468422.0,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863,58.62418,115.78388000000001,64,55.322,0.484375,0.5890296807779907
Hook1498,1498023,60917445.0,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169,312.36209,389.32259,34,96.9618,0.5,0.7417034337233839
Geo1438,1437960,63156690.0,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.5651,8.29799,454.691,27.3824,490.37139,569.9364899999999,10,43.9767,0.5,0.622656997910257
Serena,1391349,64531701.0,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,84.2311,8.12506,575.01,25.6815,608.81656,693.0476600000001,10,39.7501,0.5,0.6460738463551035
bone010,986703,71666325.0,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314,248.77406,326.56665999999996,76,153.86,0.47368421052631576,0.6714805667489925
audikw1,943695,77651847.0,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,92.1897,10.502,252.487,73.4942,336.4832,428.6729,42,110.599,0.5,0.6645105290282914
Flan1565,1564794,117406044.0,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79,238.1442,353.6732,58,182.242,0.5,0.6134151293335236
Bump2911,2911419,127729899.0,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,166.525,17.807,2354.52,91.4649,2463.7918999999997,2630.3169,12,124.656,0.5,0.7337384482094724


==> logs/suitesparse-3-es-0.01-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373,8.428794,21.104594
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543,7.89917,21.517970000000002
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851,8.42508,21.88048
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863,8.36462,21.91702
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264,12.31977,25.83987
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423,13.51782,27.04032
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229,13.979669999999999,28.17867
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779,19.191399999999998,40.6538
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813,23.648200000000003,40.7191
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755,20.44939,44.97719
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627,41.14273,81.10553
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863,58.62418,115.78388000000001
Fault639,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,34.5065,3.86563,181.236,13.9466,199.04823,233.55472999999998
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314,248.77406,326.56665999999996
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79,238.1442,353.6732
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169,312.36209,389.32259
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,92.1897,10.502,252.487,73.4942,336.4832,428.6729
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027,382.8252,429.7844
Geo1438,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.5651,8.29799,454.691,27.3824,490.37139,569.9364899999999
Serena,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,84.2311,8.12506,575.01,25.6815,608.81656,693.0476600000001
Bump2911,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,166.525,17.807,2354.52,91.4649,2463.7918999999997,2630.3169


==> logs/suitesparse-3-es-0.05-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,9.11689,0.881193,2.74791,3.38312,7.0122230000000005,16.129112999999997,22,5.20682,0.5,0.6497478307296969
af0k101,503625,17550675.0,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,15.3184,1.5172,4.16624,33.7529,39.436339999999994,54.75474,191,57.6187,0.49214659685863876,0.5857976663826153
afshell4,504855,17588875.0,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.3475,1.25675,3.38597,8.26366,12.906379999999999,26.253880000000002,50,13.1251,0.5,0.6296073934674783
afshell7,504855,17588875.0,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.5863,1.31098,3.39431,8.19763,12.90292,26.48922,50,14.3859,0.5,0.5698378273170257
bundleadj,513351,20208051.0,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,128,13.101,1.82448,0.650975,16.872,19.347455,32.448455,260,39.8425,0.49230769230769234,0.42346740289891444
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,490,59.3805,5.79116,162.45,1928.74,2096.98116,2156.36166,838,2393.68,0.5847255369928401,0.8057635105778551
Fault639,638802,28614564.0,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,35.619,4.02613,114.421,49.7283,168.17543,203.79443,44,65.5808,0.5,0.7582752878891383
Emilia923,923136,41005206.0,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,51.1825,5.47236,297.175,59.7749,362.42226,413.60476,37,87.1518,0.4864864864864865,0.6858710892947708
boneS10,914898,55468422.0,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,57.0103,6.04244,17.0717,136.156,159.27014,216.28044,275,224.344,0.49818181818181817,0.6069072495810006
Hook1498,1498023,60917445.0,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3365,7.25483,153.422,244.034,404.71083,484.04733,141,413.827,0.49645390070921985,0.5897005270318273
Geo1438,1437960,63156690.0,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101,309.92257,387.81507,39,141.936,0.48717948717948717,0.5686372731371886
Serena,1391349,64531701.0,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,87.2063,9.21964,347.906,79.4206,436.54624,523.7525400000001,31,97.7061,0.4838709677419355,0.8128520123103878
bone010,986703,71666325.0,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,71.9697,8.37818,85.8986,300.516,394.79278,466.76248000000004,257,436.089,0.5019455252918288,0.6891162125162524
audikw1,943695,77651847.0,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,91.7743,10.5153,161.218,229.056,400.7893,492.56359999999995,145,267.26,0.503448275862069,0.8570530569482901
Flan1565,1564794,117406044.0,16,4,1,1,1,0.05,829908511,0.0219014,0.000416146,117,115.948,12.437,82.9364,379.789,475.1624,591.1104,234,635.355,0.5,0.5977587333065766


==> logs/suitesparse-3-es-0.05-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,9.11689,0.881193,2.74791,3.38312,7.0122230000000005,16.129112999999997
afshell4,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.3475,1.25675,3.38597,8.26366,12.906379999999999,26.253880000000002
afshell7,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.5863,1.31098,3.39431,8.19763,12.90292,26.48922
bundleadj,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,128,13.101,1.82448,0.650975,16.872,19.347455,32.448455
af0k101,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,15.3184,1.5172,4.16624,33.7529,39.436339999999994,54.75474
Fault639,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,35.619,4.02613,114.421,49.7283,168.17543,203.79443
boneS10,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,57.0103,6.04244,17.0717,136.156,159.27014,216.28044
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101,309.92257,387.81507
Emilia923,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,51.1825,5.47236,297.175,59.7749,362.42226,413.60476
bone010,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,71.9697,8.37818,85.8986,300.516,394.79278,466.76248000000004
Hook1498,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3365,7.25483,153.422,244.034,404.71083,484.04733
audikw1,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,91.7743,10.5153,161.218,229.056,400.7893,492.56359999999995
Serena,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,87.2063,9.21964,347.906,79.4206,436.54624,523.7525400000001
Flan1565,1564794,117406044,16,4,1,1,1,0.05,829908511,0.0219014,0.000416146,117,115.948,12.437,82.9364,379.789,475.1624,591.1104
StocF-1465,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,490,59.3805,5.79116,162.45,1928.74,2096.98116,2156.36166


==> logs/suitesparse-3-es-0.1-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,8.71828,0.841796,2.85868,5.44428,9.144756000000001,17.863036,36,9.59182,0.5277777777777778,0.5675961392102854
apache2,715176,4817870.0,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,13.7909,1.19673,9.74166,51.5197,62.45809,76.24898999999999,158,92.3404,0.5063291139240507,0.5579323892900615
ecology2,999999,4995991.0,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.4763,0.830117,2.38464,14.9707,18.185457,29.661757,81,28.4591,0.5061728395061729,0.5260426366258948
tmtsym,726713,5080961.0,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,9.14679,0.806044,4.70934,15.7264,21.241784,30.388574,72,30.4439,0.5,0.5165698218690772
G3circuit,1585478,7660826.0,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.3164,1.64864,9.60469,42.3014,53.55473,77.87113,,,,
af3k101,503625,17550675.0,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.507,1.34275,3.41056,39.907,44.660309999999996,58.16731,249,78.1214,0.4939759036144578,0.5108331391910539
af5k101,503625,17550675.0,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.4871,1.24841,3.3264,43.2937,47.86851,61.35561,273,70.0211,0.4945054945054945,0.6182950567757433
af4k101,503625,17550675.0,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.772,1.36001,3.47744,45.3251,50.162549999999996,64.93455,287,90.1851,0.49477351916376305,0.5025785855978426
af0k101,503625,17550675.0,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.6922,1.18713,3.19641,49.3715,53.755039999999994,68.44724,338,97.49,0.5059171597633136,0.506426300133347
af1k101,503625,17550675.0,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,14.2942,1.31876,3.4216,50.001,54.74136,69.03556,326,100.579,0.4938650306748466,0.49713160798973943
af2k101,503625,17550675.0,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,17.8001,1.67984,4.37775,57.0623,63.11989,80.91999,342,96.5381,0.49707602339181284,0.5910857992854635
afshell8,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.5885,1.2852,3.25448,14.8035,19.34318,32.93168,94,28.0967,0.5,0.5268768218331691
afshell7,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.2035,1.38561,3.55401,16.6684,21.608019999999996,35.81152,94,28.0545,0.5,0.5941435420342547
bundleadj,513351,20208051.0,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,228,12.9816,1.91131,0.681293,29.9294,32.522003,45.503603,472,70.5333,0.4830508474576271,0.42433006820891694
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,990,48.0754,4.83084,118.781,2924.08,3047.69184,3095.76724,1464,4182.48,0.6762295081967213,0.6991258774698266
inline1,503712,36816342.0,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,260,37.794,4.22803,9.78533,143.453,157.46636,195.26036,535,283.801,0.48598130841121495,0.5054703824158477
PFlow742,742793,37138461.0,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,42.4155,4.96827,32.4717,101.04,138.47997,180.89547,163,169.115,0.49693251533742333,0.5974632646424031
boneS10,914898,55468422.0,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,62.589,7.41243,17.5738,286.668,311.65423,374.24323000000004,553,469.389,0.5027124773960217,0.6107258585096796
Hook1498,1498023,60917445.0,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,77.4494,7.80681,133.693,511.181,652.6808100000001,730.13021,274,743.792,0.5036496350364964,0.6872633747069072
Geo1438,1437960,63156690.0,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,79.849,8.2711,186.104,175.701,370.0761,449.92510000000004,78,254.172,0.5,0.6912681176526132
Serena,1391349,64531701.0,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301,318.25556,401.75516,51,157.512,0.5098039215686274,0.6431319518512876
bone010,986703,71666325.0,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,71.8923,7.81663,71.0119,520.541,599.36953,671.26183,522,855.937,0.49808429118773945,0.6081534038135985
audikw1,943695,77651847.0,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,91.4815,9.85995,129.337,399.832,539.02895,630.51045,270,496.992,0.5037037037037037,0.8045038954349365
Flan1565,1564794,117406044.0,16,4,1,1,1,0.1,727060361,0.0397578,0.00171229,245,114.249,12.9087,75.4139,762.331,850.6536,964.9026,492,1262.23,0.49796747967479676,0.6039556974560897
Bump2911,2911419,127729899.0,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27,1291.8207,1466.2947,89,701.736,0.47191011235955055,0.604600590535472
Queen4147,4147110,329499284.0,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,456.513,45.2231,1797.8,555.353,2398.3761,2854.8891,59,840.781,0.4915254237288136,0.6605203971069755


==> logs/suitesparse-3-es-0.1-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,8.71828,0.841796,2.85868,5.44428,9.144756000000001,17.863036
ecology2,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.4763,0.830117,2.38464,14.9707,18.185457,29.661757
tmtsym,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,9.14679,0.806044,4.70934,15.7264,21.241784,30.388574
afshell8,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.5885,1.2852,3.25448,14.8035,19.34318,32.93168
afshell7,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.2035,1.38561,3.55401,16.6684,21.608019999999996,35.81152
bundleadj,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,228,12.9816,1.91131,0.681293,29.9294,32.522003,45.503603
af3k101,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.507,1.34275,3.41056,39.907,44.660309999999996,58.16731
af5k101,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.4871,1.24841,3.3264,43.2937,47.86851,61.35561
af4k101,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.772,1.36001,3.47744,45.3251,50.162549999999996,64.93455
af0k101,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.6922,1.18713,3.19641,49.3715,53.755039999999994,68.44724
af1k101,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,14.2942,1.31876,3.4216,50.001,54.74136,69.03556
apache2,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,13.7909,1.19673,9.74166,51.5197,62.45809,76.24898999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.3164,1.64864,9.60469,42.3014,53.55473,77.87113
af2k101,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,17.8001,1.67984,4.37775,57.0623,63.11989,80.91999
PFlow742,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,42.4155,4.96827,32.4717,101.04,138.47997,180.89547
inline1,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,260,37.794,4.22803,9.78533,143.453,157.46636,195.26036
boneS10,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,62.589,7.41243,17.5738,286.668,311.65423,374.24323000000004
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301,318.25556,401.75516
Geo1438,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,79.849,8.2711,186.104,175.701,370.0761,449.92510000000004
audikw1,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,91.4815,9.85995,129.337,399.832,539.02895,630.51045
bone010,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,71.8923,7.81663,71.0119,520.541,599.36953,671.26183
Hook1498,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,77.4494,7.80681,133.693,511.181,652.6808100000001,730.13021
Flan1565,1564794,117406044,16,4,1,1,1,0.1,727060361,0.0397578,0.00171229,245,114.249,12.9087,75.4139,762.331,850.6536,964.9026
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27,1291.8207,1466.2947
Queen4147,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,456.513,45.2231,1797.8,555.353,2398.3761,2854.8891
StocF-1465,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,990,48.0754,4.83084,118.781,2924.08,3047.69184,3095.76724


==> logs/suitesparse-3-es-0.2-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,cg_rel,tsolve_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,9.07885,0.863336,3.03961,11.523,15.425946,24.504796,,,,
ecology2,999999,4995991.0,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.9828,0.737637,2.17044,24.7581,27.666176999999998,38.648977,146,42.8748,0.5342465753424658,0.5774510901508578
tmtsym,726713,5080961.0,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2386,0.87167,4.94783,36.3996,42.2191,52.4577,162,64.8803,0.5246913580246914,0.5610269989503747
af2k101,503625,17550675.0,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5601,1.49964,3.69805,110.985,116.18269,132.74278999999999,621,173.198,0.5104669887278583,0.6407983925911385
af3k101,503625,17550675.0,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,13.5953,1.44826,3.3895,81.6363,86.47406000000001,100.06936,487,145.267,0.5051334702258727,0.5619741579298809
af1k101,503625,17550675.0,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,13.9792,1.2201,3.11715,84.6,88.93724999999999,102.91645,590,147.189,0.5135593220338983,0.5747712125226749
af5k101,503625,17550675.0,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,13.2325,1.34628,3.25268,85.3656,89.96456,103.19706,533,156.287,0.5103189493433395,0.5462104973542266
af4k101,503625,17550675.0,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,13.7453,1.42384,3.4761,94.876,99.77594,113.52124,556,159.717,0.5107913669064749,0.5940256829266766
af0k101,503625,17550675.0,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,314,15.7621,1.45809,3.86948,111.076,116.40356999999999,132.16566999999998,594,147.222,0.5286195286195287,0.7544796294032141
afshell4,504855,17588875.0,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,16.4208,1.50673,3.70572,36.6952,41.90765,58.328450000000004,205,57.9581,0.5170731707317073,0.6331332462589353
bundleadj,513351,20208051.0,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,429,14.9782,2.0498,0.711207,66.3779,69.138907,84.117107,726,93.8389,0.5909090909090909,0.7073601672653879
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2568,50.1895,5.11924,128.567,8842.92,8976.606240000001,9026.79574,3000,8028.46,0.856,1.1014466037073112
Fault639,638802,28614564.0,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,42.5867,4.34974,74.3627,150.48,229.19243999999998,271.77914,124,148.622,0.6370967741935484,1.0125015139077658
inline1,503712,36816342.0,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,539,38.8169,4.52813,10.1525,312.291,326.97163,365.78853,1024,476.244,0.5263671875,0.6557373951167889
PFlow742,742793,37138461.0,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,40.1687,4.50675,30.1004,177.377,211.98415,252.15285,285,279.936,0.5228070175438596,0.633634116369456
Emilia923,923136,41005206.0,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,47.6532,5.37303,167.781,252.212,425.36603,473.01923,166,344.813,0.5963855421686747,0.7314457401548086
ldoor,952203,46522475.0,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,41.9787,4.2356,7.21534,36.2379,47.68884,89.66754,94,54.9464,0.5425531914893617,0.6595136351062127
boneS10,914898,55468422.0,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,57.6653,6.31777,16.5328,586.067,608.91757,666.58287,1154,943.655,0.5216637781629117,0.6210606630601226
Hook1498,1498023,60917445.0,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,91.4567,8.90277,140.864,978.987,1128.75377,1220.21047,485,1266.94,0.5360824742268041,0.7727177293320915
Geo1438,1437960,63156690.0,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,95.1312,9.06389,162.466,318.933,490.46289,585.59409,135,362.088,0.5407407407407407,0.8808162656591767
bone010,986703,71666325.0,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,87.4761,9.11317,74.3426,1145.78,1229.23577,1316.71187,1013,1549.16,0.5162882527147088,0.7396137261483642
audikw1,943695,77651847.0,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,81.1557,9.45703,88.9811,605.097,703.53513,784.69083,472,834.981,0.5423728813559322,0.7246835556737219
Flan1565,1564794,117406044.0,16,4,1,1,1,0.2,620607512,0.066695,0.00587405,519,117.825,11.9081,61.4548,1320.68,1394.0429000000001,1511.8679000000002,1023,2294.9,0.5073313782991202,0.5754847705782387
Bump2911,2911419,127729899.0,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,193.051,19.002,758.389,879.966,1657.357,1850.408,151,1038.11,0.5496688741721855,0.8476616158210595
Queen4147,4147110,329499284.0,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915,1482.0344,1842.7384,110,1196.12,0.5181818181818182,0.5533851118616862


==> logs/suitesparse-3-es-0.2-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,9.07885,0.863336,3.03961,11.523,15.425946,24.504796
ecology2,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.9828,0.737637,2.17044,24.7581,27.666176999999998,38.648977
tmtsym,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2386,0.87167,4.94783,36.3996,42.2191,52.4577
afshell4,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,16.4208,1.50673,3.70572,36.6952,41.90765,58.328450000000004
bundleadj,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,429,14.9782,2.0498,0.711207,66.3779,69.138907,84.117107
ldoor,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,41.9787,4.2356,7.21534,36.2379,47.68884,89.66754
af3k101,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,13.5953,1.44826,3.3895,81.6363,86.47406000000001,100.06936
af1k101,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,13.9792,1.2201,3.11715,84.6,88.93724999999999,102.91645
af5k101,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,13.2325,1.34628,3.25268,85.3656,89.96456,103.19706
af4k101,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,13.7453,1.42384,3.4761,94.876,99.77594,113.52124
af0k101,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,314,15.7621,1.45809,3.86948,111.076,116.40356999999999,132.16566999999998
af2k101,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5601,1.49964,3.69805,110.985,116.18269,132.74278999999999
PFlow742,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,40.1687,4.50675,30.1004,177.377,211.98415,252.15285
Fault639,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,42.5867,4.34974,74.3627,150.48,229.19243999999998,271.77914
inline1,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,539,38.8169,4.52813,10.1525,312.291,326.97163,365.78853
Emilia923,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,47.6532,5.37303,167.781,252.212,425.36603,473.01923
Geo1438,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,95.1312,9.06389,162.466,318.933,490.46289,585.59409
boneS10,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,57.6653,6.31777,16.5328,586.067,608.91757,666.58287
audikw1,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,81.1557,9.45703,88.9811,605.097,703.53513,784.69083
Hook1498,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,91.4567,8.90277,140.864,978.987,1128.75377,1220.21047
bone010,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,87.4761,9.11317,74.3426,1145.78,1229.23577,1316.71187
Flan1565,1564794,117406044,16,4,1,1,1,0.2,620607512,0.066695,0.00587405,519,117.825,11.9081,61.4548,1320.68,1394.0429000000001,1511.8679000000002
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915,1482.0344,1842.7384
Bump2911,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,193.051,19.002,758.389,879.966,1657.357,1850.408
StocF-1465,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2568,50.1895,5.11924,128.567,8842.92,8976.606240000001,9026.79574


==> logs/suitesparse-3-es-SO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,9.11689,0.881193,2.74791,3.38312,7.0122230000000005,16.129112999999997
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373,8.428794,21.104594
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543,7.89917,21.517970000000002
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851,8.42508,21.88048
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863,8.36462,21.91702
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264,12.31977,25.83987
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423,13.51782,27.04032
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229,13.979669999999999,28.17867
ecology2,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.4763,0.830117,2.38464,14.9707,18.185457,29.661757
tmtsym,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,9.14679,0.806044,4.70934,15.7264,21.241784,30.388574
afshell8,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.5885,1.2852,3.25448,14.8035,19.34318,32.93168
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779,19.191399999999998,40.6538
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813,23.648200000000003,40.7191
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755,20.44939,44.97719
af0k101,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,15.3184,1.5172,4.16624,33.7529,39.436339999999994,54.75474
af3k101,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.507,1.34275,3.41056,39.907,44.660309999999996,58.16731
af4k101,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.772,1.36001,3.47744,45.3251,50.162549999999996,64.93455
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627,41.14273,81.10553
ldoor,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,41.9787,4.2356,7.21534,36.2379,47.68884,89.66754
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863,58.62418,115.78388000000001
PFlow742,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,42.4155,4.96827,32.4717,101.04,138.47997,180.89547
Fault639,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,35.619,4.02613,114.421,49.7283,168.17543,203.79443
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314,248.77406,326.56665999999996
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79,238.1442,353.6732
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101,309.92257,387.81507
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169,312.36209,389.32259
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301,318.25556,401.75516
Emilia923,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,51.1825,5.47236,297.175,59.7749,362.42226,413.60476
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,92.1897,10.502,252.487,73.4942,336.4832,428.6729
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027,382.8252,429.7844
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27,1291.8207,1466.2947
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915,1482.0344,1842.7384


==> logs/suitesparse-3-es-table-prescale.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot
parabolicfem,525825,3674625.0,0,0,0.01,8.921751471238561,10,2.88276,2.69958,5.58234
parabolicfem,525825,3674625.0,1,1,0.05,9.009417015341702,11,2.74791,3.38312,6.13103
apache2,715176,4817870.0,0,0,0.01,17.044152706486475,24,11.9425,16.4982,28.4407
apache2,715176,4817870.0,1,0,0.1,18.77184481939114,77,9.71431,50.7641,60.47841
apache2,715176,4817870.0,1,1,0.01,20.175739901657785,12,12.6579,9.5813,22.2392
ecology2,999999,4995991.0,0,0,0.01,10.284663843469694,17,2.51053,5.66087,8.1714
ecology2,999999,4995991.0,1,0,0.05,10.863518569188775,21,2.66471,8.7072,11.37191
ecology2,999999,4995991.0,1,1,0.1,10.2384047529309,41,2.38464,14.9707,17.35534
tmtsym,726713,5080961.0,0,0,0.01,6.921244229192076,20,5.90334,8.52946,14.4328
tmtsym,726713,5080961.0,1,0,0.01,7.604320718068885,10,5.02332,4.5875,9.61082
tmtsym,726713,5080961.0,1,1,0.1,6.847240315365538,36,4.70934,15.7264,20.43574
G3circuit,1585478,7660826.0,0,0,0.01,12.859772431850038,14,12.2446,14.004,26.2486
G3circuit,1585478,7660826.0,1,0,0.01,14.889175266479098,7,11.0992,7.72995,18.82915
G3circuit,1585478,7660826.0,1,1,0.01,14.141075910091157,7,11.2579,7.29755,18.55545
thermal2,1228045,8580313.0,0,0,0.01,6.270712735071553,16,10.6877,13.6308,24.3185
thermal2,1228045,8580313.0,1,0,0.05,6.715577275560927,24,11.019,23.0559,34.0749
thermal2,1228045,8580313.0,1,1,0.01,6.740406090080863,8,10.0766,7.39779,17.47439
af0k101,503625,17550675.0,0,0,0.01,3.877135152921469,50,3.64325,13.947,17.590249999999997
af0k101,503625,17550675.0,1,0,0.01,4.719970257554197,24,3.7006,8.31819,12.01879
af0k101,503625,17550675.0,1,1,0.05,3.9639587651187207,94,4.16624,33.7529,37.91914
af1k101,503625,17550675.0,0,0,0.01,3.866967965619556,48,3.97539,15.2665,19.24189
af1k101,503625,17550675.0,1,0,0.1,4.332880758147478,151,3.40201,52.4482,55.85021
af1k101,503625,17550675.0,1,1,0.01,4.372710850152487,24,3.84639,8.42423,12.27062
af2k101,503625,17550675.0,0,0,0.01,3.917592343314431,50,4.25386,15.0365,19.29036
af2k101,503625,17550675.0,1,0,0.1,4.349511571492265,164,3.53619,55.9076,59.44379
af2k101,503625,17550675.0,1,1,0.01,4.450734117063874,25,4.03847,8.71229,12.75076
af3k101,503625,17550675.0,0,0,0.01,3.9098011899827214,38,4.19769,12.9934,17.19109
af3k101,503625,17550675.0,1,0,0.2,4.2487805169886625,222,2.91535,63.6261,66.54145
af3k101,503625,17550675.0,1,1,0.1,3.808687301200666,123,3.41056,39.907,43.31755999999999
af4k101,503625,17550675.0,0,0,0.01,3.91502241366785,42,3.7059,11.814,15.5199
af4k101,503625,17550675.0,1,0,0.05,4.460894865866982,76,3.36576,24.0443,27.41006
af4k101,503625,17550675.0,1,1,0.1,3.8125105729551714,142,3.47744,45.3251,48.80254
af5k101,503625,17550675.0,0,0,0.01,3.9122441159670496,40,4.01391,12.8519,16.86581
af5k101,503625,17550675.0,1,0,0.05,4.459922937436879,73,3.96842,28.1395,32.10792
af5k101,503625,17550675.0,1,1,0.01,4.442875843806577,20,3.97294,7.10264,11.07558
afshell3,504855,17588875.0,0,0,0.01,3.90642158750915,16,3.97779,5.27379,9.25158
afshell3,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.47026,3.27087,7.74113
afshell3,504855,17588875.0,1,1,0.01,4.409214233428801,8,4.01795,2.9863,7.00425
afshell4,504855,17588875.0,0,0,0.01,3.90642158750915,16,4.18177,5.41523,9.597000000000001
afshell4,504855,17588875.0,1,0,0.2,4.241146975005508,100,3.23719,32.746,35.98319
afshell4,504855,17588875.0,1,1,0.01,4.409214233428801,8,3.97199,3.00851,6.980499999999999
afshell7,504855,17588875.0,0,0,0.01,3.90642158750915,16,3.59368,4.47373,8.067409999999999
afshell7,504855,17588875.0,1,0,0.1,4.318731300324779,46,3.1664,14.9522,18.1186
afshell7,504855,17588875.0,1,1,0.01,4.409274555649523,8,3.80614,2.80543,6.61157
afshell8,504855,17588875.0,0,0,0.01,3.90642158750915,16,4.13768,5.34205,9.47973
afshell8,504855,17588875.0,1,0,0.01,4.713486962639736,8,3.86813,2.97704,6.8451699999999995
afshell8,504855,17588875.0,1,1,0.1,3.8054611792965725,47,3.25448,14.8035,18.05798
bundleadj,513351,20208051.0,0,0,0.01,2.305103347175836,86,0.759354,13.3466,14.105954
bundleadj,513351,20208051.0,1,0,0.01,2.3128704495054966,42,0.672869,6.08859,6.761459
bundleadj,513351,20208051.0,1,1,0.01,2.3108176043300763,45,0.632854,5.88373,6.516584
StocF-1465,1465137,21005389.0,0,0,0.01,20.6753051324115,122,137.348,348.254,485.60200000000003
StocF-1465,1465137,21005389.0,1,0,0.01,29.881002632229283,58,160.246,251.811,412.057
StocF-1465,1465137,21005389.0,1,1,0.01,24.141068656238645,61,143.679,234.027,377.706
Fault639,638802,28614564.0,0,0,0.05,14.064319064934905,44,106.905,65.5808,172.48579999999998
Fault639,638802,28614564.0,1,0,0.1,20.3150786781165,41,69.8352,75.0467,144.8819
Fault639,638802,28614564.0,1,1,0.05,19.83040786502985,22,114.421,49.7283,164.1493
inline1,503712,36816342.0,0,0,0.01,3.706671374358702,72,11.469,39.7404,51.2094
inline1,503712,36816342.0,1,0,0.05,4.179472094212945,137,9.34355,79.6176,88.96115
inline1,503712,36816342.0,1,1,0.01,4.300842327029665,33,12.9331,23.8627,36.7958
PFlow742,742793,37138461.0,0,0,0.01,6.918638551015886,22,42.9937,24.8303,67.824
PFlow742,742793,37138461.0,1,0,0.01,9.694178953726704,10,40.2768,14.4407,54.7175
PFlow742,742793,37138461.0,1,1,0.1,6.211899060653052,81,32.4717,101.04,133.51170000000002
Emilia923,923136,41005206.0,0,0,0.1,17.596794392399833,80,199.136,156.597,355.733
Emilia923,923136,41005206.0,1,0,0.1,25.964643026058692,38,197.302,113.582,310.884
Emilia923,923136,41005206.0,1,1,0.05,23.79788444423374,18,297.175,59.7749,356.9499
ldoor,952203,46522475.0,0,0,0.01,2.8142221582149274,9,7.8833,5.72963,13.61293
ldoor,952203,46522475.0,1,1,0.2,2.510274657571421,51,7.21534,36.2379,43.45324
boneS10,914898,55468422.0,0,0,0.01,3.968009816468188,64,16.4724,55.322,71.7944
boneS10,914898,55468422.0,1,0,0.05,4.490799756300982,136,14.2977,117.305,131.6027
boneS10,914898,55468422.0,1,1,0.01,4.548615606912343,31,20.03,32.5863,52.6163
Hook1498,1498023,60917445.0,0,0,0.01,13.726027724898836,34,209.563,96.9618,306.52479999999997
Hook1498,1498023,60917445.0,1,0,0.1,14.812820941521759,135,156.092,590.84,746.932
Hook1498,1498023,60917445.0,1,1,0.01,18.362828611738394,17,232.479,71.9169,304.3959
Geo1438,1437960,63156690.0,0,0,0.05,15.032198410018005,39,263.648,141.936,405.58400000000006
Geo1438,1437960,63156690.0,1,0,0.05,23.984632934373224,19,249.049,104.32,353.369
Geo1438,1437960,63156690.0,1,1,0.05,21.131546570917507,19,221.932,80.7101,302.64209999999997
Serena,1391349,64531701.0,0,0,0.05,13.652812266640856,31,292.133,97.7061,389.8391
Serena,1391349,64531701.0,1,1,0.1,16.139496198930196,26,209.223,101.301,310.524
bone010,986703,71666325.0,0,0,0.01,8.549602438802324,76,118.575,153.86,272.435
bone010,986703,71666325.0,1,0,0.1,9.553584267087786,236,69.4162,526.321,595.7372
bone010,986703,71666325.0,1,1,0.01,11.145934607362664,36,136.686,103.314,240.0
audikw1,943695,77651847.0,0,0,0.01,9.628996938089573,42,219.855,110.599,330.454
audikw1,943695,77651847.0,1,0,0.01,13.82135558217952,21,195.522,65.3103,260.8323
audikw1,943695,77651847.0,1,1,0.01,12.713090546320167,21,252.487,73.4942,325.9812
Flan1565,1564794,117406044.0,0,0,0.01,6.971154057452102,58,114.706,182.242,296.948
Flan1565,1564794,117406044.0,1,0,0.05,7.968374643472358,116,95.4243,420.219,515.6433
Flan1565,1564794,117406044.0,1,1,0.01,8.807112144925009,29,113.278,111.79,225.068
Bump2911,2911419,127729899.0,0,0,0.1,15.36858073457022,89,930.395,701.736,1632.1309999999999
Bump2911,2911419,127729899.0,1,0,0.2,23.671798699222332,67,617.719,793.029,1410.748
Bump2911,2911419,127729899.0,1,1,0.1,21.10491749468932,42,851.246,424.27,1275.516
Queen4147,4147110,329499284.0,0,0,0.2,9.478843371325809,110,983.145,1196.12,2179.265
Queen4147,4147110,329499284.0,1,0,0.2,15.67310704080316,49,812.828,812.621,1625.449
Queen4147,4147110,329499284.0,1,1,0.2,11.609991410482094,57,786.597,661.915,1448.512


==> logs/suitesparse-3-sf-0.01-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,6.7874,0.787491,2.70273,1.41733,4.907551,11.694951,10,2.69958,32784091,0.5,0.5250187066136214,1.0355894875962857
apache2,715176,4817870.0,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813,23.648200000000003,40.7191,24,17.0309,82116512,0.5,0.5625833044642385,1.183733814704648
ecology2,999999,4995991.0,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,13.9159,0.877052,2.50073,3.30115,6.678932,20.594832,17,5.66087,51382088,0.5294117647058824,0.5831524129683247,1.0282486573920468
tmtsym,726713,5080961.0,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,11.5957,0.943273,5.81538,4.99008,11.748733000000001,23.344433,20,7.9084,35166572,0.5,0.6309847756815538,1.0603353377747482
G3circuit,1585478,7660826.0,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755,20.44939,44.97719,14,14.004,98516479,0.5,0.5211046843758926,1.0996365592806052
thermal2,1228045,8580313.0,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779,19.191399999999998,40.6538,16,12.3789,53804678,0.5,0.5976128735186487,1.0749027064152303
af3k101,503625,17550675.0,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.6215,1.34903,4.00735,6.8265,12.18288,25.80438,38,12.1152,68619650,0.5,0.5634657290015849,1.1357868190817062
af5k101,503625,17550675.0,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264,12.31977,25.83987,40,12.8335,68662525,0.5,0.5534452799314294,1.135633593433973
af1k101,503625,17550675.0,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423,13.51782,27.04032,48,15.2665,67867898,0.5,0.5518114826581075,1.130785382508826
af2k101,503625,17550675.0,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229,13.979669999999999,28.17867,50,15.0365,68756390,0.5,0.5794094370365444,1.1360891402239124
af4k101,503625,17550675.0,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,17.481,1.67474,5.09145,8.80045,15.56664,33.04764,42,11.814,68711286,0.47619047619047616,0.7449170475706788,1.1358107895113476
af0k101,503625,17550675.0,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,17.5558,1.65261,4.71413,9.47547,15.84221,33.39801,50,13.947,68046339,0.48,0.6793912669391267,1.1322558293694536
afshell8,504855,17588875.0,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.4719,1.2783,3.80278,2.81363,7.89471,21.366609999999998,16,5.04365,68709561,0.5,0.5578559178372805,1.1287247054307332
afshell7,504855,17588875.0,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543,7.89917,21.517970000000002,16,4.47373,68709561,0.5,0.6270896991995494,1.1287247054307332
afshell4,504855,17588875.0,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851,8.42508,21.88048,16,5.08394,68709561,0.5,0.5917674087420386,1.1287092636205316
afshell3,504855,17588875.0,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863,8.36462,21.91702,16,5.09523,68709561,0.5,0.586097192864699,1.1287092636205316
bundleadj,513351,20208051.0,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373,8.428794,21.104594,86,13.3466,46581646,0.5232558139534884,0.440841113092473,1.0024789592020857
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027,382.8252,429.7844,122,352.954,434292827,0.5,0.6630524090958028,1.1676281680793221
Fault639,638802,28614564.0,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,34.5065,3.86563,181.236,13.9466,199.04823,233.55472999999998,12,22.5325,574776651,0.5,0.6189548430045491,1.3483219658482613
inline1,503712,36816342.0,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627,41.14273,81.10553,72,39.7404,136466081,0.4583333333333333,0.6004645147004056,1.1602977152982066
PFlow742,742793,37138461.0,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,48.4453,5.41742,48.9175,16.4805,70.81541999999999,119.26071999999999,22,25.8647,256947588,0.45454545454545453,0.6371811774348822,1.2799134039740432
Emilia923,923136,41005206.0,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,47.2688,5.07669,354.212,15.9753,375.26399,422.53279,10,25.2979,960882719,0.5,0.6314871985421715,1.2274768800374274
ldoor,952203,46522475.0,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.176,3.60039,7.96932,3.52108,15.09079,54.26679,9,5.56509,130924580,0.5555555555555556,0.6327085455940515,1.1135171944030677
boneS10,914898,55468422.0,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863,58.62418,115.78388000000001,64,55.322,220099243,0.484375,0.5890296807779907,1.1463216618150749
Hook1498,1498023,60917445.0,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169,312.36209,389.32259,34,96.9618,836154539,0.5,0.7417034337233839,1.337810834989679
Geo1438,1437960,63156690.0,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.5651,8.29799,454.691,27.3824,490.37139,569.9364899999999,10,43.7685,1378520631,0.5,0.6256188811588242,1.3261308963318663
Serena,1391349,64531701.0,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,84.2311,8.12506,575.01,25.6815,608.81656,693.0476600000001,10,38.9019,1274752008,0.5,0.6601605577105488,1.391456136462897
bone010,986703,71666325.0,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314,248.77406,326.56665999999996,76,149.256,612718587,0.47368421052631576,0.6921932786621643,1.3036787016875662
audikw1,943695,77651847.0,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,83.0372,10.1644,221.208,64.4985,295.8709,378.9081,42,104.31,747709397,0.5,0.6183347713546161,1.3202923033479008
Flan1565,1564794,117406044.0,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79,238.1442,353.6732,58,181.261,818455620,0.5,0.61673498435957,1.263365014220319
Bump2911,2911419,127729899.0,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,166.525,17.807,2354.52,91.4649,2463.7918999999997,2630.3169,12,124.656,3408745440,0.5,0.7337384482094724,1.3910473279577016
Queen4147,4147110,329499284.0,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,372.587,37.8522,5164.66,123.882,5326.3942,5698.981199999999,8,144.787,6256377746,0.5,0.8556154903409836,1.2823415686703645


==> logs/suitesparse-3-sf-0.01-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,6.7874,0.787491,2.70273,1.41733,4.907551,11.694951
ecology2,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,13.9159,0.877052,2.50073,3.30115,6.678932,20.594832
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373,8.428794,21.104594
afshell8,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.4719,1.2783,3.80278,2.81363,7.89471,21.366609999999998
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543,7.89917,21.517970000000002
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851,8.42508,21.88048
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863,8.36462,21.91702
tmtsym,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,11.5957,0.943273,5.81538,4.99008,11.748733000000001,23.344433
af3k101,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.6215,1.34903,4.00735,6.8265,12.18288,25.80438
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264,12.31977,25.83987
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423,13.51782,27.04032
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229,13.979669999999999,28.17867
af4k101,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,17.481,1.67474,5.09145,8.80045,15.56664,33.04764
af0k101,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,17.5558,1.65261,4.71413,9.47547,15.84221,33.39801
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779,19.191399999999998,40.6538
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813,23.648200000000003,40.7191
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755,20.44939,44.97719
ldoor,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.176,3.60039,7.96932,3.52108,15.09079,54.26679
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627,41.14273,81.10553
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863,58.62418,115.78388000000001
PFlow742,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,48.4453,5.41742,48.9175,16.4805,70.81541999999999,119.26071999999999
Fault639,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,34.5065,3.86563,181.236,13.9466,199.04823,233.55472999999998
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314,248.77406,326.56665999999996
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79,238.1442,353.6732
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,83.0372,10.1644,221.208,64.4985,295.8709,378.9081
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169,312.36209,389.32259
Emilia923,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,47.2688,5.07669,354.212,15.9753,375.26399,422.53279
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027,382.8252,429.7844
Geo1438,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.5651,8.29799,454.691,27.3824,490.37139,569.9364899999999
Serena,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,84.2311,8.12506,575.01,25.6815,608.81656,693.0476600000001
Bump2911,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,166.525,17.807,2354.52,91.4649,2463.7918999999997,2630.3169
Queen4147,4147110,329499284,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,372.587,37.8522,5164.66,123.882,5326.3942,5698.981199999999


==> logs/suitesparse-3-sf-0.05-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,9.11689,0.881193,2.74791,3.38312,7.0122230000000005,16.129112999999997,22,5.20682,32286315,0.5,0.6497478307296969,1.0253950938656207
apache2,715176,4817870.0,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,14.9428,1.15504,9.95456,29.352,40.461600000000004,55.4044,86,53.2676,72142289,0.5,0.5510291434192642,1.148291482683617
ecology2,999999,4995991.0,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.7176,0.899435,2.55552,8.3696,11.824555,24.542155,49,17.156,50709715,0.42857142857142855,0.4878526463044999,1.0189399407983264
tmtsym,726713,5080961.0,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.385,0.920769,5.60818,11.9867,18.515649,29.900649,42,17.7248,34003417,0.5952380952380952,0.6762671511103089,1.0449212795290543
G3circuit,1585478,7660826.0,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,25.4079,1.81869,10.6559,23.3073,35.781890000000004,61.18979,48,40.2222,92825705,0.5,0.5794635798141325,1.0782885516463354
thermal2,1228045,8580313.0,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,25.789,1.69449,11.0686,22.862,35.62509,61.41409,49,36.4352,51495044,0.4897959183673469,0.6274701387669066,1.057629565283991
af0k101,503625,17550675.0,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,15.3184,1.5172,4.16624,33.7529,39.436339999999994,54.75474,191,57.6187,63156663,0.49214659685863876,0.5857976663826153,1.1015488896238865
af3k101,503625,17550675.0,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,16.39,1.49858,4.60511,26.0533,32.15699,48.54699,137,40.5457,63468908,0.49635036496350365,0.6425662893969029,1.1055118200552623
af2k101,503625,17550675.0,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.2706,1.26986,3.33916,29.3175,33.92652,47.19712,188,55.9776,63552483,0.5106382978723404,0.5237362802263762,1.1060620872987763
af1k101,503625,17550675.0,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.6011,1.25442,3.44601,27.786,32.48643,46.08753,179,57.273,63080350,0.4972067039106145,0.485150070713949,1.1003844144808963
af5k101,503625,17550675.0,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.4709,1.24819,3.48223,24.5759,29.30632,42.77722,150,48.1688,63509489,0.49333333333333335,0.5102037003205395,1.105647598581686
af4k101,503625,17550675.0,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,13.7194,1.28631,3.54684,25.2351,30.06825,43.78765,156,47.5589,63528355,0.4935897435897436,0.5306073100933789,1.1057874393253218
afshell8,504855,17588875.0,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,16.4556,1.54197,4.09997,9.09822,14.74016,31.19576,50,14.0465,63685101,0.5,0.6477214964581924,1.1017253313298505
afshell3,504855,17588875.0,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.3709,1.36357,3.58065,8.09306,13.037279999999999,27.40818,50,14.0517,63685101,0.5,0.5759488175807909,1.1017180140767933
afshell7,504855,17588875.0,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.5863,1.31098,3.39431,8.19763,12.90292,26.48922,50,14.3859,63685101,0.5,0.5698378273170257,1.1017253313298505
afshell4,504855,17588875.0,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.3475,1.25675,3.38597,8.26366,12.906379999999999,26.253880000000002,50,13.1251,63685101,0.5,0.6296073934674783,1.1017180140767933
bundleadj,513351,20208051.0,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,128,13.101,1.82448,0.650975,16.872,19.347455,32.448455,260,39.8425,46523198,0.49230769230769234,0.42346740289891444,1.0018328060766588
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,490,59.3805,5.79116,162.45,1928.74,2096.98116,2156.36166,838,2393.68,400653485,0.5847255369928401,0.8057635105778551,1.0962532598462236
Fault639,638802,28614564.0,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,35.619,4.02613,114.421,49.7283,168.17543,203.79443,44,65.5808,402444358,0.5,0.7582752878891383,1.4099799480851463
inline1,503712,36816342.0,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,138,32.3102,4.17403,9.72378,81.3814,95.27921,127.58941,278,140.801,122757130,0.49640287769784175,0.5779887926932338,1.1426196751259987
PFlow742,742793,37138461.0,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,40,47.8184,4.83981,38.0884,52.7612,95.68941000000001,143.50781,81,86.8477,210628548,0.49382716049382713,0.6075140734872656,1.238136313791614
Emilia923,923136,41005206.0,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,56.1507,5.22949,284.295,52.075,341.59949,397.75019000000003,37,87.1518,794355632,0.4864864864864865,0.5975206478810536,1.2284638198423448
ldoor,952203,46522475.0,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.6572,3.55636,6.68603,8.0644,18.30679,56.96399,25,15.4914,118471858,0.52,0.5205727048555973,1.1121073411375046
boneS10,914898,55468422.0,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,57.0103,6.04244,17.0717,136.156,159.27014,216.28044,275,224.344,202152180,0.49818181818181817,0.6069072495810006,1.1245206408360275
Hook1498,1498023,60917445.0,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3365,7.25483,153.422,244.034,404.71083,484.04733,141,413.827,620529859,0.49645390070921985,0.5897005270318273,1.3884809207867626
Geo1438,1437960,63156690.0,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101,309.92257,387.81507,39,141.936,949383895,0.48717948717948717,0.5686372731371886,1.4057522389296482
Serena,1391349,64531701.0,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,87.2063,9.21964,347.906,79.4206,436.54624,523.7525400000001,31,97.7061,881039199,0.4838709677419355,0.8128520123103878,1.4488899556897015
bone010,986703,71666325.0,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,71.9697,8.37818,85.8986,300.516,394.79278,466.76248000000004,257,436.089,475328586,0.5019455252918288,0.6891162125162524,1.3399111325486324
audikw1,943695,77651847.0,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,82.5514,9.48762,138.383,212.487,360.35762,442.90902,145,267.26,553262865,0.503448275862069,0.7950572476240365,1.3807513016439301
Flan1565,1564794,117406044.0,16,4,1,1,1,0.05,829908511,0.0219014,0.000416146,117,115.948,12.437,82.9364,379.789,475.1624,591.1104,234,635.355,643715279,0.5,0.5977587333065766,1.2892478057834014
Bump2911,2911419,127729899.0,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,178.297,17.4311,1192.51,321.658,1531.5991,1709.8961,54,450.684,2387056595,0.48148148148148145,0.7137107152683476,1.3945331534965135
Queen4147,4147110,329499284.0,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,400.239,37.6674,2506.73,255.998,2800.3954,3200.6344,28,395.352,4636786469,0.5,0.6475191727877941,1.2605350968988087


==> logs/suitesparse-3-sf-0.05-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,9.11689,0.881193,2.74791,3.38312,7.0122230000000005,16.129112999999997
ecology2,999999,4995991,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.7176,0.899435,2.55552,8.3696,11.824555,24.542155
afshell4,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.3475,1.25675,3.38597,8.26366,12.906379999999999,26.253880000000002
afshell7,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.5863,1.31098,3.39431,8.19763,12.90292,26.48922
afshell3,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.3709,1.36357,3.58065,8.09306,13.037279999999999,27.40818
tmtsym,726713,5080961,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.385,0.920769,5.60818,11.9867,18.515649,29.900649
afshell8,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,16.4556,1.54197,4.09997,9.09822,14.74016,31.19576
bundleadj,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,128,13.101,1.82448,0.650975,16.872,19.347455,32.448455
af5k101,503625,17550675,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.4709,1.24819,3.48223,24.5759,29.30632,42.77722
af4k101,503625,17550675,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,13.7194,1.28631,3.54684,25.2351,30.06825,43.78765
af1k101,503625,17550675,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.6011,1.25442,3.44601,27.786,32.48643,46.08753
af2k101,503625,17550675,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.2706,1.26986,3.33916,29.3175,33.92652,47.19712
af3k101,503625,17550675,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,16.39,1.49858,4.60511,26.0533,32.15699,48.54699
af0k101,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,15.3184,1.5172,4.16624,33.7529,39.436339999999994,54.75474
apache2,715176,4817870,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,14.9428,1.15504,9.95456,29.352,40.461600000000004,55.4044
ldoor,952203,46522475,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.6572,3.55636,6.68603,8.0644,18.30679,56.96399
G3circuit,1585478,7660826,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,25.4079,1.81869,10.6559,23.3073,35.781890000000004,61.18979
thermal2,1228045,8580313,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,25.789,1.69449,11.0686,22.862,35.62509,61.41409
inline1,503712,36816342,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,138,32.3102,4.17403,9.72378,81.3814,95.27921,127.58941
PFlow742,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,40,47.8184,4.83981,38.0884,52.7612,95.68941000000001,143.50781
Fault639,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,35.619,4.02613,114.421,49.7283,168.17543,203.79443
boneS10,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,57.0103,6.04244,17.0717,136.156,159.27014,216.28044
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101,309.92257,387.81507
Emilia923,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,56.1507,5.22949,284.295,52.075,341.59949,397.75019000000003
audikw1,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,82.5514,9.48762,138.383,212.487,360.35762,442.90902
bone010,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,71.9697,8.37818,85.8986,300.516,394.79278,466.76248000000004
Hook1498,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3365,7.25483,153.422,244.034,404.71083,484.04733
Serena,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,87.2063,9.21964,347.906,79.4206,436.54624,523.7525400000001
Flan1565,1564794,117406044,16,4,1,1,1,0.05,829908511,0.0219014,0.000416146,117,115.948,12.437,82.9364,379.789,475.1624,591.1104
Bump2911,2911419,127729899,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,178.297,17.4311,1192.51,321.658,1531.5991,1709.8961
StocF-1465,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,490,59.3805,5.79116,162.45,1928.74,2096.98116,2156.36166
Queen4147,4147110,329499284,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,400.239,37.6674,2506.73,255.998,2800.3954,3200.6344


==> logs/suitesparse-3-sf-0.1-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,8.71828,0.841796,2.85868,5.44428,9.144756000000001,17.863036,36,9.59182,32091858,0.5277777777777778,0.5675961392102854,1.0204760036019105
apache2,715176,4817870.0,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,13.7909,1.19673,9.74166,51.5197,62.45809,76.24898999999999,158,92.3404,69047616,0.5063291139240507,0.5579323892900615,1.1042432804631517
ecology2,999999,4995991.0,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.4763,0.830117,2.38464,14.9707,18.185457,29.661757,81,28.4591,50418247,0.5061728395061729,0.5260426366258948,1.014533051892899
tmtsym,726713,5080961.0,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,9.14679,0.806044,4.70934,15.7264,21.241784,30.388574,72,30.4439,33586981,0.5,0.5165698218690772,1.0358347182201342
G3circuit,1585478,7660826.0,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.3164,1.64864,9.60469,42.3014,53.55473,77.87113,102,88.537,90582539,0.4803921568627451,0.4777821701661452,1.063496023223637
thermal2,1228045,8580313.0,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,20.2576,1.60469,9.36062,39.7683,50.733610000000006,70.99121000000001,92,73.7225,50661690,0.5108695652173914,0.539432330699583,1.0464464766177362
af3k101,503625,17550675.0,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.507,1.34275,3.41056,39.907,44.660309999999996,58.16731,249,78.1214,61597482,0.4939759036144578,0.5108331391910539,1.0851909985541293
af5k101,503625,17550675.0,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.4871,1.24841,3.3264,43.2937,47.86851,61.35561,273,70.0211,61623389,0.4945054945054945,0.6182950567757433,1.0854425744095315
af4k101,503625,17550675.0,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.772,1.36001,3.47744,45.3251,50.162549999999996,64.93455,287,90.1851,61640533,0.49477351916376305,0.5025785855978426,1.0855216647785964
af0k101,503625,17550675.0,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.6922,1.18713,3.19641,49.3715,53.755039999999994,68.44724,338,97.49,61417068,0.5059171597633136,0.506426300133347,1.0815665117716138
af1k101,503625,17550675.0,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,14.2942,1.31876,3.4216,50.001,54.74136,69.03556,326,100.579,61383274,0.4938650306748466,0.49713160798973943,1.080447061197811
af2k101,503625,17550675.0,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,17.8001,1.67984,4.37775,57.0623,63.11989,80.91999,342,96.5381,61653454,0.49707602339181284,0.5910857992854635,1.0856342939034689
afshell4,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,15.2855,1.40805,3.73899,16.7225,21.86954,37.15504,94,29.4755,61799724,0.5,0.5673355837899272,1.083075727004865
afshell3,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,17.5153,1.69605,3.73397,17.4785,22.90852,40.42382,94,29.7196,61799724,0.5,0.5881135681503116,1.083075727004865
afshell7,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.2035,1.38561,3.55401,16.6684,21.608019999999996,35.81152,94,28.0545,61799724,0.5,0.5941435420342547,1.083075727004865
afshell8,504855,17588875.0,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.5885,1.2852,3.25448,14.8035,19.34318,32.93168,94,28.0967,61799724,0.5,0.5268768218331691,1.083075727004865
bundleadj,513351,20208051.0,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,228,12.9816,1.91131,0.681293,29.9294,32.522003,45.503603,472,70.5333,46507510,0.4830508474576271,0.42433006820891694,1.0012255870073457
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,990,48.0754,4.83084,118.781,2924.08,3047.69184,3095.76724,1464,4182.48,379585415,0.6762295081967213,0.6991258774698266,1.0788520048906516
Fault639,638802,28614564.0,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.3074,3.49949,80.311,83.2264,167.03689,201.34429,87,116.498,329806228,0.5287356321839081,0.7144019639822142,1.4109374823570646
inline1,503712,36816342.0,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,260,37.794,4.22803,9.78533,143.453,157.46636,195.26036,535,283.801,117719561,0.48598130841121495,0.5054703824158477,1.1163302333415939
PFlow742,742793,37138461.0,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,42.4155,4.96827,32.4717,101.04,138.47997,180.89547,163,169.115,192129241,0.49693251533742333,0.5974632646424031,1.2007561670427875
Emilia923,923136,41005206.0,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.8716,5.33165,218.627,112.094,336.05264999999997,386.92425,80,156.597,721560179,0.5125,0.7158119248772326,1.2014497670886575
ldoor,952203,46522475.0,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,36.779,3.88469,6.57268,16.2847,26.742070000000002,63.52107,49,30.3687,113576421,0.5102040816326531,0.536233029401983,1.0956291359101729
boneS10,914898,55468422.0,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,62.589,7.41243,17.5738,286.668,311.65423,374.24323000000004,553,469.389,195881307,0.5027124773960217,0.6107258585096796,1.1013597535368702
Hook1498,1498023,60917445.0,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,77.4494,7.80681,133.693,511.181,652.6808100000001,730.13021,274,743.792,531814291,0.5036496350364964,0.6872633747069072,1.3771382198527644
Geo1438,1437960,63156690.0,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,79.849,8.2711,186.104,175.701,370.0761,449.92510000000004,78,254.172,774245316,0.5,0.6912681176526132,1.4128058657832423
Serena,1391349,64531701.0,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301,318.25556,401.75516,51,157.512,724840475,0.5098039215686274,0.6431319518512876,1.4368804984296717
bone010,986703,71666325.0,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,71.8923,7.81663,71.0119,520.541,599.36953,671.26183,522,855.937,424144114,0.49808429118773945,0.6081534038135985,1.3180279898921337
audikw1,943695,77651847.0,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,78.1826,10.2861,124.655,401.125,536.0661,614.2487,270,496.992,466893794,0.5037037037037037,0.8071055469705749,1.3855937566820604
Flan1565,1564794,117406044.0,16,4,1,1,1,0.1,727060361,0.0397578,0.00171229,245,114.249,12.9087,75.4139,762.331,850.6536,964.9026,492,1262.23,573292431,0.49796747967479676,0.6039556974560897,1.2682190129944346
Bump2911,2911419,127729899.0,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27,1291.8207,1466.2947,89,681.474,1963027265,0.47191011235955055,0.6225769435077493,1.3732509110106528
Queen4147,4147110,329499284.0,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,456.513,45.2231,1797.8,555.353,2398.3761,2854.8891,59,840.781,3920196879,0.4915254237288136,0.6605203971069755,1.253424937487687


==> logs/suitesparse-3-sf-0.1-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,8.71828,0.841796,2.85868,5.44428,9.144756000000001,17.863036
ecology2,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.4763,0.830117,2.38464,14.9707,18.185457,29.661757
tmtsym,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,9.14679,0.806044,4.70934,15.7264,21.241784,30.388574
afshell8,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.5885,1.2852,3.25448,14.8035,19.34318,32.93168
afshell7,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.2035,1.38561,3.55401,16.6684,21.608019999999996,35.81152
afshell4,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,15.2855,1.40805,3.73899,16.7225,21.86954,37.15504
afshell3,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,17.5153,1.69605,3.73397,17.4785,22.90852,40.42382
bundleadj,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,228,12.9816,1.91131,0.681293,29.9294,32.522003,45.503603
af3k101,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.507,1.34275,3.41056,39.907,44.660309999999996,58.16731
af5k101,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.4871,1.24841,3.3264,43.2937,47.86851,61.35561
ldoor,952203,46522475,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,36.779,3.88469,6.57268,16.2847,26.742070000000002,63.52107
af4k101,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.772,1.36001,3.47744,45.3251,50.162549999999996,64.93455
af0k101,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.6922,1.18713,3.19641,49.3715,53.755039999999994,68.44724
af1k101,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,14.2942,1.31876,3.4216,50.001,54.74136,69.03556
thermal2,1228045,8580313,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,20.2576,1.60469,9.36062,39.7683,50.733610000000006,70.99121000000001
apache2,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,13.7909,1.19673,9.74166,51.5197,62.45809,76.24898999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.3164,1.64864,9.60469,42.3014,53.55473,77.87113
af2k101,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,17.8001,1.67984,4.37775,57.0623,63.11989,80.91999
PFlow742,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,42.4155,4.96827,32.4717,101.04,138.47997,180.89547
inline1,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,260,37.794,4.22803,9.78533,143.453,157.46636,195.26036
Fault639,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.3074,3.49949,80.311,83.2264,167.03689,201.34429
boneS10,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,62.589,7.41243,17.5738,286.668,311.65423,374.24323000000004
Emilia923,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.8716,5.33165,218.627,112.094,336.05264999999997,386.92425
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301,318.25556,401.75516
Geo1438,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,79.849,8.2711,186.104,175.701,370.0761,449.92510000000004
audikw1,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,78.1826,10.2861,124.655,401.125,536.0661,614.2487
bone010,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,71.8923,7.81663,71.0119,520.541,599.36953,671.26183
Hook1498,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,77.4494,7.80681,133.693,511.181,652.6808100000001,730.13021
Flan1565,1564794,117406044,16,4,1,1,1,0.1,727060361,0.0397578,0.00171229,245,114.249,12.9087,75.4139,762.331,850.6536,964.9026
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27,1291.8207,1466.2947
Queen4147,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,456.513,45.2231,1797.8,555.353,2398.3761,2854.8891
StocF-1465,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,990,48.0754,4.83084,118.781,2924.08,3047.69184,3095.76724


==> logs/suitesparse-3-sf-0.2-prescale-SO-best-relative.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot,cg_fo,tsolve_fo,nnzfact_fo,cg_rel,tsolve_rel,nnzfact_rel
parabolicfem,525825,3674625.0,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,9.07885,0.863336,3.03961,11.523,15.425946,24.504796,71,17.8958,31950825,0.5211267605633803,0.6438940980565272,1.0144496738347133
apache2,715176,4817870.0,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,12.3725,1.16731,9.3434,77.7231,88.23381,100.60631000000001,209,119.64,67420041,0.5980861244019139,0.6496414242728185,1.0550029478623426
ecology2,999999,4995991.0,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.9828,0.737637,2.17044,24.7581,27.666176999999998,38.648977,146,42.8748,50224487,0.5342465753424658,0.5774510901508578,1.009383331282209
tmtsym,726713,5080961.0,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2386,0.87167,4.94783,36.3996,42.2191,52.4577,162,64.8803,33326529,0.5246913580246914,0.5610269989503747,1.0232169092676888
G3circuit,1585478,7660826.0,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,28.9037,1.99607,11.7582,114.033,127.78727,156.69097,201,189.491,88680176,0.5323383084577115,0.6017858367943596,1.0432228055117978
thermal2,1228045,8580313.0,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,20.1603,1.59673,9.21972,80.3913,91.20775,111.36805000000001,183,140.252,50130203,0.5300546448087432,0.5731918261415166,1.0302541962576932
af2k101,503625,17550675.0,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5601,1.49964,3.69805,110.985,116.18269,132.74278999999999,621,173.198,59998904,0.5104669887278583,0.6407983925911385,1.059237898745617
af4k101,503625,17550675.0,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,13.7453,1.42384,3.4761,94.876,99.77594,113.52124,556,159.717,59993240,0.5107913669064749,0.5940256829266766,1.059150214257473
af5k101,503625,17550675.0,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,13.2325,1.34628,3.25268,85.3656,89.96456,103.19706,533,156.287,59988977,0.5103189493433395,0.5462104973542266,1.0590280777750218
af1k101,503625,17550675.0,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,13.9792,1.2201,3.11715,84.6,88.93724999999999,102.91645,590,147.189,59857683,0.5135593220338983,0.5747712125226749,1.0558870446087931
af0k101,503625,17550675.0,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,314,15.7621,1.45809,3.86948,111.076,116.40356999999999,132.16566999999998,594,147.222,59891620,0.5286195286195287,0.7544796294032141,1.0561866418039785
af3k101,503625,17550675.0,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,13.5953,1.44826,3.3895,81.6363,86.47406000000001,100.06936,487,145.267,59978718,0.5051334702258727,0.5619741579298809,1.05870070447321
afshell7,504855,17588875.0,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,16.3848,1.55502,3.68799,37.6739,42.91691,59.30171,205,55.7144,60479093,0.5170731707317073,0.6761968180578092,1.0547115017085327
afshell4,504855,17588875.0,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,16.4208,1.50673,3.70572,36.6952,41.90765,58.328450000000004,205,57.9581,60479246,0.5170731707317073,0.6331332462589353,1.054708370537556
afshell3,504855,17588875.0,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.5366,1.48523,3.65738,36.3226,41.46521,57.001810000000006,205,57.2764,60479246,0.5170731707317073,0.634163459993994,1.054708370537556
afshell8,504855,17588875.0,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,13.553,1.32383,3.10058,31.9855,36.409909999999996,49.96291,205,51.0585,60479093,0.5170731707317073,0.6264480938531292,1.0547115017085327
bundleadj,513351,20208051.0,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,429,14.9782,2.0498,0.711207,66.3779,69.138907,84.117107,726,93.8389,46492393,0.5909090909090909,0.7073601672653879,1.0006991036146493
StocF-1465,1465137,21005389.0,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2568,50.1895,5.11924,128.567,8842.92,8976.606240000001,9026.79574,3000,8028.46,346121795,0.856,1.1014466037073112,1.0731784688681625
Fault639,638802,28614564.0,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.7851,3.79831,64.2522,160.717,228.76751000000002,263.55261,124,148.622,263145564,0.6370967741935484,1.08138095302176,1.3560909048803118
inline1,503712,36816342.0,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,539,38.8169,4.52813,10.1525,312.291,326.97163,365.78853,1024,476.244,113573229,0.5263671875,0.6557373951167889,1.0805359597550934
PFlow742,742793,37138461.0,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,40.1687,4.50675,30.1004,177.377,211.98415,252.15285,285,279.936,172044614,0.5228070175438596,0.633634116369456,1.169519302708308
Emilia923,923136,41005206.0,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,47.6532,5.37303,167.781,252.212,425.36603,473.01923,166,344.813,630523655,0.5963855421686747,0.7314457401548086,1.1512671067035543
ldoor,952203,46522475.0,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,41.9787,4.2356,7.21534,36.2379,47.68884,89.66754,94,54.9464,109368946,0.5425531914893617,0.6595136351062127,1.067800269374453
boneS10,914898,55468422.0,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,57.6653,6.31777,16.5328,586.067,608.91757,666.58287,1154,943.655,190398660,0.5216637781629117,0.6210606630601226,1.0714580449253162
Hook1498,1498023,60917445.0,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,91.4567,8.90277,140.864,978.987,1128.75377,1220.21047,485,1266.94,447077165,0.5360824742268041,0.7727177293320915,1.3197446284244914
Geo1438,1437960,63156690.0,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,95.1312,9.06389,162.466,318.933,490.46289,585.59409,135,362.088,619670467,0.5407407407407407,0.8808162656591767,1.3577150514742862
Serena,1391349,64531701.0,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,83.3885,7.6777,158.154,153.38,319.21169999999995,402.6002,76,215.701,584763365,0.5789473684210527,0.7110769073856866,1.36735831595743
bone010,986703,71666325.0,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,87.4761,9.11317,74.3426,1145.78,1229.23577,1316.71187,1013,1549.16,374735210,0.5162882527147088,0.7396137261483642,1.2608615347354202
audikw1,943695,77651847.0,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,81.1557,9.45703,88.9811,605.097,703.53513,784.69083,472,834.981,389274017,0.5423728813559322,0.7246835556737219,1.3467290728525556
Flan1565,1564794,117406044.0,16,4,1,1,1,0.2,620607512,0.066695,0.00587405,519,117.825,11.9081,61.4548,1320.68,1394.0429000000001,1511.8679000000002,1023,2294.9,509008589,0.5073313782991202,0.5754847705782387,1.2192476225582904
Bump2911,2911419,127729899.0,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,193.051,19.002,758.389,879.966,1657.357,1850.408,151,1038.11,1595429550,0.5496688741721855,0.8476616158210595,1.2919192477035417
Queen4147,4147110,329499284.0,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915,1482.0344,1842.7384,110,1169.54,3123272104,0.5181818181818182,0.5659618311472887,1.2248320766226777


==> logs/suitesparse-3-sf-0.2-prescale-SO-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,9.07885,0.863336,3.03961,11.523,15.425946,24.504796
ecology2,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.9828,0.737637,2.17044,24.7581,27.666176999999998,38.648977
afshell8,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,13.553,1.32383,3.10058,31.9855,36.409909999999996,49.96291
tmtsym,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2386,0.87167,4.94783,36.3996,42.2191,52.4577
afshell3,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.5366,1.48523,3.65738,36.3226,41.46521,57.001810000000006
afshell4,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,16.4208,1.50673,3.70572,36.6952,41.90765,58.328450000000004
afshell7,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,16.3848,1.55502,3.68799,37.6739,42.91691,59.30171
bundleadj,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,429,14.9782,2.0498,0.711207,66.3779,69.138907,84.117107
ldoor,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,41.9787,4.2356,7.21534,36.2379,47.68884,89.66754
af3k101,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,13.5953,1.44826,3.3895,81.6363,86.47406000000001,100.06936
apache2,715176,4817870,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,12.3725,1.16731,9.3434,77.7231,88.23381,100.60631000000001
af1k101,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,13.9792,1.2201,3.11715,84.6,88.93724999999999,102.91645
af5k101,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,13.2325,1.34628,3.25268,85.3656,89.96456,103.19706
thermal2,1228045,8580313,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,20.1603,1.59673,9.21972,80.3913,91.20775,111.36805000000001
af4k101,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,13.7453,1.42384,3.4761,94.876,99.77594,113.52124
af0k101,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,314,15.7621,1.45809,3.86948,111.076,116.40356999999999,132.16566999999998
af2k101,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5601,1.49964,3.69805,110.985,116.18269,132.74278999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,28.9037,1.99607,11.7582,114.033,127.78727,156.69097
PFlow742,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,40.1687,4.50675,30.1004,177.377,211.98415,252.15285
Fault639,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.7851,3.79831,64.2522,160.717,228.76751000000002,263.55261
inline1,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,539,38.8169,4.52813,10.1525,312.291,326.97163,365.78853
Serena,1391349,64531701,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,83.3885,7.6777,158.154,153.38,319.21169999999995,402.6002
Emilia923,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,47.6532,5.37303,167.781,252.212,425.36603,473.01923
Geo1438,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,95.1312,9.06389,162.466,318.933,490.46289,585.59409
boneS10,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,57.6653,6.31777,16.5328,586.067,608.91757,666.58287
audikw1,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,81.1557,9.45703,88.9811,605.097,703.53513,784.69083
Hook1498,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,91.4567,8.90277,140.864,978.987,1128.75377,1220.21047
bone010,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,87.4761,9.11317,74.3426,1145.78,1229.23577,1316.71187
Flan1565,1564794,117406044,16,4,1,1,1,0.2,620607512,0.066695,0.00587405,519,117.825,11.9081,61.4548,1320.68,1394.0429000000001,1511.8679000000002
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915,1482.0344,1842.7384
Bump2911,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,193.051,19.002,758.389,879.966,1657.357,1850.408
StocF-1465,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2568,50.1895,5.11924,128.567,8842.92,8976.606240000001,9026.79574


==> logs/suitesparse-3-sf-SO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,6.7874,0.787491,2.70273,1.41733,4.907551,11.694951
ecology2,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,13.9159,0.877052,2.50073,3.30115,6.678932,20.594832
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373,8.428794,21.104594
afshell8,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.4719,1.2783,3.80278,2.81363,7.89471,21.366609999999998
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543,7.89917,21.517970000000002
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851,8.42508,21.88048
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863,8.36462,21.91702
tmtsym,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,11.5957,0.943273,5.81538,4.99008,11.748733000000001,23.344433
af3k101,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.6215,1.34903,4.00735,6.8265,12.18288,25.80438
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264,12.31977,25.83987
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423,13.51782,27.04032
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229,13.979669999999999,28.17867
af4k101,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,17.481,1.67474,5.09145,8.80045,15.56664,33.04764
af0k101,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,17.5558,1.65261,4.71413,9.47547,15.84221,33.39801
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779,19.191399999999998,40.6538
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813,23.648200000000003,40.7191
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755,20.44939,44.97719
ldoor,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.176,3.60039,7.96932,3.52108,15.09079,54.26679
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627,41.14273,81.10553
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863,58.62418,115.78388000000001
PFlow742,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,48.4453,5.41742,48.9175,16.4805,70.81541999999999,119.26071999999999
Fault639,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.3074,3.49949,80.311,83.2264,167.03689,201.34429
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314,248.77406,326.56665999999996
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79,238.1442,353.6732
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,83.0372,10.1644,221.208,64.4985,295.8709,378.9081
Emilia923,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.8716,5.33165,218.627,112.094,336.05264999999997,386.92425
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101,309.92257,387.81507
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169,312.36209,389.32259
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301,318.25556,401.75516
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027,382.8252,429.7844
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27,1291.8207,1466.2947
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915,1482.0344,1842.7384


==> logs/suitesparse-3-table-FO-prescale-rel.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot,tf_rel,ts_rel
parabolicfem,525825,3674625,0,0,0.01,8.921751471,10,2.88276,2.69958,5.58234,0.516407098,0.483592902
apache2,715176,4817870,0,0,0.01,17.04415271,24,11.9425,16.4982,28.4407,0.419908793,0.580091207
ecology2,999999,4995991,0,0,0.01,10.28466384,17,2.51053,5.66087,8.1714,0.307233767,0.692766233
tmtsym,726713,5080961,0,0,0.01,6.921244229,20,5.26064,7.9084,13.16904,0.399470273,0.600529727
G3circuit,1585478,7660826,0,0,0.01,12.85977243,14,12.2446,14.004,26.2486,0.466485832,0.533514168
thermal2,1228045,8580313,0,0,0.01,6.270712735,16,10.2193,12.3789,22.5982,0.452217433,0.547782567
af0k101,503625,17550675,0,0,0.01,3.877135153,50,3.64325,13.947,17.59025,0.207117579,0.792882421
af1k101,503625,17550675,0,0,0.01,3.866967966,48,3.97539,15.2665,19.24189,0.206600807,0.793399193
af2k101,503625,17550675,0,0,0.01,3.917592343,50,4.25386,15.0365,19.29036,0.220517398,0.779482602
af3k101,503625,17550675,0,0,0.01,3.90980119,38,3.81146,12.1152,15.92666,0.239313202,0.760686798
af4k101,503625,17550675,0,0,0.01,3.915022414,42,3.7059,11.814,15.5199,0.238783755,0.761216245
af5k101,503625,17550675,0,0,0.01,3.912244116,40,3.84296,12.8335,16.67646,0.230442192,0.769557808
afshell3,504855,17588875,0,0,0.01,3.906421588,16,3.69837,5.09523,8.7936,0.420575191,0.579424809
afshell4,504855,17588875,0,0,0.01,3.906421588,16,3.79449,5.08394,8.87843,0.427382995,0.572617005
afshell7,504855,17588875,0,0,0.01,3.906421588,16,3.59368,4.47373,8.06741,0.445456472,0.554543528
afshell8,504855,17588875,0,0,0.01,3.906421588,16,3.86281,5.04365,8.90646,0.433708791,0.566291209
bundleadj,513351,20208051,0,0,0.01,2.305103347,86,0.759354,13.3466,14.105954,0.053832162,0.946167838
StocF-1465,1465137,21005389,0,0,0.01,20.67530513,122,137.348,348.254,485.602,0.28284068,0.71715932
Fault639,638802,28614564,0,0,0.05,14.06431906,44,106.905,65.5808,172.4858,0.619790151,0.380209849
inline1,503712,36816342,0,0,0.01,3.706671374,72,12.7765,38.0092,50.7857,0.251576723,0.748423277
PFlow742,742793,37138461,0,0,0.01,6.918638551,22,39.8072,25.8647,65.6719,0.606152708,0.393847292
Emilia923,923136,41005206,0,0,0.1,17.59679439,80,199.136,156.597,355.733,0.559790629,0.440209371
ldoor,952203,46522475,0,0,0.01,2.814222158,9,7.41334,5.56509,12.97843,0.571204683,0.428795317
boneS10,914898,55468422,0,0,0.01,3.968009816,64,16.4724,55.322,71.7944,0.229438508,0.770561492
Hook1498,1498023,60917445,0,0,0.01,13.72602772,34,209.563,96.9618,306.5248,0.683673882,0.316326118
Geo1438,1437960,63156690,0,0,0.05,15.03219841,39,263.648,141.936,405.584,0.650045367,0.349954633
Serena,1391349,64531701,0,0,0.05,13.65281227,31,292.133,97.7061,389.8391,0.749368137,0.250631863
bone010,986703,71666325,0,0,0.01,8.549602439,76,104.574,148.994,253.568,0.412410083,0.587589917
audikw1,943695,77651847,0,0,0.01,9.628996938,42,218.41,104.31,322.72,0.676778632,0.323221368
Flan1565,1564794,117406044,0,0,0.01,6.971154057,58,107.169,180.405,287.574,0.372665818,0.627334182
Bump2911,2911419,127729899,0,0,0.1,15.36858073,89,797.282,681.474,1478.756,0.539157238,0.460842762
Queen4147,4147110,329499284,0,0,0.2,9.478843371,110,841.952,1169.54,2011.492,0.418570892,0.581429108

==> logs/suitesparse-3-table-SO-prescale-rel.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot,tf_rel,ts_rel
parabolicfem,525825,3674625,1,0,0.01,9.758337245,5,2.95225,1.5188,4.47105,0.528855283,0.272072285
apache2,715176,4817870,1,0,0.01,21.91169915,12,11.45,9.28888,20.73888,0.40259206,0.326605182
ecology2,999999,4995991,1,0,0.01,11.01690596,8,2.2614,2.88055,5.14195,0.276745723,0.352516093
tmtsym,726713,5080961,1,0,0.01,7.604320718,10,5.02332,4.5875,9.61082,0.381449217,0.348354929
G3circuit,1585478,7660826,1,0,0.01,14.88917527,7,11.0992,7.72995,18.82915,0.422849219,0.294489992
thermal2,1228045,8580313,1,0,0.01,7.009401056,8,8.99422,6.31495,15.30917,0.398006036,0.279444823
af0k101,503625,17550675,1,0,0.01,4.719970258,24,3.7006,8.31819,12.01879,0.210377908,0.4728864
af1k101,503625,17550675,1,0,0.01,4.708498448,23,4.38792,9.08198,13.4699,0.228039969,0.471990018
af2k101,503625,17550675,1,0,0.01,4.761071241,24,3.78008,8.4007,12.18078,0.195956944,0.435486948
af3k101,503625,17550675,1,0,0.01,4.753849524,19,3.74635,6.1574,9.90375,0.235225088,0.386609622
af4k101,503625,17550675,1,0,0.01,4.758453906,20,4.42291,7.55204,11.97495,0.284983151,0.486603651
af5k101,503625,17550675,1,0,0.01,4.755727059,19,4.03004,6.78209,10.81213,0.2416604,0.406686431
afshell3,504855,17588875,1,0,0.01,4.713486963,8,4.47026,3.27087,7.74113,0.508353803,0.371960289
afshell4,504855,17588875,1,0,0.01,4.713486963,8,3.67373,2.77706,6.45079,0.413781491,0.312787283
afshell7,504855,17588875,1,0,0.01,4.713486963,8,4.34659,3.16563,7.51222,0.538783823,0.392397312
afshell8,504855,17588875,1,0,0.01,4.713486963,8,3.86813,2.97704,6.84517,0.43430611,0.334256259
bundleadj,513351,20208051,1,0,0.01,2.31287045,42,0.672869,6.08859,6.761459,0.047701063,0.431632628
StocF-1465,1465137,21005389,1,0,0.01,29.88100263,58,160.246,251.811,412.057,0.329994522,0.518554289
Fault639,638802,28614564,1,0,0.05,23.14123885,21,94.9146,44.7059,139.6205,0.550274863,0.259185974
inline1,503712,36816342,1,0,0.01,4.527403211,33,12.5051,22.6895,35.1946,0.246232699,0.446769465
PFlow742,742793,37138461,1,0,0.01,9.694178954,10,39.9645,14.5332,54.4977,0.608547948,0.22130013
Emilia923,923136,41005206,1,0,0.05,27.74416883,17,238.439,52.538,290.977,0.670275178,0.147689419
ldoor,952203,46522475,1,0,0.01,3.262542158,5,7.94165,3.6505,11.59215,0.611911456,0.281274391
boneS10,914898,55468422,1,0,0.01,4.756184375,31,18.3404,32.3846,50.725,0.25545725,0.451074178
Hook1498,1498023,60917445,1,0,0.01,20.07925482,17,195.373,61.0537,256.4267,0.637380727,0.199180295
Geo1438,1437960,63156690,1,0,0.1,20.87001075,37,166.103,153.544,319.647,0.409540317,0.378575092
Serena,1391349,64531701,1,0,0.1,20.6674004,25,212.056,117.407,329.463,0.543957751,0.301167841
bone010,986703,71666325,1,0,0.01,12.23033146,38,110.443,99.4489,209.8919,0.435555748,0.392198148
audikw1,943695,77651847,1,0,0.01,13.82135558,21,195.522,65.3103,260.8323,0.60585647,0.202374504
Flan1565,1564794,117406044,1,0,0.01,9.432470862,29,108.901,110.517,219.418,0.378688616,0.384308039
Bump2911,2911419,127729899,1,0,0.1,27.50086263,39,849.318,495.282,1344.6,0.574346275,0.334931524
Queen4147,4147110,329499284,1,0,0.2,15.67310704,49,812.828,812.621,1625.449,0.404092087,0.403989178

==> logs/suitesparse-3-table-SO-sf-prescale-rel.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot,tf_rel,ts_rel
parabolicfem,525825,3674625,1,1,0.01,9.239272035,5,2.70273,1.41733,4.12006,0.484157181,0.25389532
apache2,715176,4817870,1,1,0.01,20.1757399,12,12.6579,9.5813,22.2392,0.445062885,0.336886926
ecology2,999999,4995991,1,1,0.01,10.57519179,9,2.50073,3.30115,5.80188,0.306034462,0.403988301
tmtsym,726713,5080961,1,1,0.01,7.338839838,10,5.81538,4.99008,10.80546,0.441594832,0.378925115
G3circuit,1585478,7660826,1,1,0.01,14.14107591,7,11.2579,7.29755,18.55545,0.428895255,0.278016732
thermal2,1228045,8580313,1,1,0.01,6.74040609,8,10.0766,7.39779,17.47439,0.445902771,0.327361914
af0k101,503625,17550675,1,1,0.01,4.389908878,24,4.71413,9.47547,14.1896,0.26799676,0.538677392
af1k101,503625,17550675,1,1,0.01,4.37271085,24,3.84639,8.42423,12.27062,0.199896684,0.437806785
af2k101,503625,17550675,1,1,0.01,4.450734117,25,4.03847,8.71229,12.75076,0.209351718,0.451639575
af3k101,503625,17550675,1,1,0.01,4.440700657,19,4.00735,6.8265,10.83385,0.251612705,0.428620941
af4k101,503625,17550675,1,1,0.01,4.446724699,20,5.09145,8.80045,13.8919,0.328059459,0.567042958
af5k101,503625,17550675,1,1,0.01,4.442875844,20,3.97294,7.10264,11.07558,0.238236412,0.425908136
afshell3,504855,17588875,1,1,0.01,4.409214233,8,4.01795,2.9863,7.00425,0.456917531,0.339599254
afshell4,504855,17588875,1,1,0.01,4.409214233,8,3.97199,3.00851,6.9805,0.447375268,0.338856082
afshell7,504855,17588875,1,1,0.01,4.409274556,8,3.80614,2.80543,6.61157,0.471792062,0.347748534
afshell8,504855,17588875,1,1,0.01,4.409274556,8,3.80278,2.81363,6.61641,0.42696874,0.315908902
bundleadj,513351,20208051,1,1,0.01,2.310817604,45,0.632854,5.88373,6.516584,0.044864318,0.417109683
StocF-1465,1465137,21005389,1,1,0.01,24.14106866,61,143.679,234.027,377.706,0.295878106,0.481931705
Fault639,638802,28614564,1,1,0.1,16.26220721,46,80.311,83.2264,163.5374,0.465609343,0.482511604
inline1,503712,36816342,1,1,0.01,4.300842327,33,12.9331,23.8627,36.7958,0.254660269,0.469870456
PFlow742,742793,37138461,1,1,0.01,8.855258219,10,48.9175,16.4805,65.398,0.744877185,0.250952081
Emilia923,923136,41005206,1,1,0.1,21.14166452,41,218.627,112.094,330.721,0.614581723,0.315107117
ldoor,952203,46522475,1,1,0.01,3.133684762,5,7.96932,3.52108,11.4904,0.614043455,0.271302461
boneS10,914898,55468422,1,1,0.01,4.548615607,31,20.03,32.5863,52.6163,0.278991119,0.45388359
Hook1498,1498023,60917445,1,1,0.01,18.36282861,17,232.479,71.9169,304.3959,0.758434554,0.234620168
Geo1438,1437960,63156690,1,1,0.05,21.13154657,19,221.932,80.7101,302.6421,0.547191211,0.198997248
Serena,1391349,64531701,1,1,0.1,16.1394962,26,209.223,101.301,310.524,0.53669065,0.25985336
bone010,986703,71666325,1,1,0.01,11.14593461,36,136.686,103.314,240,0.539050669,0.407441002
audikw1,943695,77651847,1,1,0.01,12.71309055,21,221.208,64.4985,285.7065,0.685448686,0.199859011
Flan1565,1564794,117406044,1,1,0.01,8.807112145,29,113.278,111.79,225.068,0.393909046,0.388734726
Bump2911,2911419,127729899,1,1,0.1,21.10491749,42,851.246,424.27,1275.516,0.575650073,0.286910078
Queen4147,4147110,329499284,1,1,0.2,11.60999141,57,786.597,661.915,1448.512,0.391051518,0.329066683

==> logs/suitesparse-3-table-prescale-edited.csv <==
matrix&n&nnzA&sec_ord&use_superfine&tol&mu&cg&tfact&tsolve&ttot&&dt
parabolicfem&5.3E+05&3.7E+06&0&0&0.01&8.9&10&2.9&2.7&5.6&100.0%&0.0%
parabolicfem&5.3E+05&3.7E+06&1&0&0.01&9.8&5&3.0&1.5&4.5&-19.9%&-19.9%
parabolicfem&5.3E+05&3.7E+06&1&1&0.01&9.2&5&2.7&1.4&4.1&-26.2%&-26.2%
apache2&7.2E+05&4.8E+06&0&0&0.01&17.0&24&11.9&16.5&28.4&200.0%&0.0%
apache2&7.2E+05&4.8E+06&1&0&0.01&21.9&12&11.5&9.3&20.7&-27.1%&-27.1%
apache2&7.2E+05&4.8E+06&1&1&0.01&20.2&12&12.7&9.6&22.2&-21.8%&-21.8%
ecology2&1.0E+06&5.0E+06&0&0&0.01&10.3&17&2.5&5.7&8.2&300.0%&0.0%
ecology2&1.0E+06&5.0E+06&1&0&0.01&11.0&8&2.3&2.9&5.1&-37.1%&-37.1%
ecology2&1.0E+06&5.0E+06&1&1&0.01&10.6&9&2.5&3.3&5.8&-29.0%&-29.0%
tmtsym&7.3E+05&5.1E+06&0&0&0.01&6.9&20&5.9&8.5&14.4&400.0%&0.0%
tmtsym&7.3E+05&5.1E+06&1&0&0.01&7.6&10&5.0&4.6&9.6&-33.4%&-33.4%
tmtsym&7.3E+05&5.1E+06&1&1&0.01&7.3&10&5.8&5.0&10.8&-25.1%&-25.1%
G3circuit&1.6E+06&7.7E+06&0&0&0.01&12.9&14&12.2&14.0&26.2&500.0%&0.0%
G3circuit&1.6E+06&7.7E+06&1&0&0.01&14.9&7&11.1&7.7&18.8&-28.3%&-28.3%
G3circuit&1.6E+06&7.7E+06&1&1&0.01&14.1&7&11.3&7.3&18.6&-29.3%&-29.3%
thermal2&1.2E+06&8.6E+06&0&0&0.01&6.3&16&10.7&13.6&24.3&600.0%&0.0%
thermal2&1.2E+06&8.6E+06&1&0&0.01&7.0&8&9.0&6.3&15.3&-37.0%&-37.0%
thermal2&1.2E+06&8.6E+06&1&1&0.01&6.7&8&10.1&7.4&17.5&-28.1%&-28.1%
af0k101&5.0E+05&1.8E+07&0&0&0.01&3.9&50&3.6&13.9&17.6&700.0%&0.0%
af0k101&5.0E+05&1.8E+07&1&0&0.01&4.7&24&3.7&8.3&12.0&-31.7%&-31.7%
af0k101&5.0E+05&1.8E+07&1&1&0.01&4.4&24&4.7&9.5&14.2&-19.3%&-19.3%
af1k101&5.0E+05&1.8E+07&0&0&0.01&3.9&48&4.0&15.3&19.2&800.0%&0.0%
af1k101&5.0E+05&1.8E+07&1&0&0.01&4.7&23&4.4&9.1&13.5&-30.0%&-30.0%
af1k101&5.0E+05&1.8E+07&1&1&0.01&4.4&24&3.8&8.4&12.3&-36.2%&-36.2%
af2k101&5.0E+05&1.8E+07&0&0&0.01&3.9&50&4.3&15.0&19.3&900.0%&0.0%
af2k101&5.0E+05&1.8E+07&1&0&0.01&4.8&24&3.8&8.4&12.2&-36.9%&-36.9%
af2k101&5.0E+05&1.8E+07&1&1&0.01&4.5&25&4.0&8.7&12.8&-33.9%&-33.9%
af3k101&5.0E+05&1.8E+07&0&0&0.01&3.9&38&4.2&13.0&17.2&1000.0%&0.0%
af3k101&5.0E+05&1.8E+07&1&0&0.01&4.8&19&3.7&6.2&9.9&-42.4%&-42.4%
af3k101&5.0E+05&1.8E+07&1&1&0.01&4.4&19&4.0&6.8&10.8&-37.0%&-37.0%
af4k101&5.0E+05&1.8E+07&0&0&0.01&3.9&42&3.7&11.8&15.5&1100.0%&0.0%
af4k101&5.0E+05&1.8E+07&1&0&0.01&4.8&20&4.4&7.6&12.0&-22.8%&-22.8%
af4k101&5.0E+05&1.8E+07&1&1&0.01&4.4&20&5.1&8.8&13.9&-10.5%&-10.5%
af5k101&5.0E+05&1.8E+07&0&0&0.01&3.9&40&4.0&12.9&16.9&1200.0%&0.0%
af5k101&5.0E+05&1.8E+07&1&0&0.01&4.8&19&4.0&6.8&10.8&-35.9%&-35.9%
af5k101&5.0E+05&1.8E+07&1&1&0.01&4.4&20&4.0&7.1&11.1&-34.3%&-34.3%
afshell3&5.0E+05&1.8E+07&0&0&0.01&3.9&16&4.0&5.3&9.3&1300.0%&0.0%
afshell3&5.0E+05&1.8E+07&1&0&0.01&4.7&8&4.5&3.3&7.7&-16.3%&-16.3%
afshell3&5.0E+05&1.8E+07&1&1&0.01&4.4&8&4.0&3.0&7.0&-24.3%&-24.3%
afshell4&5.0E+05&1.8E+07&0&0&0.01&3.9&16&4.2&5.4&9.6&1400.0%&0.0%
afshell4&5.0E+05&1.8E+07&1&0&0.01&4.7&8&3.7&2.8&6.5&-32.8%&-32.8%
afshell4&5.0E+05&1.8E+07&1&1&0.01&4.4&8&4.0&3.0&7.0&-27.3%&-27.3%
afshell7&5.0E+05&1.8E+07&0&0&0.01&3.9&16&3.6&4.5&8.1&1500.0%&0.0%
afshell7&5.0E+05&1.8E+07&1&0&0.01&4.7&8&4.3&3.2&7.5&-6.9%&-6.9%
afshell7&5.0E+05&1.8E+07&1&1&0.01&4.4&8&3.8&2.8&6.6&-18.0%&-18.0%
afshell8&5.0E+05&1.8E+07&0&0&0.01&3.9&16&4.1&5.3&9.5&1600.0%&0.0%
afshell8&5.0E+05&1.8E+07&1&0&0.01&4.7&8&3.9&3.0&6.8&-27.8%&-27.8%
afshell8&5.0E+05&1.8E+07&1&1&0.01&4.4&8&3.8&2.8&6.6&-30.2%&-30.2%
bundleadj&5.1E+05&2.0E+07&0&0&0.01&2.3&86&0.8&13.3&14.1&1700.0%&0.0%
bundleadj&5.1E+05&2.0E+07&1&0&0.01&2.3&42&0.7&6.1&6.8&-52.1%&-52.1%
bundleadj&5.1E+05&2.0E+07&1&1&0.01&2.3&45&0.6&5.9&6.5&-53.8%&-53.8%
StocF-1465&1.5E+06&2.1E+07&0&0&0.01&20.7&122&137.3&348.3&485.6&1800.0%&0.0%
StocF-1465&1.5E+06&2.1E+07&1&0&0.01&29.9&58&160.2&251.8&412.1&-15.1%&-15.1%
StocF-1465&1.5E+06&2.1E+07&1&1&0.01&24.1&61&143.7&234.0&377.7&-22.2%&-22.2%
Fault639&6.4E+05&2.9E+07&0&0&0.05&14.1&44&106.9&65.6&172.5&1900.0%&0.0%
Fault639&6.4E+05&2.9E+07&1&0&0.05&23.1&21&94.9&44.7&139.6&-19.1%&-19.1%
Fault639&6.4E+05&2.9E+07&1&1&0.1&16.3&46&80.3&83.2&163.5&-5.2%&-5.2%
inline1&5.0E+05&3.7E+07&0&0&0.01&3.7&72&11.5&39.7&51.2&2000.0%&0.0%
inline1&5.0E+05&3.7E+07&1&0&0.01&4.5&33&12.5&22.7&35.2&-31.3%&-31.3%
inline1&5.0E+05&3.7E+07&1&1&0.01&4.3&33&12.9&23.9&36.8&-28.1%&-28.1%
PFlow742&7.4E+05&3.7E+07&0&0&0.01&6.9&22&43.0&24.8&67.8&2100.0%&0.0%
PFlow742&7.4E+05&3.7E+07&1&0&0.01&9.7&10&40.0&14.5&54.5&-19.6%&-19.6%
PFlow742&7.4E+05&3.7E+07&1&1&0.01&8.9&10&48.9&16.5&65.4&-3.6%&-3.6%
Emilia923&9.2E+05&4.1E+07&0&0&0.1&17.6&80&199.1&156.6&355.7&2200.0%&0.0%
Emilia923&9.2E+05&4.1E+07&1&0&0.05&27.7&17&238.4&52.5&291.0&-18.2%&-18.2%
Emilia923&9.2E+05&4.1E+07&1&1&0.1&21.1&41&218.6&112.1&330.7&-7.0%&-7.0%
ldoor&9.5E+05&4.7E+07&0&0&0.01&2.8&9&7.9&5.7&13.6&2300.0%&0.0%
ldoor&9.5E+05&4.7E+07&1&0&0.01&3.3&5&7.9&3.7&11.6&-14.8%&-14.8%
ldoor&9.5E+05&4.7E+07&1&1&0.01&3.1&5&8.0&3.5&11.5&-15.6%&-15.6%
boneS10&9.1E+05&5.5E+07&0&0&0.01&4.0&64&16.5&55.3&71.8&2400.0%&0.0%
boneS10&9.1E+05&5.5E+07&1&0&0.01&4.8&31&18.3&32.4&50.7&-29.3%&-29.3%
boneS10&9.1E+05&5.5E+07&1&1&0.01&4.5&31&20.0&32.6&52.6&-26.7%&-26.7%
Hook1498&1.5E+06&6.1E+07&0&0&0.01&13.7&34&209.6&97.0&306.5&2500.0%&0.0%
Hook1498&1.5E+06&6.1E+07&1&0&0.01&20.1&17&195.4&61.1&256.4&-16.3%&-16.3%
Hook1498&1.5E+06&6.1E+07&1&1&0.01&18.4&17&232.5&71.9&304.4&-0.7%&-0.7%
Geo1438&1.4E+06&6.3E+07&0&0&0.05&15.0&39&263.6&141.9&405.6&2600.0%&0.0%
Geo1438&1.4E+06&6.3E+07&1&0&0.1&20.9&37&166.1&153.5&319.6&-21.2%&-21.2%
Geo1438&1.4E+06&6.3E+07&1&1&0.05&21.1&19&221.9&80.7&302.6&-25.4%&-25.4%
Serena&1.4E+06&6.5E+07&0&0&0.05&13.7&31&292.1&97.7&389.8&2700.0%&0.0%
Serena&1.4E+06&6.5E+07&1&0&0.1&20.7&25&212.1&117.4&329.5&-15.5%&-15.5%
Serena&1.4E+06&6.5E+07&1&1&0.1&16.1&26&209.2&101.3&310.5&-20.3%&-20.3%
bone010&9.9E+05&7.2E+07&0&0&0.01&8.5&76&118.6&153.9&272.4&2800.0%&0.0%
bone010&9.9E+05&7.2E+07&1&0&0.01&12.2&38&110.4&99.4&209.9&-23.0%&-23.0%
bone010&9.9E+05&7.2E+07&1&1&0.01&11.1&36&136.7&103.3&240.0&-11.9%&-11.9%
audikw1&9.4E+05&7.8E+07&0&0&0.01&9.6&42&219.9&110.6&330.5&2900.0%&0.0%
audikw1&9.4E+05&7.8E+07&1&0&0.01&13.8&21&195.5&65.3&260.8&-21.1%&-21.1%
audikw1&9.4E+05&7.8E+07&1&1&0.01&12.7&21&221.2&64.5&285.7&-13.5%&-13.5%
Flan1565&1.6E+06&1.2E+08&0&0&0.01&7.0&58&114.7&182.2&296.9&3000.0%&0.0%
Flan1565&1.6E+06&1.2E+08&1&0&0.01&9.4&29&108.9&110.5&219.4&-26.1%&-26.1%
Flan1565&1.6E+06&1.2E+08&1&1&0.01&8.8&29&113.3&111.8&225.1&-24.2%&-24.2%
Bump2911&2.9E+06&1.3E+08&0&0&0.1&15.4&89&930.4&701.7&1632.1&3100.0%&0.0%
Bump2911&2.9E+06&1.3E+08&1&0&0.1&27.5&39&849.3&495.3&1344.6&-17.6%&-17.6%
Bump2911&2.9E+06&1.3E+08&1&1&0.1&21.1&42&851.2&424.3&1275.5&-21.8%&-21.8%
Queen4147&4.1E+06&3.3E+08&0&0&0.2&9.5&110&983.1&1196.1&2179.3&3200.0%&0.0%
Queen4147&4.1E+06&3.3E+08&1&0&0.2&15.7&49&812.8&812.6&1625.4&-25.4%&-25.4%
Queen4147&4.1E+06&3.3E+08&1&1&0.2&11.6&57&786.6&661.9&1448.5&-33.5%&-33.5%

==> logs/suitesparse-3-table-prescale-rel.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot,tf_rel,ts_rel
parabolicfem,525825,3674625,0,0,0.01,8.921751471,10,2.88276,2.69958,5.58234,0.516407098,0.483592902
parabolicfem,525825,3674625,1,0,0.01,9.758337245,5,2.95225,1.5188,4.47105,0.528855283,0.272072285
parabolicfem,525825,3674625,1,1,0.01,9.239272035,5,2.70273,1.41733,4.12006,0.484157181,0.25389532
apache2,715176,4817870,0,0,0.01,17.04415271,24,11.9425,16.4982,28.4407,0.419908793,0.580091207
apache2,715176,4817870,1,0,0.01,21.91169915,12,11.45,9.28888,20.73888,0.40259206,0.326605182
apache2,715176,4817870,1,1,0.01,20.1757399,12,12.6579,9.5813,22.2392,0.445062885,0.336886926
ecology2,999999,4995991,0,0,0.01,10.28466384,17,2.51053,5.66087,8.1714,0.307233767,0.692766233
ecology2,999999,4995991,1,0,0.01,11.01690596,8,2.2614,2.88055,5.14195,0.276745723,0.352516093
ecology2,999999,4995991,1,1,0.01,10.57519179,9,2.50073,3.30115,5.80188,0.306034462,0.403988301
tmtsym,726713,5080961,0,0,0.01,6.921244229,20,5.26064,7.9084,13.16904,0.399470273,0.600529727
tmtsym,726713,5080961,1,0,0.01,7.604320718,10,5.02332,4.5875,9.61082,0.381449217,0.348354929
tmtsym,726713,5080961,1,1,0.01,7.338839838,10,5.81538,4.99008,10.80546,0.441594832,0.378925115
G3circuit,1585478,7660826,0,0,0.01,12.85977243,14,12.2446,14.004,26.2486,0.466485832,0.533514168
G3circuit,1585478,7660826,1,0,0.01,14.88917527,7,11.0992,7.72995,18.82915,0.422849219,0.294489992
G3circuit,1585478,7660826,1,1,0.01,14.14107591,7,11.2579,7.29755,18.55545,0.428895255,0.278016732
thermal2,1228045,8580313,0,0,0.01,6.270712735,16,10.2193,12.3789,22.5982,0.452217433,0.547782567
thermal2,1228045,8580313,1,0,0.01,7.009401056,8,8.99422,6.31495,15.30917,0.398006036,0.279444823
thermal2,1228045,8580313,1,1,0.01,6.74040609,8,10.0766,7.39779,17.47439,0.445902771,0.327361914
af0k101,503625,17550675,0,0,0.01,3.877135153,50,3.64325,13.947,17.59025,0.207117579,0.792882421
af0k101,503625,17550675,1,0,0.01,4.719970258,24,3.7006,8.31819,12.01879,0.210377908,0.4728864
af0k101,503625,17550675,1,1,0.01,4.389908878,24,4.71413,9.47547,14.1896,0.26799676,0.538677392
af1k101,503625,17550675,0,0,0.01,3.866967966,48,3.97539,15.2665,19.24189,0.206600807,0.793399193
af1k101,503625,17550675,1,0,0.01,4.708498448,23,4.38792,9.08198,13.4699,0.228039969,0.471990018
af1k101,503625,17550675,1,1,0.01,4.37271085,24,3.84639,8.42423,12.27062,0.199896684,0.437806785
af2k101,503625,17550675,0,0,0.01,3.917592343,50,4.25386,15.0365,19.29036,0.220517398,0.779482602
af2k101,503625,17550675,1,0,0.01,4.761071241,24,3.78008,8.4007,12.18078,0.195956944,0.435486948
af2k101,503625,17550675,1,1,0.01,4.450734117,25,4.03847,8.71229,12.75076,0.209351718,0.451639575
af3k101,503625,17550675,0,0,0.01,3.90980119,38,3.81146,12.1152,15.92666,0.239313202,0.760686798
af3k101,503625,17550675,1,0,0.01,4.753849524,19,3.74635,6.1574,9.90375,0.235225088,0.386609622
af3k101,503625,17550675,1,1,0.01,4.440700657,19,4.00735,6.8265,10.83385,0.251612705,0.428620941
af4k101,503625,17550675,0,0,0.01,3.915022414,42,3.7059,11.814,15.5199,0.238783755,0.761216245
af4k101,503625,17550675,1,0,0.01,4.758453906,20,4.42291,7.55204,11.97495,0.284983151,0.486603651
af4k101,503625,17550675,1,1,0.01,4.446724699,20,5.09145,8.80045,13.8919,0.328059459,0.567042958
af5k101,503625,17550675,0,0,0.01,3.912244116,40,3.84296,12.8335,16.67646,0.230442192,0.769557808
af5k101,503625,17550675,1,0,0.01,4.755727059,19,4.03004,6.78209,10.81213,0.2416604,0.406686431
af5k101,503625,17550675,1,1,0.01,4.442875844,20,3.97294,7.10264,11.07558,0.238236412,0.425908136
afshell3,504855,17588875,0,0,0.01,3.906421588,16,3.69837,5.09523,8.7936,0.420575191,0.579424809
afshell3,504855,17588875,1,0,0.01,4.713486963,8,4.47026,3.27087,7.74113,0.508353803,0.371960289
afshell3,504855,17588875,1,1,0.01,4.409214233,8,4.01795,2.9863,7.00425,0.456917531,0.339599254
afshell4,504855,17588875,0,0,0.01,3.906421588,16,3.79449,5.08394,8.87843,0.427382995,0.572617005
afshell4,504855,17588875,1,0,0.01,4.713486963,8,3.67373,2.77706,6.45079,0.413781491,0.312787283
afshell4,504855,17588875,1,1,0.01,4.409214233,8,3.97199,3.00851,6.9805,0.447375268,0.338856082
afshell7,504855,17588875,0,0,0.01,3.906421588,16,3.59368,4.47373,8.06741,0.445456472,0.554543528
afshell7,504855,17588875,1,0,0.01,4.713486963,8,4.34659,3.16563,7.51222,0.538783823,0.392397312
afshell7,504855,17588875,1,1,0.01,4.409274556,8,3.80614,2.80543,6.61157,0.471792062,0.347748534
afshell8,504855,17588875,0,0,0.01,3.906421588,16,3.86281,5.04365,8.90646,0.433708791,0.566291209
afshell8,504855,17588875,1,0,0.01,4.713486963,8,3.86813,2.97704,6.84517,0.43430611,0.334256259
afshell8,504855,17588875,1,1,0.01,4.409274556,8,3.80278,2.81363,6.61641,0.42696874,0.315908902
bundleadj,513351,20208051,0,0,0.01,2.305103347,86,0.759354,13.3466,14.105954,0.053832162,0.946167838
bundleadj,513351,20208051,1,0,0.01,2.31287045,42,0.672869,6.08859,6.761459,0.047701063,0.431632628
bundleadj,513351,20208051,1,1,0.01,2.310817604,45,0.632854,5.88373,6.516584,0.044864318,0.417109683
StocF-1465,1465137,21005389,0,0,0.01,20.67530513,122,137.348,348.254,485.602,0.28284068,0.71715932
StocF-1465,1465137,21005389,1,0,0.01,29.88100263,58,160.246,251.811,412.057,0.329994522,0.518554289
StocF-1465,1465137,21005389,1,1,0.01,24.14106866,61,143.679,234.027,377.706,0.295878106,0.481931705
Fault639,638802,28614564,0,0,0.05,14.06431906,44,106.905,65.5808,172.4858,0.619790151,0.380209849
Fault639,638802,28614564,1,0,0.05,23.14123885,21,94.9146,44.7059,139.6205,0.550274863,0.259185974
Fault639,638802,28614564,1,1,0.1,16.26220721,46,80.311,83.2264,163.5374,0.465609343,0.482511604
inline1,503712,36816342,0,0,0.01,3.706671374,72,12.7765,38.0092,50.7857,0.251576723,0.748423277
inline1,503712,36816342,1,0,0.01,4.527403211,33,12.5051,22.6895,35.1946,0.246232699,0.446769465
inline1,503712,36816342,1,1,0.01,4.300842327,33,12.9331,23.8627,36.7958,0.254660269,0.469870456
PFlow742,742793,37138461,0,0,0.01,6.918638551,22,39.8072,25.8647,65.6719,0.606152708,0.393847292
PFlow742,742793,37138461,1,0,0.01,9.694178954,10,39.9645,14.5332,54.4977,0.608547948,0.22130013
PFlow742,742793,37138461,1,1,0.01,8.855258219,10,48.9175,16.4805,65.398,0.744877185,0.250952081
Emilia923,923136,41005206,0,0,0.1,17.59679439,80,199.136,156.597,355.733,0.559790629,0.440209371
Emilia923,923136,41005206,1,0,0.05,27.74416883,17,238.439,52.538,290.977,0.670275178,0.147689419
Emilia923,923136,41005206,1,1,0.1,21.14166452,41,218.627,112.094,330.721,0.614581723,0.315107117
ldoor,952203,46522475,0,0,0.01,2.814222158,9,7.41334,5.56509,12.97843,0.571204683,0.428795317
ldoor,952203,46522475,1,0,0.01,3.262542158,5,7.94165,3.6505,11.59215,0.611911456,0.281274391
ldoor,952203,46522475,1,1,0.01,3.133684762,5,7.96932,3.52108,11.4904,0.614043455,0.271302461
boneS10,914898,55468422,0,0,0.01,3.968009816,64,16.4724,55.322,71.7944,0.229438508,0.770561492
boneS10,914898,55468422,1,0,0.01,4.756184375,31,18.3404,32.3846,50.725,0.25545725,0.451074178
boneS10,914898,55468422,1,1,0.01,4.548615607,31,20.03,32.5863,52.6163,0.278991119,0.45388359
Hook1498,1498023,60917445,0,0,0.01,13.72602772,34,209.563,96.9618,306.5248,0.683673882,0.316326118
Hook1498,1498023,60917445,1,0,0.01,20.07925482,17,195.373,61.0537,256.4267,0.637380727,0.199180295
Hook1498,1498023,60917445,1,1,0.01,18.36282861,17,232.479,71.9169,304.3959,0.758434554,0.234620168
Geo1438,1437960,63156690,0,0,0.05,15.03219841,39,263.648,141.936,405.584,0.650045367,0.349954633
Geo1438,1437960,63156690,1,0,0.1,20.87001075,37,166.103,153.544,319.647,0.409540317,0.378575092
Geo1438,1437960,63156690,1,1,0.05,21.13154657,19,221.932,80.7101,302.6421,0.547191211,0.198997248
Serena,1391349,64531701,0,0,0.05,13.65281227,31,292.133,97.7061,389.8391,0.749368137,0.250631863
Serena,1391349,64531701,1,0,0.1,20.6674004,25,212.056,117.407,329.463,0.543957751,0.301167841
Serena,1391349,64531701,1,1,0.1,16.1394962,26,209.223,101.301,310.524,0.53669065,0.25985336
bone010,986703,71666325,0,0,0.01,8.549602439,76,104.574,148.994,253.568,0.412410083,0.587589917
bone010,986703,71666325,1,0,0.01,12.23033146,38,110.443,99.4489,209.8919,0.435555748,0.392198148
bone010,986703,71666325,1,1,0.01,11.14593461,36,136.686,103.314,240,0.539050669,0.407441002
audikw1,943695,77651847,0,0,0.01,9.628996938,42,218.41,104.31,322.72,0.676778632,0.323221368
audikw1,943695,77651847,1,0,0.01,13.82135558,21,195.522,65.3103,260.8323,0.60585647,0.202374504
audikw1,943695,77651847,1,1,0.01,12.71309055,21,221.208,64.4985,285.7065,0.685448686,0.199859011
Flan1565,1564794,117406044,0,0,0.01,6.971154057,58,107.169,180.405,287.574,0.372665818,0.627334182
Flan1565,1564794,117406044,1,0,0.01,9.432470862,29,108.901,110.517,219.418,0.378688616,0.384308039
Flan1565,1564794,117406044,1,1,0.01,8.807112145,29,113.278,111.79,225.068,0.393909046,0.388734726
Bump2911,2911419,127729899,0,0,0.1,15.36858073,89,797.282,681.474,1478.756,0.539157238,0.460842762
Bump2911,2911419,127729899,1,0,0.1,27.50086263,39,849.318,495.282,1344.6,0.574346275,0.334931524
Bump2911,2911419,127729899,1,1,0.1,21.10491749,42,851.246,424.27,1275.516,0.575650073,0.286910078
Queen4147,4147110,329499284,0,0,0.2,9.478843371,110,841.952,1169.54,2011.492,0.418570892,0.581429108
Queen4147,4147110,329499284,1,0,0.2,15.67310704,49,812.828,812.621,1625.449,0.404092087,0.403989178
Queen4147,4147110,329499284,1,1,0.2,11.60999141,57,786.597,661.915,1448.512,0.391051518,0.329066683

==> logs/suitesparse-3-table-prescale.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot
parabolicfem,525825,3674625.0,0,0,0.01,8.921751471238561,10,2.88276,2.69958,5.58234
parabolicfem,525825,3674625.0,1,0,0.01,9.75833724529714,5,2.95225,1.5188,4.47105
parabolicfem,525825,3674625.0,1,1,0.01,9.239272034561349,5,2.70273,1.41733,4.12006
apache2,715176,4817870.0,0,0,0.01,17.044152706486475,24,11.9425,16.4982,28.4407
apache2,715176,4817870.0,1,0,0.01,21.911699153360303,12,11.45,9.28888,20.73888
apache2,715176,4817870.0,1,1,0.01,20.175739901657785,12,12.6579,9.5813,22.2392
ecology2,999999,4995991.0,0,0,0.01,10.284663843469694,17,2.51053,5.66087,8.1714
ecology2,999999,4995991.0,1,0,0.01,11.016905955194876,8,2.2614,2.88055,5.14195
ecology2,999999,4995991.0,1,1,0.01,10.575191788776241,9,2.50073,3.30115,5.80188
tmtsym,726713,5080961.0,0,0,0.01,6.921244229192076,20,5.26064,7.9084,13.16904
tmtsym,726713,5080961.0,1,0,0.01,7.604320718068885,10,5.02332,4.5875,9.61082
tmtsym,726713,5080961.0,1,1,0.01,7.338839837581906,10,5.81538,4.99008,10.80546
G3circuit,1585478,7660826.0,0,0,0.01,12.859772431850038,14,12.2446,14.004,26.2486
G3circuit,1585478,7660826.0,1,0,0.01,14.889175266479098,7,11.0992,7.72995,18.82915
G3circuit,1585478,7660826.0,1,1,0.01,14.141075910091157,7,11.2579,7.29755,18.55545
thermal2,1228045,8580313.0,0,0,0.01,6.270712735071553,16,10.2193,12.3789,22.5982
thermal2,1228045,8580313.0,1,0,0.01,7.0094010556491355,8,8.99422,6.31495,15.30917
thermal2,1228045,8580313.0,1,1,0.01,6.740406090080863,8,10.0766,7.39779,17.47439
af0k101,503625,17550675.0,0,0,0.01,3.877135152921469,50,3.64325,13.947,17.590249999999997
af0k101,503625,17550675.0,1,0,0.01,4.719970257554197,24,3.7006,8.31819,12.01879
af0k101,503625,17550675.0,1,1,0.01,4.389908878148561,24,4.71413,9.47547,14.189599999999999
af1k101,503625,17550675.0,0,0,0.01,3.866967965619556,48,3.97539,15.2665,19.24189
af1k101,503625,17550675.0,1,0,0.01,4.708498448065388,23,4.38792,9.08198,13.469899999999999
af1k101,503625,17550675.0,1,1,0.01,4.372710850152487,24,3.84639,8.42423,12.27062
af2k101,503625,17550675.0,0,0,0.01,3.917592343314431,50,4.25386,15.0365,19.29036
af2k101,503625,17550675.0,1,0,0.01,4.761071240849711,24,3.78008,8.4007,12.18078
af2k101,503625,17550675.0,1,1,0.01,4.450734117063874,25,4.03847,8.71229,12.75076
af3k101,503625,17550675.0,0,0,0.01,3.9098011899827214,38,3.81146,12.1152,15.92666
af3k101,503625,17550675.0,1,0,0.01,4.7538495243060455,19,3.74635,6.1574,9.90375
af3k101,503625,17550675.0,1,1,0.01,4.440700656812345,19,4.00735,6.8265,10.83385
af4k101,503625,17550675.0,0,0,0.01,3.91502241366785,42,3.7059,11.814,15.5199
af4k101,503625,17550675.0,1,0,0.01,4.758453905619015,20,4.42291,7.55204,11.97495
af4k101,503625,17550675.0,1,1,0.01,4.4467246986227025,20,5.09145,8.80045,13.8919
af5k101,503625,17550675.0,0,0,0.01,3.9122441159670496,40,3.84296,12.8335,16.676460000000002
af5k101,503625,17550675.0,1,0,0.01,4.755727058930782,19,4.03004,6.78209,10.81213
af5k101,503625,17550675.0,1,1,0.01,4.442875843806577,20,3.97294,7.10264,11.07558
afshell3,504855,17588875.0,0,0,0.01,3.90642158750915,16,3.69837,5.09523,8.7936
afshell3,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.47026,3.27087,7.74113
afshell3,504855,17588875.0,1,1,0.01,4.409214233428801,8,4.01795,2.9863,7.00425
afshell4,504855,17588875.0,0,0,0.01,3.90642158750915,16,3.79449,5.08394,8.87843
afshell4,504855,17588875.0,1,0,0.01,4.713486962639736,8,3.67373,2.77706,6.45079
afshell4,504855,17588875.0,1,1,0.01,4.409214233428801,8,3.97199,3.00851,6.980499999999999
afshell7,504855,17588875.0,0,0,0.01,3.90642158750915,16,3.59368,4.47373,8.067409999999999
afshell7,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.34659,3.16563,7.51222
afshell7,504855,17588875.0,1,1,0.01,4.409274555649523,8,3.80614,2.80543,6.61157
afshell8,504855,17588875.0,0,0,0.01,3.90642158750915,16,3.86281,5.04365,8.906460000000001
afshell8,504855,17588875.0,1,0,0.01,4.713486962639736,8,3.86813,2.97704,6.8451699999999995
afshell8,504855,17588875.0,1,1,0.01,4.409274555649523,8,3.80278,2.81363,6.61641
bundleadj,513351,20208051.0,0,0,0.01,2.305103347175836,86,0.759354,13.3466,14.105954
bundleadj,513351,20208051.0,1,0,0.01,2.3128704495054966,42,0.672869,6.08859,6.761459
bundleadj,513351,20208051.0,1,1,0.01,2.3108176043300763,45,0.632854,5.88373,6.516584
StocF-1465,1465137,21005389.0,0,0,0.01,20.6753051324115,122,137.348,348.254,485.60200000000003
StocF-1465,1465137,21005389.0,1,0,0.01,29.881002632229283,58,160.246,251.811,412.057
StocF-1465,1465137,21005389.0,1,1,0.01,24.141068656238645,61,143.679,234.027,377.706
Fault639,638802,28614564.0,0,0,0.05,14.064319064934905,44,106.905,65.5808,172.48579999999998
Fault639,638802,28614564.0,1,0,0.05,23.141238846064542,21,94.9146,44.7059,139.6205
Fault639,638802,28614564.0,1,1,0.1,16.26220721028634,46,80.311,83.2264,163.5374
inline1,503712,36816342.0,0,0,0.01,3.706671374358702,72,12.7765,38.0092,50.7857
inline1,503712,36816342.0,1,0,0.01,4.527403211323928,33,12.5051,22.6895,35.1946
inline1,503712,36816342.0,1,1,0.01,4.300842327029665,33,12.9331,23.8627,36.7958
PFlow742,742793,37138461.0,0,0,0.01,6.918638551015886,22,39.8072,25.8647,65.6719
PFlow742,742793,37138461.0,1,0,0.01,9.694178953726704,10,39.9645,14.5332,54.4977
PFlow742,742793,37138461.0,1,1,0.01,8.855258218696784,10,48.9175,16.4805,65.398
Emilia923,923136,41005206.0,0,0,0.1,17.596794392399833,80,199.136,156.597,355.733
Emilia923,923136,41005206.0,1,0,0.05,27.744168825782754,17,238.439,52.538,290.977
Emilia923,923136,41005206.0,1,1,0.1,21.141664524255773,41,218.627,112.094,330.721
ldoor,952203,46522475.0,0,0,0.01,2.8142221582149274,9,7.41334,5.56509,12.97843
ldoor,952203,46522475.0,1,0,0.01,3.262542158386887,5,7.94165,3.6505,11.59215
ldoor,952203,46522475.0,1,1,0.01,3.133684762042432,5,7.96932,3.52108,11.4904
boneS10,914898,55468422.0,0,0,0.01,3.968009816468188,64,16.4724,55.322,71.7944
boneS10,914898,55468422.0,1,0,0.01,4.756184374597857,31,18.3404,32.3846,50.724999999999994
boneS10,914898,55468422.0,1,1,0.01,4.548615606912343,31,20.03,32.5863,52.6163
Hook1498,1498023,60917445.0,0,0,0.01,13.726027724898836,34,209.563,96.9618,306.52479999999997
Hook1498,1498023,60917445.0,1,0,0.01,20.07925481772914,17,195.373,61.0537,256.4267
Hook1498,1498023,60917445.0,1,1,0.01,18.362828611738394,17,232.479,71.9169,304.3959
Geo1438,1437960,63156690.0,0,0,0.05,15.032198410018005,39,263.648,141.936,405.58400000000006
Geo1438,1437960,63156690.0,1,0,0.1,20.87001074628832,37,166.103,153.544,319.64700000000005
Geo1438,1437960,63156690.0,1,1,0.05,21.131546570917507,19,221.932,80.7101,302.64209999999997
Serena,1391349,64531701.0,0,0,0.05,13.652812266640856,31,292.133,97.7061,389.8391
Serena,1391349,64531701.0,1,0,0.1,20.667400399068978,25,212.056,117.407,329.463
Serena,1391349,64531701.0,1,1,0.1,16.139496198930196,26,209.223,101.301,310.524
bone010,986703,71666325.0,0,0,0.01,8.549602438802324,76,104.574,148.994,253.56799999999998
bone010,986703,71666325.0,1,0,0.01,12.230331456231362,38,110.443,99.4489,209.8919
bone010,986703,71666325.0,1,1,0.01,11.145934607362664,36,136.686,103.314,240.0
audikw1,943695,77651847.0,0,0,0.01,9.628996938089573,42,218.41,104.31,322.72
audikw1,943695,77651847.0,1,0,0.01,13.82135558217952,21,195.522,65.3103,260.8323
audikw1,943695,77651847.0,1,1,0.01,12.713090546320167,21,221.208,64.4985,285.7065
Flan1565,1564794,117406044.0,0,0,0.01,6.971154057452102,58,107.169,180.405,287.574
Flan1565,1564794,117406044.0,1,0,0.01,9.432470861551217,29,108.901,110.517,219.418
Flan1565,1564794,117406044.0,1,1,0.01,8.807112144925009,29,113.278,111.79,225.068
Bump2911,2911419,127729899.0,0,0,0.1,15.36858073457022,89,797.282,681.474,1478.756
Bump2911,2911419,127729899.0,1,0,0.1,27.500862628882217,39,849.318,495.282,1344.6
Bump2911,2911419,127729899.0,1,1,0.1,21.10491749468932,42,851.246,424.27,1275.516
Queen4147,4147110,329499284.0,0,0,0.2,9.478843371325809,110,841.952,1169.54,2011.492
Queen4147,4147110,329499284.0,1,0,0.2,15.67310704080316,49,812.828,812.621,1625.449
Queen4147,4147110,329499284.0,1,1,0.2,11.609991410482094,57,786.597,661.915,1448.512


==> logs/suitesparse-FO-noprescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,tafs,ttot
parabolicfem,525825,3674625,14,4,0,0,0.01,33028942,0.0604989,0.000202641,10,7.26577,0.783273,2.64604,2.60398,6.0332930000000005,13.299063
ecology2,999999,4995991,15,4,0,0,0.01,52198679,2.53493,0.000863328,18,11.2436,0.899037,2.81699,6.52934,10.245367,21.488967000000002
tmtsym,726713,5080961,15,4,0,0,0.01,35115831,2.75902,0.00116862,20,9.70092,0.815548,4.94169,8.22541,13.982648000000001,23.683568
afshell3,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,14.5296,1.38603,3.99445,5.11623,10.49671,25.026310000000002
afshell8,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7238,1.34668,4.12326,5.20781,10.67775,25.40155
afshell7,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7479,1.34415,4.10883,5.32063,10.773610000000001,25.521510000000003
afshell4,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,18.6851,1.61614,4.89342,5.81375,12.32331,31.008409999999998
af5k101,503625,17550675,14,4,0,0,0.01,69405157,7.46269,0.00157764,40,14.6399,1.35692,4.27215,13.0092,18.63827,33.27817
af4k101,503625,17550675,14,4,0,0,0.01,69450296,8.03376,0.00168623,40,14.6191,1.36559,4.18715,13.2323,18.785040000000002,33.40414
af1k101,503625,17550675,14,4,0,0,0.01,68643631,8.56769,0.00174193,46,14.7561,1.37929,4.1415,14.9715,20.49229,35.24839
af2k101,503625,17550675,14,4,0,0,0.01,69481670,9.10213,0.00190565,48,14.6814,1.39965,4.19911,15.7276,21.32636,36.007760000000005
af3k101,503625,17550675,14,4,0,0,0.01,69351281,7.45836,0.00165353,38,17.5355,1.52337,4.69662,13.6286,19.84859,37.38409
bundleadj,513351,20208051,14,4,0,0,0.01,46367267,919.384,0.000432818,113,18.6191,2.2423,0.816184,17.3646,20.423084,39.042184
apache2,715176,4817870,15,4,0,0,0.01,82885503,0.320003,0.000324715,24,12.8558,1.12301,10.8911,15.2614,27.27551,40.13131
af0k101,503625,17550675,14,4,0,0,0.01,68814407,9.11569,0.00179781,48,18.2478,1.52551,4.91132,16.8423,23.279130000000002,41.52693000000001
thermal2,1228045,8580313,16,4,0,0,0.01,54540970,0.517618,0.000379266,16,21.5823,1.6756,10.2067,12.6053,24.4876,46.0699
G3circuit,1585478,7660826,16,4,0,0,0.01,99682528,0.143876,0.000204242,14,23.7191,1.85366,11.6048,12.2787,25.73716,49.45626
ldoor,952203,46522475,15,4,0,0,0.01,131974846,0.062756,0.000383767,12,41.1492,3.85988,7.83134,7.55001,19.24123,60.390429999999995
inline1,503712,36816342,14,4,0,0,0.01,139080658,3.13652,0.00219442,76,36.545,4.20452,11.2296,41.5936,57.02772,93.57272
PFlow742,742793,37138461,15,4,0,0,0.01,262398473,2.84546,0.00100072,32,54.6301,5.6517,51.5879,41.8046,99.04419999999999,153.6743
boneS10,914898,55468422,15,4,0,0,0.01,224009793,1.17783,0.00197074,65,66.8477,6.54929,21.8739,65.59,94.01319000000001,160.86089
Fault639,638802,28614564,15,4,0,0,0.05,408788752,0.345079,0.00652797,77,35.9611,3.80617,109.065,115.074,227.94517,263.90627
audikw1,943695,77651847,15,4,0,0,0.01,760323204,0.368123,0.000147686,42,83.6858,8.9544,195.396,99.4153,303.7657,387.4515
bone010,986703,71666325,15,4,0,0,0.01,624627792,0.648165,0.00258655,86,90.6899,8.92196,146.226,194.009,349.15696,439.84686
Hook1498,1498023,60917445,16,4,0,0,0.01,841030572,0.521455,0.00226543,36,82.7766,8.29419,238.394,120.145,366.83319,449.60979
Flan1565,1564794,117406044,16,4,0,0,0.01,832390963,0.572414,0.00165113,60,151.487,14.1613,135.355,201.848,351.3643,502.8513
Serena,1391349,64531701,16,4,0,0,0.1,741075165,0.138218,0.0173804,78,85.7487,8.5997,215.291,226.754,450.6447,536.3934
Emilia923,923136,41005206,15,4,0,0,0.01,986776477,0.186828,6.75672e-05,18,55.2566,5.79479,432.441,51.1452,489.38098999999994,544.63759
Geo1438,1437960,63156690,16,4,0,0,0.01,1400523992,0.109041,0.00145556,16,86.9175,8.58153,464.359,66.6603,539.60083,626.51833
StocF-1465,1465137,21005389,16,4,0,0,0.01,448182181,3.5041,0.000127823,186,51.0222,5.40043,151.809,559.985,717.19443,768.21663
Bump2911,2911419,127729899,17,4,0,0,0.05,2428582914,0.270388,0.00117586,80,172.408,16.853,1151.87,658.833,1827.556,1999.964
Queen4147,4147110,329499284,17,4,0,0,0.1,3922520953,0.284325,0.000206321,100,536.53,48.4999,1468.37,1220.49,2737.3599,3273.8899


==> logs/suitesparse-FO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,tafs,ttot
parabolicfem,525825,3674625,14,4,1,0,0.01,33028942,0.0608274,0.000202341,10,8.37213,0.879749,3.32096,2.75796,6.958669,15.330799
tmtsym,726713,5080961,15,4,1,0,0.01,35115831,2.74282,0.00116165,20,9.71693,0.822175,4.9372,8.27518,14.034555000000001,23.751485000000002
ecology2,999999,4995991,15,4,1,0,0.01,52198679,2.55169,0.000872085,18,12.963,0.88668,3.3961,7.09483,11.37761,24.340609999999998
afshell3,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.6168,1.3369,4.06251,4.99163,10.39104,25.00784
afshell4,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.7649,1.38465,4.20757,5.22056,10.81278,25.57768
afshell7,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,14.7592,1.36132,4.18079,5.28834,10.830449999999999,25.58965
bundleadj,513351,20208051,14,4,1,0,0.01,46367267,4.94142,0.00213141,80,14.6531,2.03021,0.656448,10.9253,13.611958,28.265058
afshell8,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,17.6841,1.47618,4.78067,5.7308,11.98765,29.671750000000003
af3k101,503625,17550675,14,4,1,0,0.01,69351281,6.12827,0.00239788,38,14.7737,1.33541,4.18495,12.6466,18.16696,32.94066
af1k101,503625,17550675,14,4,1,0,0.01,68643631,7.01256,0.00264323,46,14.7894,1.33853,4.12725,15.1489,20.61468,35.40408
af0k101,503625,17550675,14,4,1,0,0.01,68814407,7.48035,0.00272582,48,14.841,1.34467,4.11708,15.6613,21.12305,35.96405
af2k101,503625,17550675,14,4,1,0,0.01,69481670,7.46626,0.00286398,48,14.8247,1.34401,4.20917,15.7821,21.33528,36.159980000000004
af5k101,503625,17550675,14,4,1,0,0.01,69405157,6.12307,0.00237201,40,17.5046,1.46866,4.79864,14.271,20.5383,38.0429
af4k101,503625,17550675,14,4,1,0,0.01,69450296,6.61382,0.00256196,42,17.8896,1.51056,4.96212,15.4238,21.89648,39.78608
apache2,715176,4817870,15,4,1,0,0.01,82885503,0.493151,0.00123127,24,12.8886,1.13202,10.7194,15.4807,27.332120000000003,40.22072
thermal2,1228045,8580313,16,4,1,0,0.01,54540970,0.504193,0.000378763,16,21.5062,1.67163,10.1911,12.5966,24.45933,45.96553
G3circuit,1585478,7660826,16,4,1,0,0.01,99682528,0.175603,0.000451603,14,28.7856,1.93463,12.9357,14.5544,29.42473,58.21033
ldoor,952203,46522475,15,4,1,0,0.01,131974846,0.0785131,0.000526236,10,41.1614,3.89646,7.84285,6.3113,18.05061,59.21201
inline1,503712,36816342,14,4,1,0,0.01,139080658,2.89096,0.00241639,76,37.3012,4.26072,11.6829,43.2094,59.15302,96.45422
PFlow742,742793,37138461,15,4,1,0,0.01,262398473,3.06185,0.003018,30,52.0669,5.26898,50.7441,39.5219,95.53498,147.60188
boneS10,914898,55468422,15,4,1,0,0.01,224009793,1.1036,0.00177148,65,67.2336,6.29496,21.2826,65.9543,93.53186,160.76546000000002
Fault639,638802,28614564,15,4,1,0,0.05,408788752,0.815199,0.0109539,46,35.988,3.59953,105.007,64.8879,173.49443000000002,209.48243000000002
bone010,986703,71666325,15,4,1,0,0.01,624627792,0.647028,0.00256276,74,74.5823,7.73969,117.843,147.971,273.55369,348.13599
audikw1,943695,77651847,15,4,1,0,0.01,760323204,0.337404,0.00246154,41,86.3041,9.35266,206.173,100.936,316.46166000000005,402.76576
Emilia923,923136,41005206,15,4,1,0,0.05,825321012,0.820088,0.00731499,40,55.1646,5.17216,279.452,92.9457,377.56986,432.73446
Serena,1391349,64531701,16,4,1,0,0.05,896704976,0.0965833,0.0104818,31,87.3717,7.99306,286.651,93.9052,388.54926,475.92096
Flan1565,1564794,117406044,16,4,1,0,0.01,832393686,0.676335,0.00241025,60,150.962,14.211,134.606,204.292,353.10900000000004,504.071
Geo1438,1437960,63156690,16,4,1,0,0.05,966848535,0.189064,0.0102671,38,97.0944,8.36396,268.898,131.126,408.38796,505.48235999999997
Hook1498,1498023,60917445,16,4,1,0,0.01,841030572,0.449263,0.00206513,34,97.475,9.0656,281.532,121.649,412.2466,509.72159999999997
StocF-1465,1465137,21005389,16,4,1,0,0.01,448182181,3.95016,0.00331449,160,48.7104,5.35447,146.977,467.663,619.99447,668.70487
Bump2911,2911419,127729899,17,4,1,0,0.1,1999399574,0.379969,0.0180198,90,181.916,17.7055,888.201,739.368,1645.2745,1827.1905000000002
Queen4147,4147110,329499284,17,4,1,0,0.1,3922520953,0.66929,0.00772413,59,454.208,37.6515,1599.36,738.546,2375.5575,2829.7655000000004


==> logs/suitesparse-SO-noprescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,0,1,0.01,35920298,0.000395835,7.24581e-07,5,7.09269,0.748477,2.73311,1.42229,4.903877,11.996567
ecology2,999999,4995991,15,4,0,1,0.01,56005938,0.00199977,1.05342e-06,8,10.8631,0.860545,2.66013,3.14921,6.669885000000001,17.532985
tmtsym,726713,5080961,15,4,0,1,0.01,38506639,0.00493342,9.05188e-07,8,10.371,0.851365,5.45935,3.97254,10.283255,20.654255
afshell8,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.3835,1.23083,3.98019,2.98138,8.1924,22.5759
afshell3,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.3465,1.30485,4.01286,3.01041,8.32812,22.67462
afshell4,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.6554,1.29196,4.01126,3.04223,8.34545,23.00085
bundleadj,513351,20208051,14,4,0,1,0.01,46477155,4.93853,1.84991e-07,53,14.4055,1.93959,0.660006,7.00631,9.605906000000001,24.011405999999997
afshell7,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.519,1.27316,5.60388,2.98815,9.86519,24.38419
af3k101,503625,17550675,14,4,0,1,0.01,83150745,0.0489107,4.59914e-06,19,14.6576,1.31434,4.36624,7.62424,13.304820000000001,27.96242
af1k101,503625,17550675,14,4,0,1,0.01,82386419,0.0691385,4.31023e-06,23,14.4655,1.26983,3.98763,8.65319,13.91065,28.376150000000003
af4k101,503625,17550675,14,4,0,1,0.01,83249778,0.0568154,4.60348e-06,20,14.7441,1.33187,4.33875,8.02762,13.698240000000002,28.44234
af5k101,503625,17550675,14,4,0,1,0.01,83201606,0.0563561,4.62401e-06,20,14.6883,1.34251,4.37174,8.09587,13.81012,28.498419999999996
af0k101,503625,17550675,14,4,0,1,0.01,82592214,0.0701264,4.38909e-06,24,14.2966,1.26543,4.03771,9.0082,14.311340000000001,28.60794
af2k101,503625,17550675,14,4,0,1,0.01,83288846,0.0706724,4.71016e-06,23,14.696,1.30912,4.28047,9.21772,14.807310000000001,29.50331
apache2,715176,4817870,15,4,0,1,0.01,104684041,0.00907331,2.99472e-06,12,12.0389,1.06953,10.4627,8.76408,20.29631,32.335210000000004
thermal2,1228045,8580313,16,4,0,1,0.01,60512377,0.00184273,1.06173e-06,8,19.753,1.60646,9.87235,7.05685,18.53566,38.28866
G3circuit,1585478,7660826,16,4,0,1,0.01,114492318,0.00174133,8.96239e-07,7,22.1043,1.75825,11.013,7.16695,19.938200000000002,42.0425
ldoor,952203,46522475,15,4,0,1,0.01,151307379,0.00213574,4.49518e-06,6,41.3837,3.84151,7.98769,4.4715,16.3007,57.6844
inline1,503712,36816342,14,4,0,1,0.01,166746385,0.0534739,1.18141e-05,33,47.0505,4.73551,13.8685,24.6191,43.22311,90.27361
boneS10,914898,55468422,15,4,0,1,0.01,263658154,0.019743,7.79335e-06,32,54.277,5.2801,17.7346,33.134,56.148700000000005,110.42569999999999
PFlow742,742793,37138461,15,4,0,1,0.01,360959823,0.00706328,3.8336e-06,16,52.03,5.37805,51.8592,27.625,84.86225,136.89225
Fault639,638802,28614564,15,4,0,1,0.1,580967401,0.0757398,0.00060069,63,36.8845,3.48504,83.3067,125.701,212.49274,249.37724
bone010,986703,71666325,15,4,0,1,0.01,872708858,0.0105573,1.43534e-05,35,74.7285,7.66156,115.343,92.9352,215.93975999999998,290.66826
audikw1,943695,77651847,15,4,0,1,0.01,1074186091,0.00732296,1.56471e-06,21,84.8154,9.0307,205.853,68.5017,283.3854,368.20079999999996
Flan1565,1564794,117406044,16,4,0,1,0.01,1107446290,0.00909018,1.02757e-05,30,129.861,13.326,117.937,115.621,246.88400000000001,376.74499999999995
Emilia923,923136,41005206,15,4,0,1,0.1,1073905561,0.0759997,1.23704e-05,55,51.4603,4.85906,216.632,163.037,384.52806,435.98836000000006
Hook1498,1498023,60917445,16,4,0,1,0.01,1208978393,0.00724622,1.80546e-05,18,97.332,8.86077,283.42,86.2966,378.57737000000003,475.90937
Serena,1391349,64531701,16,4,0,1,0.2,1141675673,0.0483859,0.00421569,58,87.3252,7.42462,175.681,231.22,414.32562,501.65082000000007
Geo1438,1437960,63156690,16,4,0,1,0.1,1316576847,0.0374908,0.000975477,57,85.7283,7.66904,184.541,255.866,448.07604000000003,533.80434
StocF-1465,1465137,21005389,16,4,0,1,0.01,635262299,0.0451202,5.88253e-07,92,48.297,5.34194,152.021,384.722,542.08494,590.38194
Bump2911,2911419,127729899,17,4,0,1,0.05,4043088614,0.0305631,2.62417e-05,38,171.438,16.7909,1166.56,523.244,1706.5949,1878.0329000000002
Queen4147,4147110,329499284,17,4,0,1,0.1,5989161762,0.052519,7.12125e-06,47,387.916,37.3666,1335.66,883.338,2256.3646,2644.2806


==> logs/suitesparse-SO-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0.01,35920298,0.000394873,7.2319e-07,5,7.18474,0.816963,2.84625,1.50499,5.168203,12.352942999999998
ecology2,999999,4995991,15,4,1,1,0.01,56005938,0.00239669,1.04745e-06,8,14.0384,0.922256,3.00877,3.70771,7.638736,21.677135999999997
bundleadj,513351,20208051,14,4,1,1,0.01,46477155,0.0252346,5.68758e-07,39,15.0016,2.03563,0.678879,5.41524,8.129749,23.131349
afshell3,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,15.0305,1.41344,4.21903,3.04799,8.68046,23.71096
afshell4,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,14.8257,1.33546,4.68151,3.05022,9.06719,23.892889999999998
afshell8,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,14.7455,1.35348,4.76651,3.06412,9.18411,23.92961
tmtsym,726713,5080961,15,4,1,1,0.01,38506639,0.0048855,9.03886e-07,10,12.136,0.932672,5.80637,5.21436,11.953402,24.089402
afshell7,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,16.0266,1.43916,4.50955,3.37606,9.324770000000001,25.35137
af5k101,503625,17550675,14,4,1,1,0.01,83201606,0.0467957,5.31136e-06,20,14.7214,1.29346,4.05683,7.54231,12.892599999999998,27.613999999999997
af3k101,503625,17550675,14,4,1,1,0.01,83150745,0.040443,5.24655e-06,19,14.807,1.33971,4.28755,7.57259,13.199850000000001,28.00685
af4k101,503625,17550675,14,4,1,1,0.01,83249778,0.0471677,5.22683e-06,20,14.7966,1.33144,4.32415,7.93354,13.58913,28.38573
af2k101,503625,17550675,14,4,1,1,0.01,83288846,0.0554875,5.37955e-06,23,14.921,1.28788,4.28578,9.02937,14.60303,29.52403
af0k101,503625,17550675,14,4,1,1,0.01,82592214,0.0543629,4.91413e-06,24,14.8725,1.31914,4.32228,9.34205,14.98347,29.85597
af1k101,503625,17550675,14,4,1,1,0.01,82386419,0.0536804,4.8491e-06,23,17.9901,1.48248,4.94866,9.99731,16.42845,34.41855
apache2,715176,4817870,15,4,1,1,0.01,104684041,0.0144593,1.20571e-05,12,16.2115,1.2865,12.5262,10.0601,23.872799999999998,40.0843
thermal2,1228045,8580313,16,4,1,1,0.01,60512377,0.0017427,1.07032e-06,8,21.7607,1.64057,10.3755,7.47793,19.494,41.2547
G3circuit,1585478,7660826,16,4,1,1,0.01,114492318,0.00158854,3.13565e-06,7,24.1416,1.78046,11.5175,7.48831,20.786270000000002,44.92787
ldoor,952203,46522475,15,4,1,1,0.01,151307379,0.00183967,3.57282e-06,5,41.437,3.84787,8.50332,3.68628,16.03747,57.47447
inline1,503712,36816342,14,4,1,1,0.01,166746385,0.0487019,7.89691e-06,35,36.5789,4.02346,11.0301,22.0913,37.14486,73.72376
PFlow742,742793,37138461,15,4,1,1,0.01,360959823,0.00641131,7.00702e-06,10,43.5828,4.47531,43.5041,15.3918,63.371210000000005,106.95401
boneS10,914898,55468422,15,4,1,1,0.01,263658154,0.0164256,6.84052e-06,32,56.3129,5.36121,17.8018,33.1221,56.28511,112.59801
Fault639,638802,28614564,15,4,1,1,0.05,662503460,0.0837399,0.000503287,22,35.003,3.4966,105.877,49.3064,158.68,193.683
bone010,986703,71666325,15,4,1,1,0.01,872708858,0.0098857,1.34758e-05,34,77.1764,8.33232,127.126,92.4416,227.89992,305.07632
audikw1,943695,77651847,15,4,1,1,0.01,1074186091,0.00724752,2.64014e-05,21,83.6766,9.07604,194.572,66.3522,270.00024,353.67683999999997
Emilia923,923136,41005206,15,4,1,1,0.1,1073905561,0.11554,0.000810292,35,51.6303,4.96089,216.379,105.236,326.57589,378.20619
Hook1498,1498023,60917445,16,4,1,1,0.01,1208978393,0.00664593,1.60278e-05,17,82.4915,8.03588,239.527,74.9028,322.46567999999996,404.95718
Flan1565,1564794,117406044,16,4,1,1,0.01,1107449262,0.00921043,1.3715e-05,30,152.197,14.4589,136.935,130.821,282.2149,434.41190000000006
Serena,1391349,64531701,16,4,1,1,0.2,1141675673,0.0390386,0.00395345,39,86.1261,8.39226,173.08,178.945,360.41726,446.54336
Geo1438,1437960,63156690,16,4,1,1,0.05,1516390011,0.0170451,0.000373998,18,86.8263,8.56325,254.967,96.9851,360.51535,447.34165
StocF-1465,1465137,21005389,16,4,1,1,0.01,635262299,0.0354187,3.25668e-06,77,49.5002,5.24509,152.834,325.827,483.90609,533.40629
Bump2911,2911419,127729899,17,4,1,1,0.1,3492924488,0.0601276,0.00139293,41,180.671,17.4915,916.451,539.561,1473.5035,1654.1745
Queen4147,4147110,329499284,17,4,1,1,0.2,5064238874,0.135913,0.00263387,48,396.54,37.1248,913.229,880.969,1831.3228000000001,2227.8628


==> logs/suitesparse-all-noprescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,0,0.05,565369584,0.161029,0.00062165,146,85.1187,8.93269,130.217,297.555
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,0,0.05,33952301,0.333454,0.00144852,49,10.0106,0.824414,5.05542,20.2459
boneS10/boneS10.mtx,914898,55468422,15,4,0,1,0.1,244138595,0.0838182,0.000516667,268,62.0782,6.38082,16.936,281.954
bone010/bone010.mtx,986703,71666325,15,4,0,1,0.2,627735853,0.0464521,0.00324355,476,77.0948,7.85792,65.6284,974.938
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,0,0.01,841030572,0.521455,0.00226543,36,82.7766,8.29419,238.394,120.145
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2448,1.23433,3.29814,33.9813
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,0,0.2,61273979,2.54634,0.0135867,603,15.9982,1.3686,3.57416,172.106
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,1,0.05,6758366447,0.0205213,4.22912e-06,23,387.826,37.0336,2397.27,579.224
boneS10/boneS10.mtx,914898,55468422,15,4,0,0,0.2,196482823,0.710582,0.0191845,1126,69.5941,6.46023,17.9034,1017.64
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.5825,1.26746,3.32902,33.9684
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,0,0.01,46367267,919.384,0.000432818,113,18.6191,2.2423,0.816184,17.3646
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,0,0.2,61339767,0.168299,0.00969185,205,19.4462,1.73915,4.58052,69.6407
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,0,0.01,1400523992,0.109041,0.00145556,16,86.9175,8.58153,464.359,66.6603
apache2/apache2.mtx,715176,4817870,15,4,0,1,0.2,87947979,0.0506119,0.000410476,100,12.1704,1.13331,9.20758,66.6425
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,1,0.1,75934577,0.290617,0.000374373,162,18.2711,1.52604,4.2695,65.6989
ecology2/ecology2.mtx,999999,4995991,15,4,0,0,0.05,51414817,0.478273,0.00127271,44,11.0537,0.874868,2.61806,15.925
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,0,0.05,64279713,0.403327,0.00348669,51,14.4287,1.26558,4.1393,14.621
inline_1/inline_1.mtx,503712,36816342,14,4,0,0,0.05,125860029,1.59777,0.00594373,278,36.4503,4.08802,9.52133,139.036
Serena/Serena.mtx,1391349,64531701,16,4,0,0,0.05,896704976,0.115658,0.00919315,47,103.747,9.59905,381.406,173.74
bone010/bone010.mtx,986703,71666325,15,4,0,1,0.1,681740761,0.0308237,0.00103382,246,75.4887,8.02456,75.746,588.462
boneS10/boneS10.mtx,914898,55468422,15,4,0,1,0.2,239570442,0.120589,0.0017192,538,55.5523,5.09551,14.8571,500.606
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,0,0.01,6141992935,0.0991727,6.01833e-05,14,490.856,43.5263,5279.43,315.613
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,0,0.01,582180469,0.139361,0.0010273,19,42.6642,4.05855,226.692,37.6728
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,0,0.2,61339291,0.168309,0.00969155,206,14.9132,1.30558,3.37477,58.7544
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,0,0.01,69405157,7.46269,0.00157764,40,14.6399,1.35692,4.27215,13.0092
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,1,0.2,74160322,0.0487219,0.00076532,99,14.2836,1.24076,3.79922,33.8781
apache2/apache2.mtx,715176,4817870,15,4,0,0,0.2,68968085,0.137739,0.00308415,208,12.7997,1.11294,9.53391,121.682
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,0,0.01,33028942,0.0604989,0.000202641,10,7.26577,0.783273,2.64604,2.60398
bone010/bone010.mtx,986703,71666325,15,4,0,0,0.2,386040611,0.149745,0.0300825,990,76.2578,7.78276,63.0003,1502.28
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,0,0.01,832390963,0.572414,0.00165113,60,151.487,14.1613,135.355,201.848
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,0,0.2,61339767,0.168299,0.00969185,205,18.6906,1.58924,4.0322,65.6613
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,0,0.01,262398473,2.84546,0.00100072,32,54.6301,5.6517,51.5879,41.8046
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,1,0.2,74371498,0.370024,0.00123809,286,18.7184,1.60249,4.07725,110.414
apache2/apache2.mtx,715176,4817870,15,4,0,1,0.1,89847480,0.0392911,0.00022442,78,13.1396,1.18726,9.941,55.1597
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,0,0.05,825321012,0.523225,0.00223003,61,67.1525,6.31162,386.388,168.529
ldoor/ldoor.mtx,952203,46522475,15,4,0,0,0.05,119739651,0.21894,0.00239073,30,53.1822,4.65876,8.69974,21.076
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,0,0.05,626867046,0.234308,0.00992976,149,83.5746,8.08815,162.677,426.566
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,0,0.05,64279713,0.403327,0.00348669,51,17.9617,1.60118,4.56192,18.8554
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,1,0.1,75892357,0.282185,0.000369174,151,18.2344,1.5837,4.54406,65.55
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,1,0.1,574987412,0.201699,3.26511e-05,986,54.5373,5.72358,150.789,4225.64
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,1,0.2,74466928,0.353549,0.00129365,253,14.3042,1.27845,3.37005,87.5113
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,1,0.2,74159539,0.0487171,0.000765239,99,14.4163,1.273,3.3129,34.031
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,0,0.2,61358800,2.5812,0.014086,635,15.7143,1.37378,3.62485,188.382
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,0,0.2,1629487903,0.402913,0.00551597,302,219.222,19.4285,772.371,2273.64
inline_1/inline_1.mtx,503712,36816342,14,4,0,0,0.2,117376063,0.619485,0.015838,1043,38.0757,4.41701,9.24974,514.495
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,0,0.01,35115831,2.75902,0.00116862,20,9.70092,0.815548,4.94169,8.22541
ldoor/ldoor.mtx,952203,46522475,15,4,0,0,0.2,111114860,0.310713,0.0112042,118,43.8333,4.0027,6.43146,67.1768
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,0,0.2,354996306,7.31016,0.0132739,2001,61.2174,5.97514,145.823,5806.37
ecology2/ecology2.mtx,999999,4995991,15,4,0,0,0.01,52198679,2.53493,0.000863328,18,11.2436,0.899037,2.81699,6.52934
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,0,0.2,61235191,2.50984,0.0136054,605,18.2387,1.55796,4.04177,195.332
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,1,0.2,693950488,0.0431196,0.000326502,230,85.015,8.88421,91.3767,631.852
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,1,0.2,74449092,0.330265,0.00127542,225,18.3794,1.53932,4.1439,90.5694
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,1,0.1,3492924488,0.0553106,4.67635e-05,72,222.601,18.9368,1137.14,1024.53
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,1,0.1,76181121,0.295966,0.000399743,164,17.3788,1.51942,4.21114,64.8736
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,0,0.1,391813288,8.20694,0.0131805,2034,50.9845,5.2596,134.476,5515.07
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,0,0.05,64279912,0.403284,0.00348653,51,18.4253,1.63277,4.48866,17.9608
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,0,0.05,966848535,0.199072,0.00823111,59,101.791,9.33589,298.633,226.785
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,0,0.05,46328412,1212.34,0.000629541,291,18.3285,2.27606,0.809177,46.0308
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,0,0.05,408788752,0.345079,0.00652797,77,35.9611,3.80617,109.065,115.074
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,0,0.05,4612196209,0.282769,0.000167442,47,389.008,37.2411,2426.11,731.734
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,0,0.05,64518079,3.38866,0.00487394,149,14.4098,1.29029,3.56624,43.4986
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,1,0.2,5064238874,0.0978052,1.94166e-05,84,392.874,38.503,823.162,1441.51
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,1,0.1,76170856,0.260881,0.000397333,138,14.5124,1.22422,3.44602,47.7984
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,1,0.2,74310025,0.354401,0.00123309,280,14.8029,1.37896,3.54508,103.88
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,1,0.2,537656267,0.277554,3.46531e-05,1709,46.9499,4.89198,127.225,6973.13
ldoor/ldoor.mtx,952203,46522475,15,4,0,1,0.2,130955096,0.0743669,0.00177262,56,42.2527,4.04089,6.78461,39.0798
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,0,0.2,61338574,2.18323,0.0138408,492,14.3792,1.28652,3.40452,139.744
Serena/Serena.mtx,1391349,64531701,16,4,0,0,0.01,1291631637,0.0511467,0.00174542,16,85.8874,8.29765,514.816,62.8255
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,0,0.2,400632901,0.133285,0.00233298,477,85.1978,9.33767,95.0022,931.464
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,0,0.01,986776477,0.186828,6.75672e-05,18,55.2566,5.79479,432.441,51.1452
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,0,0.2,61339291,0.168309,0.00969155,206,14.6035,1.31024,3.37539,58.2617
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,0,0.2,61353691,2.39161,0.0141474,551,16.5557,1.49583,3.77637,167.495
inline_1/inline_1.mtx,503712,36816342,14,4,0,1,0.2,145727596,0.160832,0.00364469,489,36.203,4.09023,8.84054,284.736
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,1,0.2,3006078065,0.0991138,0.00072891,139,221.99,20.3621,843.474,1878.01
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,1,0.2,74477522,0.379557,0.00130363,285,14.7881,1.3746,3.57867,105.817
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,1,0.1,76117645,0.241294,0.000397981,120,17.5781,1.5748,4.13233,49.8485
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,0,0.05,64279912,0.403284,0.00348653,51,14.2633,1.27393,3.54606,14.9496
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,0,0.05,32568334,0.219557,0.00096543,23,6.97258,0.757715,2.68887,5.75392
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,0,0.05,215518217,1.54479,0.0027182,119,54.0315,5.32883,43.4281,144.467
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,0,0.05,656023400,0.328004,0.00630705,237,130.536,13.4514,89.8728,622.435
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,0,0.1,91961667,0.240438,0.000605407,111,25.8105,1.87024,11.3605,103.867
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,1,0.05,4043088614,0.0305631,2.62417e-05,38,208.761,18.8869,1435.09,580.222
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,1,0.05,78136005,0.199211,0.000109518,91,14.7539,1.33043,3.85252,34.6429
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.8726,1.38464,3.71189,17.45
apache2/apache2.mtx,715176,4817870,15,4,0,1,0.01,104684041,0.00907331,2.99472e-06,12,12.0389,1.06953,10.4627,8.76408
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,0,0.1,1999399574,0.333236,0.00213423,157,182.894,17.7159,884.659,1166.91
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,0,0.1,62813828,2.97393,0.00840636,333,14.5709,1.21932,3.40467,91.4941
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7479,1.34415,4.10883,5.32063
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,0,0.1,1999399574,0.333236,0.00213423,157,205.495,17.9772,930.491,1296.33
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,18.6851,1.61614,4.89342,5.81375
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,0,0.05,414168395,7.69426,0.0129279,1187,46.0938,4.91287,130.211,3206.65
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,0,0.1,62581642,2.84115,0.00815826,315,18.0095,1.53049,4.28031,105.589
bone010/bone010.mtx,986703,71666325,15,4,0,1,0.01,872708858,0.0105573,1.43534e-05,35,74.7285,7.66156,115.343,92.9352
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.361,1.36542,3.59888,17.2311
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,1,0.05,77628199,0.185409,9.99369e-05,86,14.6639,1.34497,3.82388,33.1836
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,1,0.05,598263349,0.147281,3.21909e-05,561,56.9208,5.72201,159.133,2532.75
thermal2/thermal2.mtx,1228045,8580313,16,4,0,0,0.1,51545789,0.405611,0.00337805,93,26.2847,1.91509,10.9556,78.3905
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,1,0.05,78051757,0.162594,0.000107285,67,14.7554,1.3404,3.83479,25.9695
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,1,0.01,114492318,0.00174133,8.96239e-07,7,22.1043,1.75825,11.013,7.16695
thermal2/thermal2.mtx,1228045,8580313,16,4,0,1,0.05,57987409,0.0101851,2.39931e-05,24,28.1045,1.9971,12.0431,23.3804
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,1,0.1,75505641,0.0340923,0.000243809,48,14.6499,1.28188,6.74778,16.7731
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,1,0.01,82592214,0.0701264,4.38909e-06,24,14.2966,1.26543,4.03771,9.0082
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,0,0.1,62758552,2.46452,0.00820664,253,14.4839,1.21932,3.40054,71.1579
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,1,0.1,5989161762,0.052519,7.12125e-06,47,387.916,37.3666,1335.66,883.338
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,0,0.2,3130461115,0.284098,0.000275976,189,469.509,41.252,1074.9,2305.09
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,0,0.01,69098038,0.189031,0.000618067,16,14.5296,1.38603,3.99445,5.11623
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,0,0.1,62808112,2.77878,0.00830719,288,18.3892,1.46927,4.32285,98.8355
boneS10/boneS10.mtx,914898,55468422,15,4,0,1,0.01,263658154,0.019743,7.79335e-06,32,54.277,5.2801,17.7346,33.134
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,1,0.05,108706274,0.0245592,5.2828e-06,24,24.4155,1.8585,11.1434,25.0916
thermal2/thermal2.mtx,1228045,8580313,16,4,0,1,0.01,60512377,0.00184273,1.06173e-06,8,19.753,1.60646,9.87235,7.05685
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,1,0.05,78106358,0.165027,0.000109348,74,14.7316,1.33781,3.82933,28.6149
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,1,0.05,77718592,0.190198,0.000101263,91,14.6744,1.3396,3.87277,34.8926
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,1,0.1,75505641,0.0340858,0.000243759,48,14.607,1.28466,3.50736,17.1427
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,0,0.1,62611568,2.9354,0.00821483,337,18.0512,1.51487,4.27911,111.3
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,1,0.01,83150745,0.0489107,4.59914e-06,19,14.6576,1.31434,4.36624,7.62424
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,0,0.01,760323204,0.368123,0.000147686,42,83.6858,8.9544,195.396,99.4153
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,0,0.01,69097171,0.191008,0.000618874,16,14.7238,1.34668,4.12326,5.20781
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,1,0.01,83249778,0.0568154,4.60348e-06,20,14.7441,1.33187,4.33875,8.02762
boneS10/boneS10.mtx,914898,55468422,15,4,0,0,0.1,201346476,0.881024,0.011457,545,68.4373,6.46796,18.7574,490.892
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,1,0.1,784662911,0.0254867,0.000111914,132,84.0773,8.91021,114.661,393.559
boneS10/boneS10.mtx,914898,55468422,15,4,0,1,0.05,249236212,0.0584102,0.000154795,135,55.2824,5.53801,16.3112,136.557
apache2/apache2.mtx,715176,4817870,15,4,0,1,0.05,93454597,0.0271071,5.73141e-05,43,16.574,1.29922,11.6253,34.2139
ldoor/ldoor.mtx,952203,46522475,15,4,0,1,0.1,135217564,0.0369076,0.000478997,28,50.5442,4.6351,8.28342,23.1809
apache2/apache2.mtx,715176,4817870,15,4,0,0,0.1,70355865,0.135469,0.00227439,160,12.3445,1.11644,9.34584,89.92
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,1,0.01,5334572883,0.00264143,1.26174e-06,10,180.147,17.7131,2332.95,161.497
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,1,0.01,83288846,0.0706724,4.71016e-06,23,14.696,1.30912,4.28047,9.21772
inline_1/inline_1.mtx,503712,36816342,14,4,0,0,0.01,139080658,3.13652,0.00219442,76,36.545,4.20452,11.2296,41.5936
ldoor/ldoor.mtx,952203,46522475,15,4,0,0,0.01,131974846,0.062756,0.000383767,12,41.1492,3.85988,7.83134,7.55001
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,1,0.01,82386419,0.0691385,4.31023e-06,23,14.4655,1.26983,3.98763,8.65319
bone010/bone010.mtx,986703,71666325,15,4,0,0,0.1,434842468,0.210324,0.0164593,525,80.3921,8.37053,77.4194,867.71
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,1,0.01,635262299,0.0451202,5.88253e-07,92,48.297,5.34194,152.021,384.722
inline_1/inline_1.mtx,503712,36816342,14,4,0,1,0.1,149715466,0.106,0.000783235,245,45.2465,4.86835,11.5378,170.84
bone010/bone010.mtx,986703,71666325,15,4,0,1,0.05,736114426,0.0202018,0.000294745,127,77.8923,8.41704,91.9669,323.959
ecology2/ecology2.mtx,999999,4995991,15,4,0,1,0.05,55031581,0.0184942,1.92559e-05,22,10.84,0.858145,2.75285,8.49734
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7279,1.30981,3.76118,9.52611
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.519,1.27316,5.60388,2.98815
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,1,0.01,360959823,0.00706328,3.8336e-06,16,52.03,5.37805,51.8592,27.625
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,1,0.01,1107446290,0.00909018,1.02757e-05,30,129.861,13.326,117.937,115.621
ecology2/ecology2.mtx,999999,4995991,15,4,0,0,0.1,51088502,0.268809,0.00213807,85,12.2272,0.981637,2.93388,32.7271
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,1,0.01,35920298,0.000395835,7.24581e-07,5,7.09269,0.748477,2.73311,1.42229
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,0,0.1,33571126,0.370242,0.00275933,73,9.58091,0.79438,5.41452,28.434
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,1,0.01,83201606,0.0563561,4.62401e-06,20,14.6883,1.34251,4.37174,8.09587
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,1,0.01,842926450,0.0041862,6.24374e-06,10,35.9248,3.73596,185.214,25.1256
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,1,0.01,8466943018,0.0013889,3.84991e-07,7,480.075,43.2422,4937.2,221.498
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.6554,1.29196,4.01126,3.04223
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,14.3493,1.29626,3.58372,9.02416
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,1,0.05,37159928,0.00984524,1.99635e-05,20,12.7646,0.967648,5.85354,10.5323
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,0,0.1,62512112,0.273431,0.00580368,98,15.9135,1.5078,3.8117,29.9009
af_shell7/af_shell7.mtx,504855,17588875,14,4,0,0,0.1,62512112,0.273442,0.00580371,98,17.9313,1.61271,4.0744,31.3619
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,1,0.05,1154774194,0.0360467,5.05863e-06,30,51.9697,5.32857,281.789,105.438
thermal2/thermal2.mtx,1228045,8580313,16,4,0,1,0.1,57091212,0.0273297,8.60082e-05,45,20.3831,1.64748,9.8005,39.1689
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,1,0.05,77462564,0.0235847,6.94102e-05,25,14.7441,1.31612,3.75389,9.52007
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,1,0.01,1965467157,0.00221586,1.11871e-05,8,101.327,9.16682,566.161,52.5447
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,1,0.01,46477155,4.93853,1.84991e-07,53,14.4055,1.93959,0.660006,7.00631
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,0,0.1,743434011,0.523763,0.00255149,116,58.0422,5.72079,256.967,265.268
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,0,0.01,99682528,0.143876,0.000204242,14,23.7191,1.85366,11.6048,12.2787
thermal2/thermal2.mtx,1228045,8580313,16,4,0,0,0.01,54540970,0.517618,0.000379266,16,21.5823,1.6756,10.2067,12.6053
Serena/Serena.mtx,1391349,64531701,16,4,0,0,0.1,741075165,0.138218,0.0173804,78,85.7487,8.5997,215.291,226.754
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,1,0.01,1208978393,0.00724622,1.80546e-05,18,97.332,8.86077,283.42,86.2966
af_shell3/af_shell3.mtx,504855,17588875,14,4,0,1,0.01,82490252,0.0025162,3.14941e-06,8,14.3465,1.30485,4.01286,3.01041
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,1,0.1,106378624,0.0403281,1.63829e-05,52,28.2724,1.94239,12.0594,58.7243
Serena/Serena.mtx,1391349,64531701,16,4,0,1,0.05,1510235650,0.0135786,0.000380966,23,87.36,8.58754,317.667,117.935
af_shell4/af_shell4.mtx,504855,17588875,14,4,0,0,0.1,62512112,0.273431,0.00580368,98,14.5885,1.27386,3.51671,28.9072
inline_1/inline_1.mtx,503712,36816342,14,4,0,0,0.1,121152130,0.994849,0.00948866,514,38.3586,4.37872,9.83963,259.104
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,1,0.05,1516390011,0.0188193,0.000257549,28,103.232,9.2957,295.281,157.53
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,1,0.05,46451928,29.1635,2.03633e-06,161,14.3088,1.93678,1.13762,21.2011
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,1,0.01,1074186091,0.00732296,1.56471e-06,21,84.8154,9.0307,205.853,68.5017
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,1,0.05,77462537,0.0235759,6.94026e-05,25,18.1764,1.62691,4.59363,11.593
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,0,0.1,789151061,0.204946,0.0158823,119,103.108,9.40593,228.02,407.961
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,0,0.1,46317562,1100.23,0.000891,460,18.3361,2.23046,0.790811,72.9879
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,1,0.01,1320313145,0.00270635,4.47591e-07,9,51.8338,5.32663,414.215,33.9066
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,0,0.2,1629487903,0.402913,0.00551597,302,208.976,19.2353,775.904,2298.95
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,1,0.1,3492924488,0.0553106,4.67635e-05,72,218.866,18.4012,1097.02,1065.72
Serena/Serena.mtx,1391349,64531701,16,4,0,1,0.01,1952354230,0.00120526,1.89368e-05,8,87.5395,8.75037,578.913,44.8933
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,0,0.1,539443601,0.165025,0.0179225,290,100.92,9.10119,170.535,858.011
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,1,0.05,878310529,0.0173584,3.341e-05,72,84.6571,9.07545,132.602,216.515
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,1,0.01,82489908,0.00252109,3.15e-06,8,14.3835,1.23083,3.98019,2.98138
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,1,0.05,988580164,0.0170833,0.000372786,74,102.317,8.9352,209.484,350.855
ldoor/ldoor.mtx,952203,46522475,15,4,0,0,0.1,115080907,0.262591,0.00505526,57,50.767,4.61355,7.93255,36.7687
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,1,0.05,311621077,0.0293506,4.83836e-05,59,43.2268,4.50944,37.3077,87.7896
audikw_1/audikw_1.mtx,943695,77651847,15,4,0,0,0.1,478747430,0.129961,0.00120591,272,88.9068,9.49683,113.783,524.907
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,1,0.05,934959091,0.0182952,0.000192178,118,153.451,14.5684,106.285,480.09
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,1,0.05,35401187,0.00729711,1.63283e-05,11,7.10222,0.746667,2.66539,3.13053
inline_1/inline_1.mtx,503712,36816342,14,4,0,1,0.01,166746385,0.0534739,1.18141e-05,33,47.0505,4.73551,13.8685,24.6191
ldoor/ldoor.mtx,952203,46522475,15,4,0,1,0.05,139929700,0.0209264,0.000120975,15,41.2736,3.85218,6.95561,10.5095
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,0,0.1,197286208,1.15288,0.00436295,237,52.5932,5.41694,38.3969,275.462
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,0,0.1,585559339,0.221266,0.0111884,500,129.613,13.1616,79.1307,1303.44
ecology2/ecology2.mtx,999999,4995991,15,4,0,1,0.01,56005938,0.00199977,1.05342e-06,8,10.8631,0.860545,2.66013,3.14921
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,0,0.1,32396733,0.333656,0.00210841,36,7.05318,0.780316,2.51669,8.82648
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,0,0.1,3922520953,0.284325,0.000206321,100,474.111,41.5883,1696.18,1443.53
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,1,0.01,38506639,0.00493342,9.05188e-07,8,10.371,0.851365,5.45935,3.97254
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,0,0.1,62792976,2.67582,0.00824201,277,14.4892,1.30805,3.43851,79.3639
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,0,0.1,335604121,0.474998,0.00916152,133,40.132,4.09521,93.7417,196.615
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,0,0.1,3922520953,0.284325,0.000206321,100,536.53,48.4999,1468.37,1220.49
inline_1/inline_1.mtx,503712,36816342,14,4,0,1,0.05,154405422,0.0700185,0.000253191,129,36.226,4.1457,9.7474,79.3635
ldoor/ldoor.mtx,952203,46522475,15,4,0,1,0.01,151307379,0.00213574,4.49518e-06,6,41.3837,3.84151,7.98769,4.4715
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,1,0.05,78080686,0.162579,0.000110105,73,14.8368,1.35099,3.85672,28.2084
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,1,0.05,662503460,0.0402946,0.000196712,38,44.5915,4.2669,135.856,97.9831
af_shell8/af_shell8.mtx,504855,17588875,14,4,0,0,0.1,62512112,0.273442,0.00580371,98,17.8173,1.56561,3.9596,29.6028
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,1,0.05,6758366447,0.0205213,4.22912e-06,23,390.125,37.9096,1977.6,473.983
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,0,0.05,414168395,7.69426,0.0129279,1187,46.3991,5.01372,131.616,3236.11
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,0,0.05,64130273,3.60246,0.0048668,174,14.7366,1.37943,3.75376,54.3537
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,1,0.1,892267148,0.0285931,0.00120275,140,91.124,8.71936,160.636,620.99
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,1,0.2,74455881,0.346047,0.00128697,246,18.1075,1.56385,4.01924,99.3032
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,1,0.2,500367234,0.123853,0.00475328,107,37.1331,3.43634,69.5651,205.829
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,1,0.2,5064238874,0.0978052,1.94166e-05,84,399.377,38.8054,826.298,1423.16
boneS10/boneS10.mtx,914898,55468422,15,4,0,0,0.01,224009793,1.17783,0.00197074,65,66.8477,6.54929,21.8739,65.59
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,0,0.2,46305328,1385.07,0.00104622,1104,16.8297,2.04876,0.743431,146.735
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,0,0.2,90186313,0.176798,0.000707395,204,23.9645,1.8223,10.8741,176.499
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,0,0.2,633516673,0.202744,0.0278289,207,107.806,9.96508,186.516,663.894
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,0,0.2,457037572,0.150839,0.0342891,503,102.086,9.15536,144.092,1357.95
thermal2/thermal2.mtx,1228045,8580313,16,4,0,0,0.2,51079428,0.246095,0.0049611,182,22.7509,1.67283,9.76423,136.579
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,0,0.01,68814407,9.11569,0.00179781,48,18.2478,1.52551,4.91132,16.8423
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,1,0.2,269310091,0.109446,0.000540159,198,56.048,5.3915,37.1529,302.507
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,1,0.2,799331149,0.0451228,0.00231455,492,139.74,13.589,71.6918,1429.14
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,1,0.2,35027601,0.0383928,0.000220627,35,7.40346,0.770759,2.59998,9.31352
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,1,0.1,46444130,70.643,1.15261e-05,225,14.7049,2.03864,0.647727,30.6106
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,1,0.1,1316576847,0.0374908,0.000975477,57,85.7283,7.66904,184.541,255.866
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,1,0.2,3006078065,0.0991138,0.00072891,139,215.323,19.8324,804.477,1840.36
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,0,0.05,64560865,3.91178,0.00506744,185,14.7164,1.35423,3.77462,58.0591
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,0,0.05,2428582914,0.270388,0.00117586,80,172.408,16.853,1151.87,658.833
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,0,0.05,64538670,3.52744,0.00491707,152,14.7362,1.37104,8.10223,47.4392
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,1,0.1,76154214,0.254491,0.000397671,132,14.4719,1.2272,3.4567,45.8324
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,1,0.1,5989161762,0.052519,7.12125e-06,47,475.78,42.0627,2040.01,1119.04
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,1,0.1,580967401,0.0757398,0.00060069,63,36.8845,3.48504,83.3067,125.701
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,0,1,0.2,796222946,0.0447759,0.00390407,242,86.6601,8.35039,133.152,1011.41
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,0,0.2,32274082,0.281276,0.00380991,72,7.06798,0.766564,2.69329,18.0656
thermal2/thermal2.mtx,1228045,8580313,16,4,0,1,0.2,56507717,0.0438377,0.000269293,89,26.2473,1.95442,11.1856,85.3267
bone010/bone010.mtx,986703,71666325,15,4,0,0,0.01,624627792,0.648165,0.00258655,86,90.6899,8.92196,146.226,194.009
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,0,0.2,521192985,0.156648,0.020548,1050,157.491,14.5686,80.5175,2674.8
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,0,0.2,177585157,0.797454,0.00766287,430,54.2254,5.64177,36.9296,499.175
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,0,0,0.2,3130461115,0.284098,0.000275976,189,506.165,42.8583,1164.8,2413.21
Fault_639/Fault_639.mtx,638802,28614564,15,4,0,0,0.2,268115029,0.474686,0.0365611,226,44.6753,4.16393,80.8003,303.79
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,1,0.2,104283297,0.0600455,4.37137e-05,98,28.4029,1.94179,11.7855,108.264
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,0,0,0.2,61345801,2.33911,0.0141026,526,14.4811,1.27675,3.3065,145.6
apache2/apache2.mtx,715176,4817870,15,4,0,0,0.01,82885503,0.320003,0.000324715,24,12.8558,1.12301,10.8911,15.2614
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,0,1,0.2,1133597894,0.0635317,0.00289051,97,89.1291,7.8077,161.556,412.313
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,0,1,0.2,46434677,163.755,1.91094e-05,471,15.281,2.02887,0.710915,66.3786
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,0,1,0.1,865562849,0.0299007,0.000707052,241,127.73,11.4156,74.7427,755.461
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,0,1,0.1,292028753,0.0624398,0.000103368,117,44.7666,4.95125,35.2813,169.738
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,0,1,0.1,35189365,0.0203657,6.57725e-05,18,9.49067,0.857865,3.46952,5.86197
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,0,0.05,64484832,3.22382,0.00481015,136,14.8441,1.36789,8.05311,42.7145
boneS10/boneS10.mtx,914898,55468422,15,4,0,0,0.05,207049536,1.4018,0.00747682,272,54.2168,5.37975,16.1563,226.57
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,1,0.1,36692541,0.0217014,6.84861e-05,36,10.3516,0.880153,5.16065,17.3091
Serena/Serena.mtx,1391349,64531701,16,4,0,1,0.2,1141675673,0.0483859,0.00421569,58,87.3252,7.42462,175.681,231.22
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,0,0,0.01,448182181,3.5041,0.000127823,186,51.0222,5.40043,151.809,559.985
ecology2/ecology2.mtx,999999,4995991,15,4,0,0,0.2,50884262,0.191678,0.0033323,154,13.7398,0.988468,2.98721,59.7247
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,0,0,0.01,68643631,8.56769,0.00174193,46,14.7561,1.37929,4.1415,14.9715
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,0,0,0.01,69481670,9.10213,0.00190565,48,14.6814,1.39965,4.19911,15.7276
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,0,0.01,3463191183,0.116819,0.00017163,20,210.807,18.8735,2808.33,228.5
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,0,0.2,33334772,0.274181,0.00434899,136,12.7644,0.950673,5.64278,59.4884
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,1,0.2,976684403,0.13547,3.23232e-05,126,53.7615,4.96892,176.841,342.64
ecology2/ecology2.mtx,999999,4995991,15,4,0,1,0.1,54590841,0.0269837,7.59727e-05,42,10.4174,0.873384,3.12825,16.5367
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,0,0,0.05,64200704,3.81274,0.00496078,186,15.2188,1.34148,3.77309,55.8109
bone010/bone010.mtx,986703,71666325,15,4,0,0,0.05,486356827,0.286619,0.00907877,258,76.1923,7.81071,83.7989,466.138
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,0,0,0.05,94091680,0.330024,0.000412218,50,29.5506,1.98739,12.3277,49.3603
Serena/Serena.mtx,1391349,64531701,16,4,0,1,0.1,1323233574,0.0271344,0.00121784,39,84.5194,8.44641,220.718,188.556
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,0,1,0.2,36392245,0.0396216,0.000221019,67,10.7138,0.826471,4.82527,28.1198
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,0,0.2,646202454,0.610874,0.00549196,258,54.6364,5.60634,182.111,542.049
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,0,0,0.01,69450296,8.03376,0.00168623,40,14.6191,1.36559,4.18715,13.2323
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,0,1,0.05,4043088614,0.0305631,2.62417e-05,38,171.438,16.7909,1166.56,523.244
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,0,0,0.01,69351281,7.45836,0.00165353,38,17.5355,1.52337,4.69662,13.6286
Serena/Serena.mtx,1391349,64531701,16,4,0,0,0.2,599739653,0.170952,0.0353468,119,109.059,9.61504,224.847,363.196
ecology2/ecology2.mtx,999999,4995991,15,4,0,1,0.2,54307722,0.0486445,0.000233612,76,10.4398,0.820691,2.37227,26.0803
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,0,1,0.1,1073905561,0.0759997,1.23704e-05,55,51.4603,4.85906,216.632,163.037
thermal2/thermal2.mtx,1228045,8580313,16,4,0,0,0.05,52302212,0.435858,0.00184176,48,21.4779,1.75661,9.81744,36.9955
apache2/apache2.mtx,715176,4817870,15,4,0,0,0.05,73186383,0.162705,0.00128067,87,13.6406,1.17164,10.3785,51.7609


==> logs/suitesparse-all-prescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve
bone010/bone010.mtx,986703,71666325,15,4,1,0,0.1,434842468,0.204475,0.0155861,520,89.8411,8.79918,86.9683,951.176
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0.05,37159928,0.00985207,1.99356e-05,24,12.6871,0.922848,5.74889,11.7607
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5535,1.30522,3.32682,33.8241
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0.2,61273979,2.08585,0.0161461,603,18.5104,1.56242,4.14432,193.553
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7635,1.38827,3.79734,9.51174
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0.01,68814407,7.48035,0.00272582,48,14.841,1.34467,4.11708,15.6613
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0.01,224009793,1.1036,0.00177148,65,67.2336,6.29496,21.2826,65.9543
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0.2,693950488,0.0421027,0.00527981,230,84.8267,8.96396,91.5016,618.514
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0.2,196482823,0.611231,0.0167361,1001,58.6941,5.40175,15.6419,805.529
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,16.3438,1.48067,3.93559,32.1014
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0.05,55031581,0.0181717,1.9209e-05,22,13.4147,0.931666,3.06728,9.64082
apache2/apache2.mtx,715176,4817870,15,4,1,0,0.1,70355865,0.195068,0.00740895,160,12.8723,1.1268,9.76844,95.4727
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0.1,201346476,0.76191,0.0105121,544,71.9671,6.67406,18.6683,496.379
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0.05,1510235650,0.0105303,0.000420289,15,110.698,10.1787,381.532,87.9063
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,14.8757,1.40002,3.61915,29.8567
apache2/apache2.mtx,715176,4817870,15,4,1,0,0.2,68968085,0.200126,0.0111627,207,12.0982,1.09666,9.19855,115.006
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0.2,130955096,0.0734553,0.00106336,46,40.929,3.85232,6.33578,30.7531
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0.05,77462564,0.0234476,7.00105e-05,25,14.7977,1.35438,3.82463,9.53567
apache2/apache2.mtx,715176,4817870,15,4,1,0,0.01,82885503,0.493151,0.00123127,24,12.8886,1.13202,10.7194,15.4807
bone010/bone010.mtx,986703,71666325,15,4,1,0,0.01,624627792,0.647028,0.00256276,74,74.5823,7.73969,117.843,147.971
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.9502,1.40193,4.40321,10.5736
bone010/bone010.mtx,986703,71666325,15,4,1,0,0.2,386040611,0.142414,0.0281017,958,79.5949,7.71903,66.5285,1455.46
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0.2,145727596,0.128274,0.00159046,489,36.807,4.01372,8.66611,285.04
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,16.2325,1.44441,3.86902,31.9546
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0.05,1154774194,0.0528474,0.000273922,19,52.7809,5.2496,263.133,63.1998
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0.1,62611568,2.39452,0.00979598,337,15.7233,1.44162,3.70351,102.616
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0.1,62808112,2.25513,0.0101423,288,14.8725,1.23895,3.37864,79.9317
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0.1,121152130,0.973032,0.0100847,535,37.7338,4.24964,10.2366,263.675
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0.05,988580164,0.0157739,0.000328395,70,82.8186,8.23343,170.969,300.45
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4284,1.31199,3.35647,33.9103
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0.2,61358800,2.11514,0.0168982,635,17.5662,1.49388,3.94141,202.272
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0.2,1629487903,0.486479,0.0314358,169,209.358,19.0883,733.713,1221.24
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0.05,139929700,0.0199863,8.12636e-05,12,48.3475,4.14384,8.3925,9.84532
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0.01,3463191183,0.122422,0.00208963,12,180.913,17.7463,2424.94,133.088
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0.01,69481670,7.46626,0.00286398,48,14.8247,1.34401,4.20917,15.7821
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0.01,151307379,0.00183967,3.57282e-06,5,41.437,3.84787,8.50332,3.68628
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0.01,68643631,7.01256,0.00264323,46,14.7894,1.33853,4.12725,15.1489
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0.01,448182181,3.95016,0.00331449,160,48.7104,5.35447,146.977,467.663
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0.05,154405422,0.0626274,0.000154671,138,37.3483,4.25858,10.2317,87.2636
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0.2,354996306,8.15679,0.0234689,1001,61.4288,6.08252,146.656,2941.32
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0.2,74159539,0.0484574,0.000775429,99,14.5154,1.28752,3.30163,33.8805
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0.2,61235191,2.05099,0.0162209,605,15.4764,1.29477,3.48079,169.891
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0.05,46451928,0.0238224,1.52297e-05,120,14.4315,1.76692,0.656268,15.7491
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0.05,1516390011,0.0170451,0.000373998,18,86.8263,8.56325,254.967,96.9851
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0.1,115080907,0.304135,0.00482078,49,41.7251,3.96245,7.15973,29.8647
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0.1,62758552,2.0308,0.00980658,253,14.2461,1.23846,3.29127,68.5839
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0.1,62581642,2.33639,0.00977653,315,16.096,1.49001,3.70466,95.0339
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0.1,478747430,0.126173,0.0196519,272,93.7664,9.49534,118.938,522.745
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0.05,78080686,0.133494,0.000125829,73,18.8347,1.56748,4.70086,31.3052
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0.05,6758366447,0.0311456,0.000185747,14,514.211,46.4788,2960.82,371.895
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0.05,662503460,0.0837399,0.000503287,22,35.003,3.4966,105.877,49.3064
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0.2,61338574,1.78734,0.0163492,493,14.3461,1.3238,3.3146,139.16
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0.2,74160322,0.0484621,0.00077547,99,14.4678,1.24815,3.29789,33.8967
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0.05,77462537,0.0234378,7.00005e-05,25,17.8569,1.50836,4.47145,10.6028
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0.01,69351281,6.12827,0.00239788,38,14.7737,1.33541,4.18495,12.6466
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0.01,69450296,6.61382,0.00256196,42,17.8896,1.51056,4.96212,15.4238
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0.05,878310529,0.0168229,0.00056017,72,88.0819,9.80752,133.944,215.48
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0.2,61353691,1.96052,0.0170588,550,16.0762,1.43731,3.69308,163.918
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0.05,934951863,0.0189518,0.000243743,117,139.162,12.7432,94.5835,418.02
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0.05,311621077,0.0291726,0.000149704,40,42.5958,3.97917,33.6811,50.4537
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0.05,35401187,0.00726061,1.6291e-05,11,9.63719,0.897725,3.20133,3.52025
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,14.8719,1.40465,3.62155,29.9912
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0.1,1999399574,0.379969,0.0180198,90,212.249,17.969,1068.24,725.258
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0.1,62813828,2.42281,0.0101913,333,14.9698,1.29486,3.90638,96.1936
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0.01,263658154,0.0164256,6.84052e-06,32,56.3129,5.36121,17.8018,33.1221
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0.1,62758552,2.0308,0.00980658,253,14.722,1.32439,3.65407,77.0615
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0.01,1074186091,0.00724752,2.64014e-05,21,83.6766,9.07604,194.572,66.3522
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,17.8778,1.56406,3.86783,18.24
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0.05,966848535,0.189064,0.0102671,38,97.0944,8.36396,268.898,131.126
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0.1,76117645,0.199397,0.000474297,120,18.5776,1.59844,4.34757,48.1743
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0.05,46328412,0.75351,0.00383367,241,14.0494,1.76369,0.639282,30.5825
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0.2,976684403,0.195109,0.00228637,75,51.8641,5.24452,182.102,228.164
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0.2,61339767,0.167277,0.00986885,206,18.2619,1.60656,4.25724,71.3454
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,17.6841,1.47618,4.78067,5.7308
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,17.6639,1.49613,4.16248,31.6522
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0.05,52302212,0.433344,0.00185039,49,21.5452,1.73686,9.93998,38.001
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0.05,94091680,0.333871,0.00220582,48,27.651,1.90187,11.8573,46.2822
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,17.4833,1.49093,3.9807,31
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0.01,760323204,0.337404,0.00246154,41,86.3041,9.35266,206.173,100.936
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0.2,61339291,0.16729,0.00986868,206,18.2511,1.58025,4.29775,71.3768
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0.2,1141675673,0.0390386,0.00395345,39,86.1261,8.39226,173.08,178.945
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0.1,76170856,0.215868,0.000472062,138,18.7467,1.56175,4.39568,62.1569
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0.05,626867046,0.223142,0.00903391,142,92.8624,8.10176,173.745,386.04
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,19.3817,1.74905,4.59033,21.665
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,14.7455,1.35348,4.76651,3.06412
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0.1,62808112,2.25513,0.0101423,288,14.7104,1.32104,3.67852,87.122
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0.01,82592214,0.0543629,4.91413e-06,24,14.8725,1.31914,4.32228,9.34205
bone010/bone010.mtx,986703,71666325,15,4,1,1,0.01,872708858,0.0098857,1.34758e-05,34,77.1764,8.33232,127.126,92.4416
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0.1,1999399574,0.379969,0.0180198,90,181.916,17.7055,888.201,739.368
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0.1,62813828,2.42281,0.0101913,333,17.7367,1.50576,4.17255,108.433
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0.1,75505641,0.0340975,0.000243303,48,14.8595,1.40219,3.62025,17.5115
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0.01,166746385,0.0487019,7.89691e-06,35,36.5789,4.02346,11.0301,22.0913
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0.1,3492924488,0.0601276,0.00139293,41,180.671,17.4915,916.451,539.561
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0.05,32568334,0.219428,0.000963633,23,7.19948,0.802581,2.70509,5.85928
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0.1,76181121,0.244393,0.000474401,164,14.478,1.24143,3.73172,56.7098
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0.05,215518217,2.33644,0.00603544,89,43.0281,4.48492,36.1908,98.6356
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0.05,656012951,0.365606,0.0081268,238,128.214,11.782,85.1416,580.408
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0.2,54307722,0.0483861,0.000231841,76,11.9441,0.828485,2.63132,29.78
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0.2,61339767,0.167277,0.00986885,206,15.8961,1.41579,3.71475,64.7236
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0.01,131974846,0.0785131,0.000526236,10,41.1614,3.89646,7.84285,6.3113
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270499,0.00589925,98,17.5406,1.50047,4.0773,31.8047
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0.01,139080658,2.89096,0.00241639,76,37.3012,4.26072,11.6829,43.2094
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0.2,36392245,0.0395714,0.000220681,81,9.78415,0.814972,4.85931,37.2487
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0.05,408788752,0.815199,0.0109539,46,35.988,3.59953,105.007,64.8879
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0.05,4612196209,0.551062,0.00454822,28,479.045,40.2504,2367.99,428.936
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0.1,75892357,0.232356,0.000432864,151,14.5101,1.26731,3.43766,52.4367
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0.05,64518079,2.78937,0.00608893,149,18.0339,1.52772,4.49044,54.7992
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0.1,574987412,0.538237,0.000250761,834,48.7263,5.216,140.881,3514.85
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0.01,151307379,0.00183967,3.57282e-06,5,41.769,3.90521,9.8961,3.68861
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0.1,62581642,2.33639,0.00977653,315,17.7566,1.51378,4.511,101.823
apache2/apache2.mtx,715176,4817870,15,4,1,1,0.01,104684041,0.0144593,1.20571e-05,12,16.2115,1.2865,12.5262,10.0601
apache2/apache2.mtx,715176,4817870,15,4,1,0,0.1,70355865,0.195068,0.00740895,160,12.9525,1.13782,10.3786,95.3208
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0.01,635262299,0.0354187,3.25668e-06,77,49.5002,5.24509,152.834,325.827
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0.01,82386419,0.0536804,4.8491e-06,23,17.9901,1.48248,4.94866,9.99731
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0.1,75505641,0.0340914,0.000243245,48,18.1515,1.67922,3.93371,18.9603
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0.01,82489908,0.00250262,3.16717e-06,8,16.0266,1.43916,4.50955,3.37606
apache2/apache2.mtx,715176,4817870,15,4,1,1,0.1,89847480,0.0626616,0.000607527,78,17.1951,1.31884,11.4983,60.6625
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0.05,51414817,0.455699,0.00124881,50,10.9136,0.851925,2.75834,17.4153
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0.2,269310091,0.11804,0.00189193,134,43.4726,4.45793,31.5174,187.111
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0.2,799331376,0.0444335,0.00297282,493,135.171,12.5489,70.5051,1583.6
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0.2,35027601,0.0383287,0.000220286,35,9.26529,0.913446,3.25941,11.2692
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.7649,1.38465,4.20757,5.22056
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0.2,61339291,0.16729,0.00986868,206,14.8071,1.29059,3.32081,57.4802
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0.1,478747430,0.126173,0.0196519,272,102.306,10.3281,129.848,558.918
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0.1,62512112,0.270505,0.00589929,98,17.7264,1.52754,4.07052,31.7264
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0.2,400632901,0.140577,0.036903,477,90.4733,9.3915,93.9962,819.501
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0.01,69097171,0.203788,0.000637725,16,14.7592,1.36132,4.18079,5.28834
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0.2,74455881,0.280605,0.00143328,246,17.0115,1.37146,3.73315,87.0952
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0.2,500367234,0.307574,0.00518866,61,36.1921,3.76355,71.0112,131.337
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0.2,5064238874,0.135913,0.00263387,48,396.54,37.1248,913.229,880.969
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0.05,33952301,0.334039,0.00144803,49,9.37087,0.766769,4.43275,17.9566
bone010/bone010.mtx,986703,71666325,15,4,1,1,0.1,681740761,0.0289111,0.00095979,253,74.2464,7.83188,74.4147,597.944
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,14.8257,1.33546,4.68151,3.05022
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0.1,784662911,0.0244779,0.00184207,132,88.1607,9.90527,119.428,380.119
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0.01,83288846,0.0554875,5.37955e-06,23,14.921,1.28788,4.28578,9.02937
bone010/bone010.mtx,986703,71666325,15,4,1,0,0.1,434842468,0.204475,0.0155861,520,89.0216,8.68711,85.7206,925.516
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0.01,5334572883,0.00227519,2.0121e-05,6,179.361,17.6752,3326.16,128.075
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0.1,62611568,2.39452,0.00979598,337,14.8223,1.32211,3.73121,100.443
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0.01,83249778,0.0471677,5.22683e-06,20,14.7966,1.33144,4.32415,7.93354
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0.1,135217564,0.0377448,0.000307097,24,53.874,4.77084,8.832,21.876
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0.05,825321012,0.820088,0.00731499,40,55.1646,5.17216,279.452,92.9457
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0.1,75934577,0.240106,0.000437136,162,17.3056,1.48543,4.04568,64.0175
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0.2,1133597894,0.0610776,0.00391676,64,107.1,9.47848,186.935,328.018
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0.2,46434677,0.0461848,8.70725e-05,366,14.5115,1.98231,0.625416,48.8469
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0.01,69098038,0.201598,0.000636695,16,14.6168,1.3369,4.06251,4.99163
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0.05,414168395,6.83124,0.00979177,1001,46.2862,5.03927,130.866,2727.96
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0.2,111114860,0.361361,0.00941119,99,47.2538,3.92414,6.87042,55.8908
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0.1,121152130,0.973032,0.0100847,535,43.427,4.55693,10.8079,294.766
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0.1,115080907,0.304135,0.00482078,49,42.0583,4.00435,6.96864,29.1593
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0.2,117376063,0.590548,0.0156563,1001,39.2789,4.30921,9.32708,489.934
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0.2,796222946,0.0411453,0.00340642,235,86.4778,7.81705,125.27,929.265
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0.1,244138595,0.0705388,0.000442911,268,55.0387,5.46571,15.3282,265.004
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0.05,896704976,0.0965833,0.0104818,31,87.3717,7.99306,286.651,93.9052
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0.1,149715466,0.09459,0.000520422,261,37.3499,4.24823,9.7381,163.275
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0.01,82490252,0.00249606,3.16608e-06,8,15.0305,1.41344,4.21903,3.04799
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0.01,83150745,0.040443,5.24655e-06,19,14.807,1.33971,4.28755,7.57259
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0.1,201346476,0.76191,0.0105121,544,57.9247,6.00355,16.5139,441.767
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0.01,1208978393,0.00664593,1.60278e-05,17,82.4915,8.03588,239.527,74.9028
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0.1,743434011,0.943673,0.0129173,74,52.2504,5.25482,227.185,160.896
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0.1,1073905561,0.11554,0.000810292,35,51.6303,4.96089,216.379,105.236
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0.05,64200704,3.14266,0.00617569,186,15.4663,1.35601,5.61532,54.6391
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0.2,74449092,0.267419,0.00142457,225,15.4326,1.29936,3.53186,78.7976
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0.05,64279912,0.401459,0.00363731,51,14.7647,1.34025,3.77452,15.8409
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0.2,74466928,0.287031,0.00144541,253,14.8299,1.3327,3.51712,89.6309
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0.05,207049536,1.16308,0.00700972,272,55.3466,5.55386,15.9605,227.886
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0.1,1323233574,0.0221395,0.00130313,26,84.5955,8.5371,230.697,126.762
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0.1,741075165,0.117831,0.0190533,52,106.313,9.75152,289.835,173.946
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0.01,46477155,0.0252346,5.68758e-07,39,15.0016,2.03563,0.678879,5.41524
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0.01,1965467157,0.00166103,1.70944e-05,5,87.1088,8.55737,496.252,28.6618
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0.01,8466943018,0.00179562,1.14214e-05,4,409.831,39.3994,5272.16,113.266
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0.01,842926450,0.00636823,2.37001e-05,6,42.9259,4.11704,233.481,17.069
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0.1,51088502,0.262817,0.00212613,85,11.1769,0.909246,2.56698,31.097
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0.01,83201606,0.0467957,5.31136e-06,20,14.7214,1.29346,4.05683,7.54231
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0.1,57091212,0.0273987,8.6825e-05,45,22.0219,1.62806,10.0066,40.8108
apache2/apache2.mtx,715176,4817870,15,4,1,0,0.05,73186383,0.260238,0.00513736,87,15.6554,1.20374,10.5027,51.0249
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0.1,54590841,0.0268494,7.55168e-05,42,11.6265,0.872507,2.78411,16.5109
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0.2,3006078065,0.107119,0.00384678,79,173.239,16.9668,617.64,954.74
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0.2,74477522,0.306302,0.00145613,285,14.5406,1.33002,3.40392,99.2559
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0.2,51079428,0.246398,0.00500242,182,27.2879,2.02367,11.9767,167.078
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0.05,64279912,0.401459,0.00363731,51,14.7872,1.35839,3.8006,15.9679
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0.1,91961667,0.243245,0.00399494,105,24.0346,1.83695,11.0126,93.3512
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0.1,51545789,0.406339,0.00340912,93,21.7881,1.69683,9.88989,72.9814
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0.05,64279713,0.401501,0.00363746,51,17.9522,1.51364,4.70337,17.3701
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0.2,90186313,0.182323,0.00760646,196,25.8068,1.83043,10.7251,170.021
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0.2,74310025,0.285142,0.00135329,280,18.0628,1.54123,4.31002,119.43
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0.2,537656267,1.09441,0.000939284,1001,58.0417,5.77796,148.385,4459.73
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0.1,36692541,0.0216843,6.83841e-05,42,9.49634,0.744294,4.74664,17.5457
bone010/bone010.mtx,986703,71666325,15,4,1,0,0.05,486356827,0.28409,0.00876892,261,74.1326,7.77517,83.8659,451.378
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0.1,106378624,0.0371815,0.000235675,51,24.1116,1.80242,10.993,52.9498
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0.1,33571126,0.370335,0.00275708,85,10.4042,0.874847,5.20241,35.6219
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0.01,35920298,0.000394873,7.2319e-07,5,7.18474,0.816963,2.84625,1.50499
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0.01,1107449262,0.00921043,1.3715e-05,30,152.197,14.4589,136.935,130.821
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0.01,360959823,0.00641131,7.00702e-06,10,43.5828,4.47531,43.5041,15.3918
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0.1,197286208,1.30047,0.0100601,160,54.8116,5.58547,40.6324,195.785
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0.1,585546597,0.25605,0.0145597,500,129.914,13.1718,78.9309,1256.45
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0.01,38506639,0.0048855,9.03886e-07,10,12.136,0.932672,5.80637,5.21436
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0.1,32396733,0.332515,0.00210315,36,7.02646,0.843044,2.7313,9.08672
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0.1,391813288,8.07983,0.0156937,1718,49.211,5.26069,138.416,4738.15
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0.1,292028753,0.0827269,0.000679083,78,43.6336,4.47783,34.5771,112.739
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0.05,64560865,3.22102,0.00643771,185,19.0565,1.58107,4.68871,67.5653
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0.1,865547410,0.029479,0.000894541,241,127.548,11.1679,76.5594,754.87
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0.05,2428582914,0.328855,0.0104507,47,217.003,18.6591,1295.75,420.412
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0.1,35189365,0.0203113,6.5687e-05,18,7.73496,0.802367,2.77045,5.29387
apache2/apache2.mtx,715176,4817870,15,4,1,1,0.2,87947979,0.0776848,0.00146114,100,13.8153,1.22343,10.0328,71.4501
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0.05,119739651,0.236018,0.00252823,24,41.9682,4.00384,7.21133,14.0351
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0.05,125860029,1.46671,0.00652269,319,45.0844,4.68797,11.9315,188.137
bone010/bone010.mtx,986703,71666325,15,4,1,1,0.2,627735853,0.0429593,0.00299481,484,77.3395,8.42224,69.8505,1108.83
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0.1,76154214,0.210568,0.000473939,132,16.3134,1.62928,4.20255,51.8122
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0.05,414168395,6.83124,0.00979177,1001,54.7712,5.3853,140.894,2683.33
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0.1,580967401,0.185797,0.00164533,37,36.1768,3.60117,84.2303,75.2044
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0.05,64130273,2.96042,0.00607367,174,19.0864,1.58209,4.63388,63.0283
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0.1,5989161762,0.0733485,0.000597733,28,389.781,38.0824,1804.32,656.311
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0.01,56005938,0.00239669,1.04745e-06,8,14.0384,0.922256,3.00877,3.70771
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0.1,62792976,2.18876,0.0100511,277,14.6959,1.38319,3.49197,80.93
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0.1,335604121,0.988788,0.020577,77,36.4996,3.82888,87.177,109.842
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0.1,3922520953,0.66929,0.00772413,59,413.018,39.2074,1685.51,833.8
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0.1,789151061,0.19626,0.0192918,78,86.9943,8.60866,192.808,248.937
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0.1,46317562,0.718543,0.00395201,363,17.5784,2.16686,0.759382,57.7788
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0.01,1952354230,0.000823728,2.17639e-05,5,87.5746,8.81741,580.411,28.2235
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0.01,114492318,0.00158854,3.13565e-06,7,24.1416,1.78046,11.5175,7.48831
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0.1,1316576847,0.0349858,0.00127061,37,98.0391,8.53535,211.817,180.741
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0.1,46444130,0.039925,4.20502e-05,181,14.2277,1.93824,5.54664,23.9485
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0.05,64484832,2.65742,0.0059015,136,17.602,1.51605,4.26843,45.4777
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0.2,74371498,0.295647,0.00136139,286,17.9233,1.54616,4.28432,122.094
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0.01,54540970,0.504193,0.000378763,16,21.5062,1.67163,10.1911,12.5966
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0.05,64279713,0.401501,0.00363746,51,17.7409,1.51801,4.37443,17.5442
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0.05,565369584,0.146119,0.0102815,145,85.1101,9.30173,134.788,295.771
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0.01,99682528,0.175603,0.000451603,14,28.7856,1.93463,12.9357,14.5544
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0.2,239570442,0.102605,0.00144946,537,56.7481,5.5844,17.2462,545.369
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0.05,64538670,2.90379,0.00619805,153,18.3321,1.49207,4.44275,49.7183
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0.1,892267148,0.0261847,0.00105643,136,90.5844,8.31606,167.409,574.26
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0.01,60512377,0.0017427,1.07032e-06,8,21.7607,1.64057,10.3755,7.47793
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0.01,1320313145,0.00543396,1.36496e-05,5,52.2492,5.33074,417.659,19.0293
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0.1,62792976,2.18876,0.0100511,277,14.8416,1.24685,3.41186,77.3605
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0.1,335604121,0.988788,0.020577,77,42.0399,4.01056,96.9977,112.715
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0.1,3922520953,0.66929,0.00772413,59,454.208,37.6515,1599.36,738.546
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0.05,77628199,0.153401,0.000113528,86,14.6931,1.35672,3.79139,33.0794
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0.1,91961667,0.243245,0.00399494,105,24.0373,1.82596,11.0634,93.4718
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0.05,598263349,0.265245,6.91475e-05,448,48.5429,5.34861,144.153,1932.44
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0.2,633516673,0.198442,0.0352628,134,103.065,9.3441,174.033,408.006
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0.2,46305328,0.461092,0.00407044,711,16.8443,2.02251,0.746127,98.4377
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0.05,57987409,0.0102229,2.4158e-05,24,21.8954,1.65366,10.146,22.0801
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0.01,46367267,4.94142,0.00213141,80,14.6531,2.03021,0.656448,10.9253
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0.01,1400523992,0.0829441,0.00199306,10,100.661,9.35889,584.559,47.3077
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0.01,841030572,0.449263,0.00206513,34,97.475,9.0656,281.532,121.649
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0.05,108706274,0.0241438,6.77882e-05,23,24.2453,1.8389,11.1896,24.3752
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0.2,457037572,0.141836,0.0305408,489,96.73,9.0041,138.846,1302.35
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0.05,4043088614,0.0298238,0.000458405,21,180.755,17.6779,1267.61,309.263
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0.1,51545789,0.406339,0.00340912,93,25.7554,1.87545,11.2598,77.7237
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0.05,78136005,0.165314,0.000125334,91,14.7401,1.34906,3.90051,35.2753
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0.1,197286208,1.30047,0.0100601,160,45.3576,5.14619,33.3366,165.243
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0.1,585546597,0.25605,0.0145597,500,139.139,12.7064,82.0574,1220.52
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0.1,32396733,0.332515,0.00210315,36,7.15266,0.714601,2.50389,8.29385
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0.1,539443601,0.155483,0.0161189,281,92.9622,7.93861,149.556,729.843
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0.05,78106358,0.135769,0.000124457,74,15.4399,1.4145,3.95519,28.3571
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0.2,32274082,0.280309,0.00380181,72,8.5506,0.912098,2.84961,19.324
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0.2,177585157,0.988153,0.0169319,282,53.2112,5.16031,33.9845,303.896
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0.2,521192454,0.166474,0.0270152,1001,153.916,14.3512,79.178,2439.25
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0.01,832393686,0.676335,0.00241025,60,150.962,14.211,134.606,204.292
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0.01,262398473,3.06185,0.003018,30,52.0669,5.26898,50.7441,39.5219
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0.01,33028942,0.0608274,0.000202341,10,8.37213,0.879749,3.32096,2.75796
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0.01,69405157,6.12307,0.00237201,40,17.5046,1.46866,4.79864,14.271
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0.01,6141992935,0.173619,0.00121563,8,495.993,43.1443,5133.81,141.803
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0.01,582180469,0.302691,0.00219434,12,36.1712,3.86567,190.693,22.5946
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0.2,268115029,1.07425,0.0399217,131,44.3043,4.27893,82.5654,183.117
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0.2,3130461115,0.718554,0.0162122,107,489.6,44.3977,1140.65,1364.35
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0.2,61345801,1.9151,0.0169664,526,14.359,1.28433,3.32535,148.642
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0.05,78051757,0.13391,0.000122634,67,15.542,1.41322,3.93417,25.7617
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0.1,789151061,0.19626,0.0192918,78,93.5977,8.40826,201.286,244.84
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0.1,46317562,0.718543,0.00395201,363,15.0622,2.01161,0.672217,49.6054
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0.1,741075165,0.117831,0.0190533,52,98.5508,8.6075,254.666,152.091
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0.05,249236212,0.0505658,0.000133816,135,55.3725,5.61137,16.1629,135.379
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0.2,50884262,0.190692,0.00331328,154,12.9633,0.886824,2.86631,58.6712
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0.01,52198679,2.55169,0.000872085,18,12.963,0.88668,3.3961,7.09483
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0.01,35115831,2.74282,0.00116165,20,9.71693,0.822175,4.9372,8.27518
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0.2,33334772,0.274088,0.00434331,164,12.246,0.929814,5.50586,71.2141
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0.05,77718592,0.15819,0.000115031,91,14.8089,1.31942,3.87071,33.7042
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0.1,743434011,0.943673,0.0129173,74,59.1021,5.13077,245.95,165.793
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0.1,33571126,0.370335,0.00275708,85,9.95675,0.823739,4.6081,32.2749
bone010/bone010.mtx,986703,71666325,15,4,1,1,0.05,736114426,0.0189882,0.000276186,125,76.0524,7.95713,84.9708,306.07
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0.2,646202454,1.03521,0.0213647,161,61.6898,5.63691,208.902,367.659
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0.2,56507717,0.043969,0.000271197,89,19.46,1.52245,9.34274,74.571
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0.01,986776477,0.347169,0.00158427,11,52.0436,5.30131,408.591,32.4354
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0.01,1291631637,0.038592,0.00218774,10,85.0325,8.38025,587.185,42.1682
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0.2,104283297,0.0574978,0.000808701,95,23.7619,1.85459,10.543,94.7396
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0.2,599739653,0.148536,0.0356597,79,102.521,9.39735,204.166,230.725
apache2/apache2.mtx,715176,4817870,15,4,1,1,0.05,93454597,0.0450267,0.000245946,43,12.7736,1.12787,10.0178,31.0673
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0.1,51088502,0.262817,0.00212613,85,10.3893,0.728406,2.35976,27.0805


==> logs/suitesparse-es-all-prescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,20.1603,1.59673,9.21972,80.3913
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,86.4889,8.74157,212.056,117.407
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68756390,7.67466,0.00289017,50,13.8642,1.25173,4.25386,15.0365
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.01,3408745440,0.11315,0.00206547,12,196.643,18.0914,2424.31,124.656
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.01,747709397,0.313738,0.00243694,42,98.453,10.0103,218.41,104.31
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.5225,1.2472,3.84639,8.42423
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,14.0277,1.32219,3.79449,5.08394
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,46.9592,5.1192,143.679,234.027
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,137,32.2788,4.14886,9.34355,79.6176
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,314,15.7621,1.45809,3.86948,111.076
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.05,63685101,0.345579,0.00340056,50,13.4684,1.29313,3.25277,14.0517
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,495,38.4302,4.68918,9.63504,308.96
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,47.3552,5.17108,238.439,52.538
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.082,3.93205,176.178,14.5716
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.5863,1.31098,3.39431,8.19763
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,41.1371,4.39198,39.9645,14.5332
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.3475,1.25675,3.38597,8.26366
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,80.7828,8.29234,270.634,74.1047
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.8261,4.00496,6.38338,30.1374
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,57.6653,6.31777,16.5328,586.067
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,38.6759,3.59818,6.56885,7.58641
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,166.525,17.807,2354.52,91.4649
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,13.7627,1.32463,3.77128,5.0852
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,14.199,1.22891,4.03847,8.71229
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.01,434292827,4.28396,0.00438441,122,50.7789,5.1683,137.348,348.254
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.01,67867898,8.11294,0.00295011,48,14.8523,1.30398,3.97539,15.2665
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.9309,5.18757,197.302,113.582
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,28.9037,1.99607,11.7582,114.033
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,35,9.99793,0.767693,4.51193,13.6429
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68619650,3.9974,0.00166407,38,16.4068,1.42394,4.19769,12.9934
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,17.481,1.67474,5.09145,8.80045
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,13.8439,1.33254,3.69837,5.09523
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,55.701,5.62981,481.015,19.277
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,85.5165,10.1979,149.552,225.711
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,21.4624,1.71701,10.0766,7.39779
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,12.3725,1.16731,9.3434,77.7231
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.05,63685101,0.345579,0.00340056,50,14.4174,1.28017,3.36577,13.1251
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,98.8701,9.85463,95.9061,668.606
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.6067,0.93221,2.66471,8.7072
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,80.7136,8.94701,84.7161,557.804
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,76.4931,6.86623,195.373,61.0537
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.3709,1.36357,3.58065,8.09306
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,16.3899,1.4706,3.58741,36.277
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.19464,0.826408,4.73732,10.6997
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.05,63685101,0.345392,0.00339986,50,17.3226,1.40362,3.77088,14.3859
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,87.4761,9.11317,74.3426,1145.78
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,15.2681,1.40799,3.76718,8.71173
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,24.5278,1.89394,11.2579,7.29755
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.6215,1.34903,4.00735,6.8265
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68711286,4.44277,0.00188116,42,14.291,1.23735,3.7059,11.814
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,11.5412,0.843635,2.40697,14.867
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,13.2307,1.28591,3.18251,43.1244
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.0293,3.21141,69.8352,75.0467
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68046339,8.40725,0.00300928,50,14.2845,1.23834,3.64325,13.947
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,370.999,37.4666,1405.42,490.483
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,13.9446,1.30445,3.86281,5.04365
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,57.1597,6.00788,20.03,32.5863
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.2,88680176,0.17713,0.00756676,201,28.7117,1.87,10.5732,189.491
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5601,1.49964,3.69805,110.985
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,193.051,19.002,758.389,879.966
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.1,1963027265,0.412906,0.0182511,89,167.314,17.2046,797.282,681.474
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.05,118471858,0.225562,0.00251577,25,40.3735,3.98606,7.25086,15.4914
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,6.39425,0.735012,2.40342,2.84161
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,91.7743,10.5153,161.218,229.056
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.05,935535344,0.0175661,0.000247885,116,139.924,13.9693,95.4243,420.219
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,48.875,5.32163,38.9224,60.6427
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5903,1.37278,3.26717,33.7426
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,381.52,35.1693,2087.31,258.1
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,32.4866,3.69052,94.9146,44.7059
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,58.3439,5.65341,420.348,17.7566
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,16.3586,1.52502,3.96842,28.1395
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,16.4556,1.54197,4.09997,9.09822
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.05,122757130,1.57445,0.0065499,278,34.9751,4.23449,9.83109,140.801
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2568,50.1895,5.11924,128.567,8842.92
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,13.9792,1.2201,3.11715,84.6
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,89.2795,8.20108,278.65,76.9823
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,14.1111,1.24768,3.30365,7.46839
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.2,50130203,0.239558,0.00490046,183,27.0884,1.75722,10.5556,140.252
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,17.5558,1.65261,4.71413,9.47547
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,39.4839,4.35346,30.5647,102.131
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.01,220099243,1.83366,0.00179148,64,51.7353,5.41062,16.4724,55.322
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.1,866031716,0.0289856,0.000903746,239,113.851,12.915,71.1959,772.681
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,6.51114,0.783266,2.57082,4.78959
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,84.0676,9.80294,196.411,66.0752
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,78.1826,10.2861,124.655,401.125
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,95.1183,9.53171,156.092,590.84
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.01,82116512,0.361893,0.00116385,24,17.2921,1.30422,11.9425,16.4982
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.01,130924580,0.0740978,0.000517211,9,37.7002,3.90043,7.41334,5.56509
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,77.7926,8.77406,136.686,103.314
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,16.6,1.46037,3.80988,8.84672
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,48.4453,5.41742,48.9175,16.4805
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,13.5953,1.44826,3.3895,81.6363
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.05,63685101,0.345392,0.00339986,50,13.4791,1.29474,3.2636,14.0465
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,138,32.3102,4.17403,9.72378,81.3814
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.5854,1.84156,0.679638,17.5634
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,13.6231,1.2876,2.99385,31.7547
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,90.4731,9.38902,249.049,104.32
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,86.9809,9.02486,176.229,305.973
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,13.5806,1.34629,3.23719,32.746
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.6572,3.55636,6.68603,8.0644
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.05,553262865,0.147713,0.0103378,145,81.5763,8.67537,117.986,267.26
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,13.7453,1.42384,3.4761,94.876
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,36.6247,3.67263,192.593,14.368
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5013,1.36266,3.37005,7.9911
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,17.0709,1.409,12.6579,9.5813
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.01,136466081,3.05357,0.00299555,72,39.9337,4.51013,12.7765,38.0092
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.01,612718587,0.653215,0.00266109,76,81.2085,8.67401,118.575,153.86
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,82.2919,7.50989,166.103,153.544
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,236,12.8233,1.94026,0.643352,30.5675
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.3084,1.46761,4.42291,7.55204
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.1,33586981,0.399089,0.00281328,72,12.9932,0.903447,5.40387,30.4439
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.5885,1.2852,3.25448,14.8035
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,36.3942,3.91194,102.225,46.3365
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,76.7753,8.15462,116.093,906.451
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.01,130924580,0.0740978,0.000517211,9,39.9486,3.91029,7.8833,5.72963
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.05,63528355,3.61596,0.006843,156,16.8274,1.46072,3.84511,47.5589
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,57.0103,6.04244,17.0717,136.156
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.8716,5.33165,218.627,112.094
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.2,59988977,1.70104,0.0167313,533,16.1883,1.49905,3.56739,156.287
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.2,3123272104,0.618594,0.0155196,110,438.674,39.6975,983.145,1196.12
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.2,263145564,1.09893,0.0400243,124,37.9571,3.84539,61.2764,148.622
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.01,1378520631,0.0689707,0.00197469,10,81.2834,8.3299,419.894,43.7685
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.01,836154539,0.521288,0.00213038,34,78.2483,7.78897,214.02,110.402
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.2,509008589,0.17176,0.027037,1023,125.898,12.9116,62.3163,2294.9
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.2,172044614,0.732047,0.017297,285,48.0138,5.09739,32.0657,279.936
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3629,1.27726,3.14103,16.1906
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.2,31950825,0.258694,0.00359129,71,8.46094,0.893162,2.64457,17.8958
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,83.4996,7.73156,209.223,101.301
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,15.3184,1.5172,4.16624,33.7529
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.01,136466081,3.05357,0.00299555,72,39.2605,4.36649,11.469,39.7404
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.05,63468908,3.17164,0.00634973,137,14.3013,1.33687,3.46515,40.5457
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,80.4021,8.34314,136.698,288.212
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,340,12.4474,1.7616,0.679809,43.4366
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,51.0588,5.30938,38.7502,61.8023
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,91.4815,9.85995,129.337,399.832
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.1,50418247,0.244439,0.00194435,81,14.0631,0.882813,2.59906,28.4591
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,13.9475,1.21631,3.74635,6.1574
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,17.2765,1.52179,4.38792,9.08198
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.1,724840475,0.117645,0.0190747,51,100.66,8.93983,242.104,157.512
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,56.4754,5.65481,160.246,251.811
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,98.5636,8.92589,176.231,318.599
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,36.779,3.88469,6.57268,16.2847
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,15.6737,1.40928,3.67127,93.551
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,38.2154,3.87001,64.8004,123.353
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,360.225,38.1365,812.828,812.621
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.05,400653485,7.08831,0.00992529,838,51.302,5.04646,132.087,2393.68
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.05,63080350,3.95209,0.00719853,179,16.5833,1.45061,3.89014,57.273
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,15.5907,1.49274,4.13768,5.34205
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.4763,0.830117,2.38464,14.9707
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,71.9697,8.37818,85.8986,300.516
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4598,1.32172,3.1664,14.9522
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.2,447077165,0.145273,0.0310842,485,79.6084,7.7285,105.625,1266.94
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.01,32784091,0.0588421,0.000201794,10,9.10328,0.855101,2.92841,2.65991
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.01,818455620,0.617991,0.00236793,58,116.172,13.1109,106.589,181.261
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.01,256947588,0.635376,0.00138336,22,41.0824,4.3846,39.8072,25.8647
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.01,574776651,0.320946,0.00219177,12,33.3173,3.83424,174.902,22.5325
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68662525,4.28551,0.00180203,40,14.0527,1.34772,3.84296,12.8335
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.2,46492393,0.713259,0.00456207,726,13.5528,1.79964,0.679552,93.8389
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.2,619670467,0.200962,0.0354794,135,82.4532,8.0582,125.396,362.088
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,16.1424,1.39841,3.45325,15.4355
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,14.9428,1.15504,9.95456,29.352
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,9.14679,0.806044,4.70934,15.7264
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.05,63552483,4.02249,0.00740195,188,15.4767,1.35364,3.72982,55.9776
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.01,747709397,0.313738,0.00243694,42,98.4674,10.4182,219.855,110.599
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.05,2387056595,0.361544,0.0106364,54,199.685,18.4677,1263.82,450.684
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,39.9754,4.31411,28.2701,167.89
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.2,800373073,0.0463974,0.00298462,480,123.145,12.8934,62.5986,1415.55
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,6.46976,0.681134,2.22582,7.98224
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,53.3593,5.40952,230.013,117.321
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,260,37.794,4.22803,9.78533,143.453
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,212.712,20.1599,2723.2,109.292
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.1,721560179,0.949855,0.0125947,80,50.7584,4.81849,199.136,156.597
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,13.5831,1.24042,3.78008,8.4007
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.1,531814291,0.148773,0.0162372,274,89.3586,8.66029,141.589,743.792
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,38,67.7695,8.18435,110.443,99.4489
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,15.2855,1.40805,3.73899,16.7225
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.46989,0.754069,4.26436,30.1709
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,97.167,8.70336,165.403,567.874
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,15.4641,1.47085,3.97779,5.27379
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.05,475328586,0.277172,0.00887419,257,69.1253,7.90689,75.7221,436.089
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,8.71828,0.841796,2.85868,5.44428
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,490,59.3805,5.79116,162.45,1928.74
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.1,727060361,0.0397578,0.00171229,245,114.249,12.9087,75.4139,762.331
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,42.4155,4.96827,32.4717,101.04
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.6011,1.25442,3.44601,27.786
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.1,50661690,0.370957,0.00326296,92,26.8731,1.92186,10.6208,73.7225
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.2,584763365,0.147656,0.0356166,76,95.3438,8.89795,175.597,215.701
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,36.6367,4.22788,9.25822,152.549
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.01,51382088,0.691659,0.000303723,17,14.0905,0.883937,2.73178,6.42792
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.01,35166572,2.17221,0.000914465,20,9.56908,0.80423,5.26064,7.9084
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,37.7774,3.9875,6.53703,15.4201
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.2,630523655,1.08994,0.0212143,166,57.6789,5.52816,198.857,344.813
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.1,90582539,0.245502,0.00394146,102,29.2824,1.71814,10.2432,88.537
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,456.513,45.2231,1797.8,555.353
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.2706,1.26986,3.33916,29.3175
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.3074,3.49949,80.311,83.2264
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,178.297,17.4311,1192.51,321.658
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.4871,1.24841,3.3264,43.2937
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.05,72142289,0.241937,0.00504683,86,16.5713,1.25687,11.0093,53.2676
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,11.005,0.735953,2.14932,23.0339
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.2035,1.38561,3.55401,16.6684
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,60.4058,6.0699,340.32,58.5668
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,15.4609,1.28238,11.45,9.28888
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.1,46507510,0.560855,0.00305503,472,15.7663,2.12118,0.733682,70.5333
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.1,774245316,0.200162,0.0193668,78,93.0612,9.06561,187.203,254.172
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.1,3920196879,0.628762,0.00738342,59,443.904,42.1499,1820.11,840.781
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.1,329806228,0.960416,0.0203148,87,37.4784,3.84768,82.6714,116.498
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,58.0196,6.23125,18.3404,32.3846
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.1,61623389,2.59583,0.0102828,273,14.2788,1.23222,3.11381,70.0211
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,17.5153,1.69605,3.73397,17.4785
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,93.5608,9.07258,183.341,171.425
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,31.7828,1.96991,11.0992,7.72995
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,33.3463,3.73603,80.0224,100.897
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,372.508,36.8695,4346.04,100.75
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.05,202152180,1.30888,0.00695889,275,62.9297,5.86558,16.461,224.344
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.198188,0.000633635,16,16.5553,1.39674,4.18177,5.41523
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,13.7194,1.28631,3.54684,25.2351
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,228,12.9816,1.91131,0.681293,29.9294
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,79.849,8.2711,186.104,175.701
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.2,33326529,0.257132,0.00413411,162,12.1429,0.912191,5.18736,64.8803
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,88.0605,9.9432,112.838,369.191
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.01,960882719,0.479002,0.00159236,10,49.0315,5.34059,352.835,25.2979
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.01,1274752008,0.039523,0.0021394,10,92.8235,9.99109,497.932,38.9019
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,16.7355,2.52267,5.68942,15.4354
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.2,50224487,0.203086,0.00297771,146,11.1486,0.757164,2.0827,42.8748
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,77.4494,7.80681,133.693,511.181
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,16.39,1.49858,4.60511,26.0533
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.05,63156663,4.19062,0.00724509,191,16.9628,1.48484,3.83007,57.6187
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.01,68709561,0.197931,0.000633509,16,14.3429,1.28069,3.59368,4.47373
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,81,43.998,4.42899,32.1692,104.396
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,47.317,5.29482,155.516,234.419
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.4446,1.50489,8.99422,6.31495
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.1,32091858,0.339458,0.00198957,36,9.03946,0.814127,2.80116,9.59182
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,13.4862,1.30451,3.7006,8.31819
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.1,573292431,0.271799,0.0146222,492,149.794,14.3563,81.1939,1262.23
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.1,192129241,0.708795,0.0101447,163,49.4415,5.1712,34.8663,169.115
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.1,379585415,8.47061,0.0151906,1464,56.7314,5.84566,133.819,4182.48
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,81.3383,8.30963,491.84,27.0315
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.1,61383274,2.87342,0.0102549,326,17.3492,1.49289,3.64479,100.579
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,77.9002,9.70892,195.522,65.3103
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,50.9121,5.79067,13.4376,515.844
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,40,47.8184,4.83981,38.0884,52.7612
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,61.2016,5.61745,272.852,131.051
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.05,881039199,0.100645,0.0104262,31,95.7652,8.50936,292.133,97.7061
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.507,1.34275,3.41056,39.907
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3365,7.25483,153.422,244.034
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.1,113576421,0.346541,0.00480356,49,45.5687,4.12633,7.34503,30.3687
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.2,374735210,0.146837,0.0289148,1013,74.5819,8.55493,61.1155,1549.16
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,24.6623,1.82748,10.6937,48.753
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68046339,8.40725,0.00300928,50,13.9474,1.30833,3.89098,15.3203
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,86.4497,7.86954,115.507,830.642
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.01,220099243,1.83366,0.00179148,64,52.2317,5.49065,19.6183,64.8049
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,21.4552,1.67106,9.59656,39.593
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.2,67420041,0.203058,0.0119046,209,16.0963,1.27856,10.1588,119.64
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.1,117719561,0.958648,0.0100083,535,37.8588,4.52929,9.52743,283.801
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,77.8925,7.28047,221.932,80.7101
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.772,1.36001,3.47744,45.3251
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,128,13.101,1.82448,0.650975,16.872
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.05,794355632,0.856535,0.00715951,37,59.9571,5.69146,294.976,87.1518
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,13.488,1.31944,3.06118,93.789
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,39.7049,4.19216,125.686,52.7861
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.7696,1.41945,3.86813,2.97704
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.1,61653454,2.89028,0.0106859,342,16.8045,1.3972,3.56337,96.5381
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,49.2486,4.71314,345.737,15.3424
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.1,1963027265,0.412906,0.0182511,89,213.084,18.8785,930.395,701.736
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,9.61394,0.808366,5.02332,4.5875
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.1,61640533,2.60818,0.0103246,287,16.1054,1.58657,3.89451,90.1851
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,41.3628,4.61684,12.5051,22.6895
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,481,82.651,9.16465,68.9229,1123.37
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.05,34003417,0.403949,0.0015142,42,12.6918,0.925028,5.35604,17.7248
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,35.619,4.02613,114.421,49.7283
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,400.239,37.6674,2506.73,255.998
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,17.8001,1.67984,4.37775,57.0623
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.4709,1.24819,3.48223,24.5759
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,174.474,16.3047,851.246,424.27
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.1,61799724,0.233305,0.00573739,94,15.2842,1.45092,3.29175,28.0967
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.2,190398660,1.20719,0.0166684,1154,54.9765,5.88747,14.336,943.655
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,40.7279,4.33845,75.5644,134.684
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.01,82116512,0.361893,0.00116385,24,16.1364,1.3065,12.4933,17.0309
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.01,612718587,0.653215,0.00266109,76,76.1454,7.85775,104.574,148.994
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,43.2871,4.61068,29.0431,176.067
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.2,59891620,1.90372,0.0163274,594,14.322,1.2434,2.9751,147.222
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.1,466893794,0.115635,0.0195124,270,78.5559,9.31872,96.3967,496.992
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,990,48.0754,4.83084,118.781,2924.08
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,9.11689,0.881193,2.74791,3.38312
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,40,47.5172,5.13858,40.7111,55.8501
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,14.2942,1.31876,3.4216,50.001
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.05,829908511,0.0219014,0.000416146,117,115.948,12.437,82.9364,379.789
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.05,50709715,0.352001,0.00104928,49,13.9577,0.906236,2.56387,17.156
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,84.7125,7.79038,165.379,270.232
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,16.2682,1.28213,10.5589,73.9013
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,37.3232,4.14091,7.94165,3.6505
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.1,61597482,2.52881,0.0100593,249,17.5293,1.50291,3.75528,78.1214
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,10.1886,0.776091,2.2614,2.88055
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,18.522,1.39564,4.03004,6.78209
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.1,195881307,0.874552,0.0108724,553,63.6853,6.11109,17.2555,469.389
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,41.8832,4.23316,201.624,16.6375
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,52.7545,5.4658,36.3341,117.728
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.2721,1.33707,3.31209,91.4079
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,56.1507,5.22949,284.295,52.075
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,47.0359,5.07604,125.182,7447.58
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,17.4929,1.53482,4.34659,3.16563
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.05,4636786469,0.524555,0.00454021,28,438.754,38.7656,2499.22,395.352
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.05,402444358,0.876185,0.0110012,44,38.6506,3.82586,106.905,65.5808
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.05,63509489,3.43064,0.00666226,150,16.7106,1.59069,3.92955,48.1688
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.01,53804678,0.648906,0.000422914,16,26.5884,1.77304,10.6877,13.6308
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.385,0.920769,5.60818,11.9867
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,13.7909,1.19673,9.74166,51.5197
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.01,612718587,0.653215,0.00266109,76,68.4762,7.73909,105.559,149.256
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.1,61799724,0.233285,0.00573734,94,15.961,1.53471,3.38132,29.7196
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.2,59993240,1.71625,0.0167924,556,15.2461,1.34607,3.35152,159.717
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68756390,7.67466,0.00289017,50,13.9056,1.28685,3.86969,15.698
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.01,434292827,4.28396,0.00438441,122,47.6744,5.04056,133.965,352.954
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.01,67867898,8.11294,0.00295011,48,16.5861,1.4721,4.3609,15.8615
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.2,59978718,1.6575,0.0163275,487,16.1344,1.48159,3.65193,145.267
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,71.8923,7.81663,71.0119,520.541
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.7176,0.899435,2.55552,8.3696
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.05,32286315,0.341855,0.00102061,22,8.1603,0.78632,2.64738,5.20682
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.01,98516479,0.170574,0.000448021,14,29.074,1.92932,12.2446,14.004
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.05,643715279,0.435815,0.00831936,234,136.577,13.4393,88.5021,635.355
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.05,210628548,1.36093,0.00595757,81,44.9523,4.53798,34.1991,86.8477
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.766,17.5823,617.719,793.029
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.4906,1.25652,3.67373,2.77706
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,13.4767,1.25747,3.05235,94.5755
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,42.4517,4.20454,89.8907,95.0977
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.01,818455620,0.617991,0.00236793,58,121.729,12.6089,107.169,180.405
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.2935,4.51829,40.2768,14.4407
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,114.755,13.1168,108.901,110.517
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.1,61417068,2.96021,0.0103567,338,15.4833,1.40987,3.45243,97.49
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,8.41398,0.9113,2.95225,1.5188
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.1,424144114,0.195386,0.0158311,522,73.4772,8.19438,68.1896,855.937
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,87.761,8.62194,266.07,79.6486
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,20.2576,1.60469,9.36062,39.7683
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,13.5086,1.41739,3.13998,83.0763
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.05,620529859,0.20076,0.00900412,141,89.5733,8.23706,166.327,413.827
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.6922,1.18713,3.19641,49.3715
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,87.2063,9.21964,347.906,79.4206
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.1,61799724,0.233285,0.00573734,94,16.5806,1.4242,3.67515,29.4755
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.01,220099243,1.83366,0.00179148,64,52.953,5.71149,17.7284,57.5672
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.2,59857683,1.87272,0.0163361,590,14.3106,1.23119,2.99017,147.189
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.2,346121795,8.03926,0.0229314,3000,55.4564,5.63402,126.174,8028.46
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68619650,3.9974,0.00166407,38,13.7727,1.28053,3.81146,12.1152
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,58.3988,5.52128,187.682,250.809
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68711286,4.44277,0.00188116,42,14.0327,1.31554,3.83777,13.4073
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.2,1595429550,0.50056,0.0318993,151,203.712,19.3596,599.118,1038.11
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.2,59998904,1.90951,0.0168963,621,15.428,1.4148,3.30848,173.198
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.1,61799724,0.233305,0.00573739,94,14.7944,1.33599,3.3897,28.0545
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,51.1825,5.47236,297.175,59.7749
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,62.589,7.41243,17.5738,286.668
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.05,46523198,0.870501,0.00303109,260,15.3603,2.06133,0.729502,39.8425
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.05,949383895,0.190237,0.0102156,39,93.4214,8.62787,263.648,141.936
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,15.6893,1.607,4.47026,3.27087
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,94.7094,9.25569,165.638,609.008
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,13.1489,1.20479,2.91535,63.6261
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.3164,1.64864,9.60469,42.3014
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,90.6994,8.70997,517.545,28.8224
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,42,12.8157,1.97677,0.672869,6.08859
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.1,69047616,0.19867,0.00753252,158,14.4284,1.18468,9.51666,92.3404
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,16.5835,1.45727,3.77109,49.9997
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.01,51382088,0.691659,0.000303723,17,12.0629,0.8426,2.51053,5.66087
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.5366,1.48523,3.65738,36.3226
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,82.5514,9.48762,138.383,212.487
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,11.5957,0.943273,5.81538,4.99008
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,87.6675,8.85907,113.683,182.637
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.2,113573229,0.653878,0.0158182,1024,40.3315,4.15471,8.98871,476.244
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.4554,1.44458,3.97199,3.00851
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,429,14.9782,2.0498,0.711207,66.3779
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,95.1312,9.06389,162.466,318.933
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.05,51495044,0.441539,0.00188661,49,25.0247,1.70255,9.60258,36.4352
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,13.2758,1.25204,3.34118,22.3347
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,40.8101,4.3592,29.4525,220.974
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,14.0296,1.22838,3.36576,24.0443
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.7851,3.79831,64.2522,160.717
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.05,92825705,0.39511,0.00224383,48,24.1421,1.79571,9.96416,40.2222
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,83.0372,10.1644,221.208,64.4985
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,91.4567,8.90277,140.864,978.987
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.6188,1.2876,3.80614,2.80543
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.2,109368946,0.378927,0.00922249,94,43.3125,4.07646,6.62726,54.9464
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,13.9159,0.877052,2.50073,3.30115
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.01,35166572,2.17221,0.000914465,20,12.9262,0.910937,5.90334,8.52946
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.7031,1.34643,3.30374,38.8067
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.5778,1.30142,3.40201,52.4482
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.01,960882719,0.479002,0.00159236,10,53.1477,5.4825,397.359,27.2926
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,16.4208,1.50673,3.70572,36.6952
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,49.2301,5.15958,128.106,2689.28
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,78.1715,9.47099,91.1152,662.652
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.01,53804678,0.648906,0.000422914,16,21.8216,1.65502,10.2193,12.3789
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,84.2311,8.12506,575.01,25.6815
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.2,389274017,0.145399,0.0369593,472,90.8525,9.83986,89.1464,834.981
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.5524,1.36037,4.01795,2.9863
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,9.07885,0.863336,3.03961,11.523
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.2,620607512,0.066695,0.00587405,519,117.825,11.9081,61.4548,1320.68
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,40.1687,4.50675,30.1004,177.377
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,82.4761,9.6059,106.666,380.604
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.2714,1.40114,3.9457,34.3145
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,25.4079,1.81869,10.6559,23.3073
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,193.517,18.6061,1316.21,348.341
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,47.83,5.247,135.589,1608.2
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.143,1.46771,3.65931,32.9958
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,80.6372,8.35433,146.966,1059.78
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,25.789,1.69449,11.0686,22.862
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.2,3123272104,0.618594,0.0155196,110,368.705,39.1082,841.952,1169.54
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,360.704,33.5224,786.597,661.915
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,42.5867,4.34974,74.3627,150.48
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,13.2325,1.34628,3.25268,85.3656
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.2,60479093,0.156426,0.00959865,205,14.3216,1.27537,2.94597,51.0585
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,47.2688,5.07669,354.212,15.9753
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.01,98516479,0.170574,0.000448021,14,29.6622,1.95177,12.5807,13.9579
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,177.978,17.0373,849.318,495.282
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,16.3848,1.55502,3.68799,37.6739
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.01,1274752008,0.039523,0.0021394,10,95.5042,8.92464,623.212,39.7501
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,15.9727,1.36873,3.53619,55.9076
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,41.9787,4.2356,7.21534,36.2379
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.01,46581646,1.97549,0.00101024,86,15.9725,2.24618,0.759354,13.3466
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,236,67.5972,8.24616,69.4162,526.321
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.01,1378520631,0.0689707,0.00197469,10,94.7552,9.16643,516.742,43.9767
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,76.9605,7.96619,232.479,71.9169
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.1554,1.75855,10.2912,22.3507
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.4719,1.2783,3.80278,2.81363
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.9828,0.737637,2.17044,24.7581
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,27.5878,1.89516,11.1907,105.914
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,52.693,5.60658,200.716,286.304
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.3325,1.10278,9.58669,28.2615
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,127,78.3866,8.25488,85.5207,312.175
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,27.3424,1.92033,11.162,87.3707
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2386,0.87167,4.94783,36.3996
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,25.8421,1.85597,11.019,23.0559
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,92.1897,10.502,252.487,73.4942
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.5651,8.29799,454.691,27.3824
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,12.6758,1.91221,0.632854,5.88373
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.2,60479246,0.156436,0.00959807,205,14.283,1.35221,3.14306,57.2764
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.01,836154539,0.521288,0.00213038,34,81.3684,7.30216,209.563,96.9618
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.8149,1.21807,9.71431,50.7641
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,539,38.8169,4.52813,10.1525,312.291
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.01,32784091,0.0588421,0.000201794,10,8.90087,0.853398,2.88276,2.69958
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,13.553,1.32383,3.10058,31.9855
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,63.553,6.33976,16.6372,272.298
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.01,818455620,0.617991,0.00236793,58,128.344,12.9998,114.706,182.242
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.01,256947588,0.635376,0.00138336,22,48.0185,4.8001,42.9937,24.8303
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5201,1.24419,3.97294,7.10264
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.2,60479093,0.156426,0.00959865,205,16.8494,1.38569,3.31439,55.7144
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,34.5065,3.86563,181.236,13.9466
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,372.587,37.8522,5164.66,123.882
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.176,3.60039,7.96932,3.52108
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,47.6532,5.37303,167.781,252.212
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,16.163,1.51308,3.9361,35.4274
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,51.4307,5.33044,14.2977,117.305
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,83.3885,7.6777,158.154,153.38
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,39.9628,4.34693,12.9331,23.8627
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,49.9507,5.77615,53.2447,17.796
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,115.529,13.0762,113.278,111.79
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.2,60479246,0.156436,0.00959807,205,14.6643,1.35385,3.23319,57.9581
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,6.7874,0.787491,2.70273,1.41733
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.01,6256377746,0.147792,0.00124512,8,363.742,38.683,4318.83,144.787
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.01,574776651,0.320946,0.00219177,12,36.5633,4.01287,188.679,22.4669
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.3255,1.30002,3.29119,57.2813
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,81.1557,9.45703,88.9811,605.097
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68662525,4.28551,0.00180203,40,14.8518,1.31781,4.01391,12.8519


==> logs/suitesparse-sf-0.01-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,7.20788,0.702191,2.62232,1.29096,4.615471,11.823351
parabolicfem,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,7.49885,0.755326,2.70155,1.45238,4.909256,12.408105999999998
parabolicfem,525825,3674625,14,4,1,0,0,0.01,33009579,0.0588421,0.000201794,10,6.82871,0.715738,2.49272,2.43198,5.640438,12.469147999999999
ecology2,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,11.9273,0.764637,2.40207,2.90705,6.0737570000000005,18.001057000000003
ecology2,999999,4995991,15,4,1,0,0,0.01,51643008,0.691659,0.000303723,17,10.7691,0.766492,2.33011,5.62234,8.718942,19.488042
tmtsym,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,9.41324,0.799279,4.92059,4.73046,10.450329,19.863569000000002
ecology2,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,12.9526,0.866572,2.66276,3.42374,6.953072000000001,19.905672
afshell7,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.3051,1.14697,3.61359,2.54373,7.30429,20.609389999999998
afshell4,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.3814,1.17181,3.60876,2.54095,7.32152,20.70292
tmtsym,726713,5080961,15,4,1,0,0,0.01,35362467,2.17221,0.000914465,20,9.21466,0.721031,4.18729,6.79937,11.707691,20.922351
tmtsym,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,11.0632,0.805451,5.15429,4.33203,10.291770999999999,21.354971
afshell3,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.2814,1.28129,4.04663,3.05224,8.38016,21.66156
afshell7,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.4261,1.23802,4.12252,3.25482,8.615359999999999,22.041459999999997
afshell8,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,14.4337,1.26382,4.05672,2.78899,8.10953,22.54323
bundleadj,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,13.7368,1.96237,0.721409,6.21985,8.903629,22.640429
afshell3,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,14.6588,1.30004,4.16426,2.92612,8.390419999999999,23.04922
bundleadj,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,41,14.6743,2.08734,0.778615,5.76826,8.634215,23.308515
afshell4,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,14.7629,1.25267,4.05407,3.3253,8.63204,23.39494
af3k101,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.141,1.24574,4.24192,7.05136,12.53902,25.68002
afshell8,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,16.7499,1.48282,4.68539,3.30016,9.46837,26.218269999999997
afshell3,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.3554,1.42719,4.29947,5.47871,11.205370000000002,26.560769999999998
afshell4,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.6569,1.4257,4.34548,5.48359,11.25477,26.91167
afshell8,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.7278,1.38847,4.34059,5.4642,11.193259999999999,26.921059999999997
afshell7,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.6608,1.43424,4.34033,5.49514,11.26971,26.930509999999998
af5k101,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5281,1.29747,4.51977,7.81412,13.63136,27.15946
af0k101,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,13.2523,1.2568,4.01523,8.68259,13.954619999999998,27.206919999999997
af1k101,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.3992,1.23147,3.98136,8.64109,13.85392,27.253120000000003
bundleadj,513351,20208051,14,4,1,0,0,0.01,46621292,1.97549,0.00101024,94,12.5989,1.92492,0.668927,12.4154,15.009247,27.608147000000002
af4k101,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,14.6672,1.31495,4.28254,7.42552,13.02301,27.690209999999997
af2k101,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,13.4746,1.25697,4.04776,9.06235,14.367080000000001,27.841680000000004
af1k101,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,14.3959,1.39877,4.32472,9.1478,14.87129,29.26719
af3k101,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,15.5705,1.36969,4.52995,7.92183,13.821470000000001,29.391969999999997
af5k101,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,15.5246,1.38468,4.51777,7.99266,13.895109999999999,29.41971
af4k101,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.5829,1.38681,4.52241,8.36695,14.276169999999999,29.85907
af0k101,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,14.3152,1.39667,4.86922,9.55672,15.822610000000001,30.13781
af2k101,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,15.3674,1.39711,4.5162,9.90309,15.816400000000002,31.183800000000005
af3k101,503625,17550675,14,4,1,0,0,0.01,69498791,3.9974,0.00166407,38,14.8484,1.25691,4.11276,11.6284,16.99807,31.846469999999997
af4k101,503625,17550675,14,4,1,0,0,0.01,69582748,4.44277,0.00188116,42,14.1976,1.26716,4.05723,12.8464,18.170789999999997,32.36839
af5k101,503625,17550675,14,4,1,0,0,0.01,69536973,4.28551,0.00180203,40,14.8418,1.26551,4.10378,12.2571,17.62639,32.46819
apache2,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,12.667,1.07946,10.8046,8.97452,20.858580000000003,33.52558
af1k101,503625,17550675,14,4,1,0,0,0.01,68761505,8.11294,0.00295011,48,14.018,1.27304,3.98292,14.5287,19.784660000000002,33.80266
af0k101,503625,17550675,14,4,1,0,0,0.01,68934827,8.40725,0.00300928,50,13.9718,1.24681,3.97526,15.132,20.35407,34.32587
af2k101,503625,17550675,14,4,1,0,0,0.01,69623835,7.67466,0.00289017,50,14.0544,1.26609,4.04439,15.2618,20.57228,34.62668
apache2,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,14.7325,1.24856,11.8648,9.62536,22.73872,37.47122
thermal2,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,20.4112,1.53694,9.65581,7.09745,18.2902,38.70140000000001
thermal2,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.5646,1.57493,10.111,7.43956,19.12549,40.69009
apache2,715176,4817870,15,4,1,0,0,0.01,83303313,0.361893,0.00116385,24,14.4835,1.11225,11.2737,15.2841,27.67005,42.15355
G3circuit,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,25.1813,1.64488,10.6366,6.60861,18.89009,44.07139
thermal2,1228045,8580313,16,4,1,0,0,0.01,54165919,0.648906,0.000422914,16,24.2335,1.70778,10.147,12.4228,24.27758,48.51108
G3circuit,1585478,7660826,16,4,1,0,0,0.01,99327297,0.170574,0.000448021,14,27.1403,1.78262,11.3622,12.0349,25.17972,52.32002
ldoor,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.2508,3.75935,8.25343,3.59946,15.61224,54.86304
ldoor,952203,46522475,15,4,1,0,0,0.01,132104185,0.0740978,0.000517211,9,39.0764,3.6207,7.84637,5.44834,16.91541,55.99181
ldoor,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,41.4798,3.82129,8.43015,3.72149,15.972929999999998,57.452729999999995
inline1,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,32.9805,4.14418,11.1964,21.2539,36.594480000000004,69.57498
inline1,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,34.7012,3.83691,11.5208,19.7682,35.12591,69.82711
G3circuit,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,42.9569,3.03121,21.0415,14.5318,38.604510000000005,81.56141
inline1,503712,36816342,14,4,1,0,0,0.01,138649190,3.05357,0.00299555,72,34.6852,3.73257,11.0867,35.1598,49.97906999999999,84.66427
PFlow742,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.7825,4.64923,44.6971,15.7562,65.10253,105.88503
boneS10,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,54.3961,5.07892,17.8176,29.7017,52.59822,106.99432
PFlow742,742793,37138461,15,4,1,0,0,0.01,261480602,0.635376,0.00138336,22,40.3014,4.35321,43.1771,26.435,73.96531,114.26671
boneS10,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,56.4026,6.0131,19.7109,33.8847,59.6087,116.0113
PFlow742,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,50.9774,5.35901,51.7124,15.8251,72.89651,123.87391000000001
boneS10,914898,55468422,15,4,1,0,0,0.01,223996345,1.83366,0.00179148,64,54.7078,5.30859,18.0935,55.4462,78.84828999999999,133.55609
Fault639,638802,28614564,15,4,1,0,0,0.01,582952258,0.320946,0.00219177,12,32.2345,3.18268,162.475,18.2796,183.93728,216.17177999999998
Fault639,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.0019,3.53777,182.838,14.2634,200.63916999999998,235.64106999999998
Fault639,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,35.2364,3.8914,183.852,14.5717,202.3151,237.5515
bone010,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,70.9558,7.69145,119.572,92.0863,219.34975,290.30555
audikw1,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,75.3475,7.97932,182.762,56.3242,247.06552,322.41302
bone010,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,36,87.7009,8.37302,136.867,99.0873,244.32732,332.02822000000003
bone010,986703,71666325,15,4,1,0,0,0.01,624878825,0.653215,0.00266109,73,71.2222,7.81121,118.923,145.167,271.90121,343.12341000000004
Flan1565,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,114.712,12.3183,113.696,108.275,234.2893,349.0013
audikw1,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,84.4354,9.3481,209.545,67.625,286.5181,370.95349999999996
Flan1565,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,129.066,12.3612,127.379,118.23,257.97020000000003,387.0362
Hook1498,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,82.3586,7.37349,232.131,65.7809,305.28539,387.64399000000003
StocF-1465,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,49.875,4.74439,137.324,198.393,340.46139000000005,390.33639000000005
Flan1565,1564794,117406044,16,4,1,0,0,0.01,832243127,0.617991,0.00236793,58,125.186,12.163,116.57,175.63,304.363,429.549
Emilia923,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,47.076,4.5831,368.869,16.7923,390.24440000000004,437.32040000000006
audikw1,943695,77651847,15,4,1,0,0,0.01,762926440,0.313738,0.00243694,42,91.2011,9.98721,237.115,102.786,349.88821,441.08931
Emilia923,923136,41005206,15,4,1,0,0,0.01,974605098,0.479002,0.00159236,10,49.355,5.13047,363.142,25.5626,393.83507,443.19007
Hook1498,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,85.314,7.7906,274.15,76.8347,358.77529999999996,444.0893
StocF-1465,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,52.8559,5.22122,148.428,243.286,396.93521999999996,449.79112
Hook1498,1498023,60917445,16,4,1,0,0,0.01,851464165,0.521288,0.00213038,34,98.3802,8.27824,263.685,110.265,382.22823999999997,480.60844
Emilia923,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,53.1783,5.61308,421.574,18.0797,445.26678000000004,498.44508
Geo1438,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.7397,7.96308,418.649,27.3975,454.00957999999997,533.74928
StocF-1465,1465137,21005389,16,4,1,0,0,0.01,441972486,4.28396,0.00438441,122,49.0284,4.96661,137.638,344.029,486.63361,535.66201
Geo1438,1437960,63156690,16,4,1,0,0,0.01,1398039351,0.0689707,0.00197469,10,80.8795,8.13147,418.118,41.6232,467.87266999999997,548.75217
Geo1438,1437960,63156690,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,89.1052,8.06531,499.793,26.3126,534.17091,623.27611
Serena,1391349,64531701,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,79.5319,7.60421,547.545,24.8151,579.96431,659.49621
Serena,1391349,64531701,16,4,1,0,0,0.01,1296534383,0.039523,0.0021394,10,84.6944,8.31155,531.544,39.0336,578.88915,663.58355
Serena,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,89.1083,9.04949,604.952,28.7302,642.73169,731.83999
Bump2911,2911419,127729899,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,186.783,17.0317,2286.32,103.409,2406.7607000000003,2593.5437
Bump2911,2911419,127729899,17,4,1,0,0,0.01,3465176483,0.11315,0.00206547,12,165.045,16.8231,2463.19,124.903,2604.9161,2769.9611
Bump2911,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,204.491,19.2026,2726.12,104.838,2850.1606,3054.6516
Queen4147,4147110,329499284,17,4,1,0,0,0.01,6321313064,0.147792,0.00124512,8,355.494,36.6608,4645.49,154.07,4836.220799999999,5191.7148
Queen4147,4147110,329499284,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,371.131,38.1737,4782.31,109.828,4930.311700000001,5301.4427000000005
Queen4147,4147110,329499284,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,451.053,41.3348,5264.35,110.075,5415.7598,5866.812800000001


==> logs/suitesparse-sf-0.05-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,8.2499,0.80191,2.71763,3.01138,6.53092,14.780819999999999
parabolicfem,525825,3674625,14,4,1,0,0,0.05,32554962,0.341855,0.00102061,22,6.8141,0.727975,2.41869,5.2099,8.356565,15.170665
parabolicfem,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,8.93546,0.838882,2.92728,3.14337,6.9095320000000005,15.844992000000001
ecology2,999999,4995991,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.1222,0.864543,2.5449,7.86788,11.277323,23.399523
ecology2,999999,4995991,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.3189,0.877574,2.62537,8.23188,11.734824,25.053724
afshell7,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.4222,1.15646,3.20241,7.44089,11.79976,25.22196
afshell8,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.2996,1.22981,3.56882,8.4526,13.25123,26.55083
tmtsym,726713,5080961,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.98951,0.799869,4.86376,10.942,16.605629,26.595139
afshell7,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,14.0434,1.2328,3.49135,7.99517,12.71932,26.76272
afshell3,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5777,1.22166,3.5231,8.46063,13.20539,26.78309
afshell8,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.4749,1.21945,3.54411,8.55614,13.3197,26.7946
afshell4,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5454,1.22491,3.59557,8.45676,13.277239999999999,26.82264
afshell3,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.9136,1.28643,3.58645,8.53081,13.403690000000001,27.31729
afshell4,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.209,1.25895,3.60476,8.50053,13.364239999999999,27.57324
ecology2,999999,4995991,15,4,1,0,0,0.05,51016921,0.352001,0.00104928,44,10.278,0.812922,2.27036,14.6522,17.735482,28.013482000000003
tmtsym,726713,5080961,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.0645,0.86169,5.30083,12.0993,18.26182,29.32632
bundleadj,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,131,12.2372,1.68289,0.617467,16.1072,18.407556999999997,30.644757
afshell4,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,14.4312,1.32608,3.5969,13.4219,18.34488,32.77608
bundleadj,513351,20208051,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.148,1.95062,0.672222,17.6848,20.307641999999998,33.455642
afshell3,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,15.2484,1.34123,3.80615,14.273,19.42038,34.66878
tmtsym,726713,5080961,15,4,1,0,0,0.05,34245821,0.403949,0.0015142,49,9.73534,0.795222,4.74878,19.8644,25.408402,35.143742
afshell7,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,14.9863,1.28639,3.68834,15.392,20.36673,35.353030000000004
afshell8,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,15.0725,1.28854,3.75795,15.416,20.462490000000003,35.53499
af3k101,503625,17550675,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,13.8874,1.19727,3.66359,21.8797,26.740560000000002,40.62796
af5k101,503625,17550675,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.2381,1.24604,3.71121,25.8639,30.821150000000003,44.059250000000006
af4k101,503625,17550675,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,13.2358,1.24231,3.66751,27.5149,32.42472,45.660520000000005
af4k101,503625,17550675,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,14.1529,1.29666,3.95386,28.0318,33.28232,47.43522
af3k101,503625,17550675,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,17.507,1.4518,4.15567,24.8477,30.45517,47.96217
af0k101,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,13.8976,1.19375,3.58011,30.0754,34.84926,48.74686
af1k101,503625,17550675,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.3404,1.21503,3.74182,30.6165,35.57335,48.91375
af5k101,503625,17550675,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,17.0299,1.43551,4.1324,26.8938,32.46171,49.49161
af2k101,503625,17550675,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.3524,1.25519,3.62637,33.3809,38.26246,51.61485999999999
thermal2,1228045,8580313,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,20.3948,1.53654,9.49781,20.9383,31.97265,52.367450000000005
apache2,715176,4817870,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,12.6377,1.10037,9.91089,29.728,40.73926,53.376960000000004
bundleadj,513351,20208051,14,4,1,0,0,0.05,46568318,0.870501,0.00303109,256,14.0589,2.07953,0.71878,37.5946,40.39291,54.451809999999995
apache2,715176,4817870,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.9119,1.1186,10.0565,30.4279,41.603,54.5149
af1k101,503625,17550675,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.789,1.37304,3.99852,33.9978,39.36936,55.15836
af3k101,503625,17550675,14,4,1,0,0,0.05,64528961,3.17164,0.00634973,137,13.9172,1.20863,3.5628,36.7576,41.52903,55.44623
thermal2,1228045,8580313,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,21.9877,1.62603,10.0893,22.0904,33.80573,55.79343
af0k101,503625,17550675,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,15.4326,1.32932,4.06122,35.7768,41.16734,56.599940000000004
ldoor,952203,46522475,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.2825,3.48117,6.85411,8.24305,18.57833,56.86082999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,24.3856,1.60813,9.9568,21.3988,32.96373,57.34933
af2k101,503625,17550675,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.7761,1.36555,4.04319,36.6481,42.05684,57.832939999999994
ldoor,952203,46522475,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,39.2794,3.97088,7.47597,8.86544,20.31229,59.59169000000001
af4k101,503625,17550675,14,4,1,0,0,0.05,64582615,3.61596,0.006843,156,13.9926,1.20599,3.54049,41.8444,46.59088,60.58348
G3circuit,1585478,7660826,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.2835,1.80494,10.77,23.7973,36.37224,60.65574
ldoor,952203,46522475,15,4,1,0,0,0.05,119865212,0.225562,0.00251577,25,38.2885,3.50643,6.73502,13.425,23.66645,61.95495
af5k101,503625,17550675,14,4,1,0,0,0.05,64566128,3.43064,0.00666226,150,13.9531,1.26968,3.71321,43.2059,48.18879,62.14189
thermal2,1228045,8580313,16,4,1,0,0,0.05,51934415,0.441539,0.00188661,49,21.4758,1.49798,8.68883,33.3515,43.53831,65.01411
af0k101,503625,17550675,14,4,1,0,0,0.05,64233051,4.19062,0.00724509,191,13.1693,1.27714,3.62739,56.293,61.19753,74.36683
af1k101,503625,17550675,14,4,1,0,0,0.05,64161393,3.95209,0.00719853,179,17.1274,1.44477,4.01474,52.393,57.85251,74.97991
af2k101,503625,17550675,14,4,1,0,0,0.05,64601742,4.02249,0.00740195,188,14.7389,1.35807,3.84347,56.6322,61.83374,76.57263999999999
G3circuit,1585478,7660826,16,4,1,0,0,0.05,93783105,0.39511,0.00224383,48,24.6606,1.79209,10.5062,41.0156,53.31389,77.97449
apache2,715176,4817870,15,4,1,0,0,0.05,73543681,0.241937,0.00504683,86,15.9939,1.31478,11.4522,55.3793,68.14628,84.14018
inline1,503712,36816342,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,129,33.6132,3.7175,9.66704,73.2167,86.60124,120.21444
inline1,503712,36816342,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,159,33.3006,3.69615,9.70937,86.3233,99.72882,133.02942000000002
PFlow742,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,45,42.4048,4.06721,35.2344,54.8204,94.12201,136.52681
PFlow742,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,40.2853,4.38881,36.2196,58.361,98.96941,139.25471
inline1,503712,36816342,14,4,1,0,0,0.05,125292290,1.57445,0.0065499,278,33.6773,3.71665,9.61819,128.943,142.27784000000003,175.95514000000003
PFlow742,742793,37138461,15,4,1,0,0,0.05,215203264,1.36093,0.00595757,90,45.3569,4.86453,38.7877,102.004,145.65623,191.01313
Fault639,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,36.7309,3.59592,115.43,48.2934,167.31932,204.05022
boneS10,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,53.6083,5.33732,16.1235,131.324,152.78482000000002,206.39312
Fault639,638802,28614564,15,4,1,0,0,0.05,409858161,0.876185,0.0110012,44,32.822,3.78107,106.161,66.2106,176.15267,208.97467
Fault639,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,41.7792,3.79785,119.562,44.8917,168.25155,210.03075
boneS10,914898,55468422,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,65.3708,6.02552,18.0994,138.659,162.78392,228.15472
boneS10,914898,55468422,15,4,1,0,0,0.05,206954085,1.30888,0.00695889,275,50.8008,5.29819,15.968,228.151,249.41719,300.21799
Emilia923,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,53.5008,5.14416,270.557,53.1269,328.82806,382.32885999999996
audikw1,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,75.6801,7.97032,122.75,186.379,317.09932,392.77941999999996
Emilia923,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,58.582,5.28426,285.598,54.1829,345.06516000000005,403.64716000000004
Geo1438,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,79.8939,7.9508,234.733,92.0463,334.7301,414.624
audikw1,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,79.7722,9.16442,135.571,207.281,352.01642000000004,431.78862000000004
bone010,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,72.1586,7.19609,84.0547,268.751,360.00178999999997,432.16039
Geo1438,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,83.2522,7.60632,255.943,95.8861,359.43542,442.68762
Serena,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,85.7901,8.08565,303.027,65.7232,376.83585,462.62595
Emilia923,923136,41005206,15,4,1,0,0,0.05,807951216,0.856535,0.00715951,37,57.6071,5.87141,313.292,92.1691,411.33251,468.93960999999996
Geo1438,1437960,63156690,16,4,1,0,0,0.05,966555017,0.190237,0.0102156,39,85.3897,8.37224,248.001,136.724,393.09724,478.48694
Serena,1391349,64531701,16,4,1,0,0,0.05,899538665,0.100645,0.0104262,31,86.3871,8.34521,296.198,100.947,405.49021,491.87730999999997
Hook1498,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3901,7.1292,160.002,250.797,417.9282,497.3183
Serena,1391349,64531701,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,92.1452,8.96962,325.038,79.9912,413.99882,506.14402
audikw1,943695,77651847,15,4,1,0,0,0.05,566196371,0.147713,0.0103378,145,79.7701,8.5729,136.637,284.588,429.7979,509.56800000000004
bone010,986703,71666325,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,129,82.6066,8.47837,97.1649,323.47,429.11327000000006,511.71987
Hook1498,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,79.7341,7.35331,167.61,280.551,455.51431,535.2484099999999
Flan1565,1564794,117406044,16,4,1,1,0,0.05,935553134,0.0177267,0.000247857,116,128.067,12.8099,89.7292,370.617,473.15610000000004,601.2231
Flan1565,1564794,117406044,16,4,1,1,1,0.05,829926030,0.0219377,0.000416167,117,125.203,12.156,89.7679,377.891,479.8149,605.0179
bone010,986703,71666325,15,4,1,0,0,0.05,486669403,0.277172,0.00887419,260,77.843,8.01021,93.5644,464.903,566.47761,644.32061
Hook1498,1498023,60917445,16,4,1,0,0,0.05,634106806,0.20076,0.00900412,141,93.1434,8.47743,179.381,399.843,587.7014300000001,680.84483
Flan1565,1564794,117406044,16,4,1,0,0,0.05,656505837,0.43765,0.00832788,234,144.614,13.2421,98.5735,629.351,741.1666,885.7806
Bump2911,2911419,127729899,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,163.755,14.4154,1108,292.144,1414.5594,1578.3144
Bump2911,2911419,127729899,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,172.094,16.7615,1226.86,329.346,1572.9675,1745.0614999999998
StocF-1465,1465137,21005389,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,46.7244,4.88769,132.704,1608.31,1745.90169,1792.62609
StocF-1465,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,487,48.967,4.96905,136.677,1711.2,1852.84605,1901.81305
Bump2911,2911419,127729899,17,4,1,0,0,0.05,2436319771,0.361544,0.0106364,54,207.402,19.0608,1441.22,509.338,1969.6188,2177.0208000000002
StocF-1465,1465137,21005389,16,4,1,0,0,0.05,408358629,7.08831,0.00992529,838,58.7229,5.45786,141.851,2334.7,2482.00886,2540.7317599999997
Queen4147,4147110,329499284,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,387.919,37.767,2379.85,323.567,2741.1839999999997,3129.103
Queen4147,4147110,329499284,17,4,1,0,0,0.05,4689937060,0.524555,0.00454021,28,423.171,40.7231,2376.29,423.715,2840.7281000000003,3263.8991
Queen4147,4147110,329499284,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,357.318,37.4832,2726.93,303.242,3067.6552,3424.9732


==> logs/suitesparse-sf-0.1-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,6.37028,0.640989,2.1769,4.3323,7.150189,13.520469
parabolicfem,525825,3674625,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,7.19322,0.761797,2.67814,5.12961,8.569547,15.762767
parabolicfem,525825,3674625,14,4,1,0,0,0.1,32386991,0.339458,0.00198957,36,6.97194,0.752714,2.66724,8.96497,12.384924,19.356864
tmtsym,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,10.1816,0.746397,4.54093,14.3442,19.631527000000002,29.813127
ecology2,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.6514,0.844403,2.43876,15.252,18.535163,30.186563
ecology2,999999,4995991,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,12.8961,0.859209,2.52691,14.7765,18.162619,31.058719000000004
afshell7,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.0162,1.2408,3.35933,14.4665,19.06663,33.08283
afshell8,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.3153,1.29822,3.41035,15.6427,20.35127,33.66657
tmtsym,726713,5080961,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,41,9.44028,0.788426,4.75985,18.7522,24.300476,33.740756
afshell3,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.2476,1.29666,3.50035,15.5841,20.38111,34.62871
afshell3,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3795,1.29105,3.57613,16.8564,21.723580000000002,35.103080000000006
afshell4,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.1013,1.36602,3.58986,16.0994,21.05528,35.156580000000005
afshell8,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4474,1.27395,3.51149,16.9946,21.78004,35.22744
afshell4,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3957,1.27612,3.63987,16.9386,21.85459,35.25029
afshell7,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.621,1.26281,3.53795,16.8962,21.69696,35.31796
ecology2,999999,4995991,15,4,1,0,0,0.1,50756686,0.244439,0.00194435,81,11.3533,0.831797,2.33551,27.9697,31.137007,42.490307
afshell8,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,14.0347,1.21983,3.2819,24.3033,28.805030000000002,42.83973
afshell7,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,13.3264,1.24502,3.28223,26.118,30.645249999999997,43.97165
afshell3,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,14.1815,1.26559,3.45269,26.4461,31.16438,45.34588
tmtsym,726713,5080961,15,4,1,0,0,0.1,33862814,0.399089,0.00281328,72,10.2292,0.839147,4.93999,29.5839,35.363037,45.592237
bundleadj,513351,20208051,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,213,15.5169,2.08793,0.78265,29.9323,32.80288,48.31978
bundleadj,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,253,12.3011,1.91963,0.703093,33.8653,36.488023,48.789123
afshell4,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,17.7907,1.39205,3.77822,26.4346,31.60487,49.395570000000006
af3k101,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.2563,1.14651,3.17278,36.677,40.99629,54.25259
af3k101,503625,17550675,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.2635,1.26762,3.46243,41.6458,46.37585,59.63935000000001
af5k101,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.8923,1.20234,3.46287,42.2512,46.91641,60.80871
af1k101,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,13.0878,1.14794,3.16682,47.0472,51.361959999999996,64.44976
af4k101,503625,17550675,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,14.1836,1.25294,3.58071,47.1205,51.95415,66.13775
ldoor,952203,46522475,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,39.7224,3.75242,6.76972,16.6764,27.19854,66.92094
af4k101,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.2132,1.31671,3.71411,49.6956,54.72642,68.93961999999999
af5k101,503625,17550675,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,14.2383,1.32005,3.83482,49.6172,54.77207,69.01037
af1k101,503625,17550675,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.3102,1.24364,3.42734,52.6603,57.33128,70.64148
af2k101,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,13.9015,1.18754,3.44368,53.143,57.77422,71.67572
af2k101,503625,17550675,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,13.8882,1.20653,3.47825,53.4711,58.155879999999996,72.04408000000001
ldoor,952203,46522475,15,4,1,0,0,0.1,115116875,0.346541,0.00480356,49,38.2508,3.45929,6.35707,25.3975,35.21386,73.46466000000001
thermal2,1228045,8580313,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,22.5373,1.62175,9.87613,41.6948,53.19268,75.72998
af0k101,503625,17550675,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.2551,1.26318,3.45447,57.9066,62.624249999999996,75.87935
apache2,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,12.5721,1.11536,9.64459,53.4003,64.16025,76.73235
apache2,715176,4817870,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.1137,1.12211,9.65898,53.1233,63.90439,77.01809
ldoor,952203,46522475,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,49.1095,4.02104,7.58547,16.8138,28.42031,77.52981
thermal2,1228045,8580313,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,25.3412,1.71968,10.4428,40.1267,52.28918,77.63038
af0k101,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.1643,1.33419,3.71677,59.3388,64.38976,78.55405999999999
G3circuit,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.4606,1.60446,9.76553,43.3442,54.71419,79.17479
bundleadj,513351,20208051,14,4,1,0,0,0.1,46554860,0.560855,0.00305503,486,12.5022,1.97757,0.628186,69.8457,72.451456,84.953656
G3circuit,1585478,7660826,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,28.8709,1.82781,11.0058,46.9313,59.76491,88.63580999999999
thermal2,1228045,8580313,16,4,1,0,0,0.1,51161805,0.370957,0.00326296,92,21.4434,1.47914,8.58083,62.0903,72.15027,93.59367
af3k101,503625,17550675,14,4,1,0,0,0.1,62777073,2.52881,0.0100593,249,17.3401,1.4236,3.90122,71.6418,76.96662,94.30672
af5k101,503625,17550675,14,4,1,0,0,0.1,62799914,2.59583,0.0102828,274,13.4216,1.31939,3.46303,79.1352,83.91762,97.33922
af4k101,503625,17550675,14,4,1,0,0,0.1,62814521,2.60818,0.0103246,287,13.5007,1.26204,3.43682,82.4838,87.18266,100.68336000000001
G3circuit,1585478,7660826,16,4,1,0,0,0.1,91649338,0.245502,0.00394146,102,24.3266,1.58759,9.57206,77.4957,88.65535,112.98195
apache2,715176,4817870,15,4,1,0,0,0.1,70589550,0.19867,0.00753252,158,12.4478,1.09912,9.47285,90.0336,100.60557,113.05337
af0k101,503625,17550675,14,4,1,0,0,0.1,62612063,2.96021,0.0103567,339,14.2236,1.26148,3.46804,95.2943,100.02382,114.24742
af1k101,503625,17550675,14,4,1,0,0,0.1,62581383,2.87342,0.0102549,326,14.3976,1.32299,3.73825,99.5886,104.64984,119.04744
af2k101,503625,17550675,14,4,1,0,0,0.1,62823337,2.89028,0.0106859,342,13.4131,1.32858,3.71939,103.02,108.06797,121.48106999999999
inline1,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,265,31.4552,3.52139,8.67233,132.502,144.69572000000002,176.15092
PFlow742,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,80,40.3262,4.36187,33.2976,104.168,141.82747,182.15367
Fault639,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.2001,3.36607,84.0251,81.3693,168.76047,202.96057
inline1,503712,36816342,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,31.7709,4.11142,9.47571,159.064,172.65113,204.42203
PFlow742,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,52.1816,4.82811,37.7701,112.465,155.06321,207.24481
Fault639,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.6749,3.70772,84.3079,87.0249,175.04052000000001,207.71542
Fault639,638802,28614564,15,4,1,0,0,0.1,336975221,0.960416,0.0203148,87,34.1096,3.40552,81.7334,104.953,190.09192000000002,224.20152000000002
PFlow742,742793,37138461,15,4,1,0,0,0.1,196857355,0.708795,0.0101447,163,41.1012,4.43569,33.0206,175.354,212.81029,253.91149000000001
inline1,503712,36816342,14,4,1,0,0,0.1,120531418,0.958648,0.0100083,546,31.887,4.04485,9.13942,262.278,275.46227000000005,307.34927000000005
boneS10,914898,55468422,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,52.5908,4.93302,14.9616,245.697,265.59162,318.18242
boneS10,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,50.0973,5.3184,15.4671,259.268,280.0535,330.15079999999995
Serena,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,78.9208,7.19444,207.575,98.3576,313.12703999999997,392.04784
Emilia923,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.7303,5.33196,222.971,118.223,346.52596,397.25626
Emilia923,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.5339,5.27972,218.959,126.814,351.05272,398.58662000000004
Emilia923,923136,41005206,15,4,1,0,0,0.1,735152397,0.949855,0.0125947,80,49.7485,5.12378,212.362,173.147,390.63278,440.38128
Serena,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,81.5466,8.58887,241.103,125.356,375.04787,456.59447
Serena,1391349,64531701,16,4,1,0,0,0.1,742153895,0.117645,0.0190747,51,80.2738,8.25779,217.818,150.372,376.44779000000005,456.72159000000005
Geo1438,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,82.6896,8.1014,191.506,175.939,375.5464,458.236
Geo1438,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,79.8363,8.02582,189.505,188.609,386.13982,465.97612000000004
boneS10,914898,55468422,15,4,1,0,0,0.1,201200419,0.874552,0.0108724,553,52.5432,4.97568,14.933,409.275,429.18368,481.72687999999994
Geo1438,1437960,63156690,16,4,1,0,0,0.1,790644048,0.200162,0.0193668,78,83.392,8.10917,184.342,239.32,431.77117,515.16317
audikw1,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,79.8247,9.17648,112.622,363.29,485.08848,564.91318
audikw1,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,76.2608,9.46492,116.78,380.325,506.56992,582.8307199999999
Hook1498,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,79.8892,7.07579,137.374,471.493,615.9427900000001,695.83199
audikw1,943695,77651847,15,4,1,0,0,0.1,479024369,0.115635,0.0195124,270,79.6026,9.20579,110.52,504.913,624.63879,704.24139
bone010,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,72.4748,7.79691,75.6802,563.918,647.39511,719.86991
bone010,986703,71666325,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,255,71.4564,7.76012,76.0496,598.076,681.88572,753.34212
Hook1498,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,77.7038,7.6588,145.378,574.979,728.0158,805.7196
bone010,986703,71666325,15,4,1,0,0,0.1,435355696,0.195386,0.0158311,521,67.0976,6.72078,66.8983,721.311,794.9300800000001,862.02768
Flan1565,1564794,117406044,16,4,1,1,1,0.1,727065294,0.0397465,0.00171144,245,113.069,12.0574,76.2099,765.451,853.7183,966.7873
Hook1498,1498023,60917445,16,4,1,0,0,0.1,544852141,0.148773,0.0162372,274,98.3169,8.39057,155.96,728.606,892.95657,991.27347
Flan1565,1564794,117406044,16,4,1,1,0,0.1,866037514,0.0289596,0.000903052,239,114.805,12.7538,77.7201,803.955,894.4289,1009.2339000000001
Bump2911,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,159.904,14.5573,811.214,393.624,1219.3953000000001,1379.2993000000001
Flan1565,1564794,117406044,16,4,1,0,0,0.1,586112379,0.271699,0.0146193,492,114.278,12.0606,75.8276,1205.53,1293.4182,1407.6961999999999
Bump2911,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,167.123,16.6725,863.118,501.467,1381.2575000000002,1548.3805000000002
Bump2911,2911419,127729899,17,4,1,0,0,0.1,2009712926,0.412906,0.0182511,89,164.477,16.7114,860.818,662.798,1540.3274000000001,1704.8044
Queen4147,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,378.442,37.1927,1687.47,507.974,2232.6367,2611.0787
Queen4147,4147110,329499284,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,430.377,41.0809,1584.36,556.744,2182.1848999999997,2612.5619
Queen4147,4147110,329499284,17,4,1,0,0,0.1,3969533760,0.628762,0.00738342,59,429.299,39.9289,1580.11,794.244,2414.2829,2843.5819
StocF-1465,1465137,21005389,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,47.3427,4.98624,133.55,2859.72,2998.2562399999997,3045.59894
StocF-1465,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,998,47.3606,5.09914,134.105,3482.39,3621.5941399999997,3668.9547399999997
StocF-1465,1465137,21005389,16,4,1,0,0,0.1,387163737,8.47061,0.0151906,1464,46.8912,5.08681,124.429,3987.62,4117.13581,4164.02701


==> logs/suitesparse-sf-0.2-prescale-best.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve,atfs,ttot
parabolicfem,525825,3674625,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,7.22672,0.711525,2.45587,8.29507,11.462465000000002,18.689185000000002
parabolicfem,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,7.14888,0.67864,2.37673,8.782,11.83737,18.98625
parabolicfem,525825,3674625,14,4,1,0,0,0.2,32272150,0.258694,0.00359129,71,6.80049,0.717993,2.41264,16.4433,19.573933,26.374423
ecology2,999999,4995991,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,10.8801,0.770935,2.31286,25.8176,28.901395,39.781495
ecology2,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.7454,0.763384,2.30681,27.6305,30.700694000000002,41.446094
tmtsym,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2751,0.766758,4.50283,32.7954,38.064988,48.340088
tmtsym,726713,5080961,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.87947,0.783078,4.72253,34.7037,40.209308,50.088778
afshell3,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,14.1537,1.27421,3.32947,34.6895,39.29318000000001,53.44688000000001
afshell7,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.6634,1.26032,3.46978,35.0933,39.8234,54.4868
afshell8,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.7059,1.27218,3.48879,35.128,39.88897,54.59487
afshell4,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1618,1.35868,3.66776,38.2357,43.26214,58.42394
afshell3,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1282,1.36292,4.00517,38.0747,43.44279,58.570989999999995
afshell4,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.3931,1.37671,3.69773,38.3288,43.403240000000004,58.79634
afshell7,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.1646,1.40125,3.62486,39.3274,44.35351,59.51811
afshell8,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.4234,1.38491,3.60792,39.5307,44.52353,59.94693000000001
ecology2,999999,4995991,15,4,1,0,0,0.2,50597560,0.203086,0.00297771,146,11.0049,0.777802,2.22815,46.912,49.917952,60.922852
bundleadj,513351,20208051,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,365,14.2302,2.00142,0.739116,51.6923,54.432836,68.663036
tmtsym,726713,5080961,15,4,1,0,0,0.2,33636220,0.257132,0.00413411,162,10.1905,0.775866,4.34045,55.2857,60.402015999999996,70.592516
afshell7,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1243,1.27966,3.27581,55.4886,60.04407,74.16837
afshell8,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1179,1.26908,3.34343,55.6605,60.27301,74.39091
afshell3,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,13.9979,1.30046,3.30098,55.8158,60.41724000000001,74.41514000000001
afshell4,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,14.2808,1.26967,3.30415,55.6893,60.26312,74.54392
bundleadj,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,424,13.5126,1.95907,0.776387,58.3746,61.110057,74.622657
ldoor,952203,46522475,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.693,3.76909,6.37583,30.5562,40.70112,80.39412
apache2,715176,4817870,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,13.2901,1.05298,9.04433,61.2032,71.30051,84.59061
ldoor,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,40.8017,4.19073,7.10903,35.6095,46.909259999999996,87.71096
af3k101,503625,17550675,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,14.24,1.24336,3.39789,76.2886,80.92985,95.16985
af3k101,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,15.1456,1.39119,3.63169,78.98,84.00288,99.14848
ldoor,952203,46522475,15,4,1,0,0,0.2,111111996,0.378927,0.00922249,95,39.4128,3.79848,6.2748,51.4355,61.50878,100.92157999999999
af5k101,503625,17550675,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,14.1143,1.31079,3.37655,83.9491,88.63644000000001,102.75074000000001
af4k101,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,14.3052,1.22416,3.3392,84.56,89.12336,103.42856
af4k101,503625,17550675,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,14.1078,1.26766,3.40012,87.3929,92.06067999999999,106.16847999999999
af5k101,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,14.2311,1.24002,3.42258,88.4785,93.1411,107.37219999999999
thermal2,1228045,8580313,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,21.3312,1.55188,9.44197,77.1214,88.11524999999999,109.44645
af2k101,503625,17550675,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,14.1881,1.23135,3.31998,92.3238,96.87513000000001,111.06323
af1k101,503625,17550675,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.0209,1.26875,3.38391,93.666,98.31866,112.33956
thermal2,1228045,8580313,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,24.3139,1.62999,9.63525,77.7441,89.00934000000001,113.32324
af1k101,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,14.9755,1.29778,3.49192,94.5455,99.3352,114.3107
apache2,715176,4817870,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,16.3182,1.19816,10.573,89.5407,101.31186,117.63006
bundleadj,513351,20208051,14,4,1,0,0,0.2,46541525,0.713259,0.00456207,697,13.7113,2.00558,0.75691,101.704,104.46649,118.17778999999999
af2k101,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5023,1.35482,3.77688,103.932,109.0637,125.566
af0k101,503625,17550675,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,14.4303,1.30848,3.65193,108.071,113.03141,127.46171
G3circuit,1585478,7660826,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,24.6389,1.74387,10.1214,93.2702,105.13547,129.77437
G3circuit,1585478,7660826,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,25.9835,1.75188,10.3119,96.6742,108.73798,134.72147999999999
af0k101,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,323,16.3974,1.40737,4.00842,113.987,119.40279,135.80019
apache2,715176,4817870,15,4,1,0,0,0.2,69064234,0.203058,0.0119046,209,13.2281,1.10741,9.44528,117.992,128.54469,141.77279000000001
af3k101,503625,17550675,14,4,1,0,0,0.2,61317538,1.6575,0.0163275,487,13.9816,1.25918,3.40513,133.256,137.92031,151.90191
af4k101,503625,17550675,14,4,1,0,0,0.2,61327047,1.71625,0.0167924,556,13.9591,1.21325,3.24879,137.752,142.21404,156.17314000000002
af5k101,503625,17550675,14,4,1,0,0,0.2,61324943,1.70104,0.0167313,533,14.0446,1.25887,3.34974,145.48,150.08861,164.13321
thermal2,1228045,8580313,16,4,1,0,0,0.2,50693273,0.239558,0.00490046,183,21.333,1.57454,9.031,135.087,145.69253999999998,167.02553999999998
af1k101,503625,17550675,14,4,1,0,0,0.2,61210862,1.87272,0.0163361,590,14.0308,1.2636,3.3274,161.27,165.86100000000002,179.89180000000002
af0k101,503625,17550675,14,4,1,0,0,0.2,61241123,1.90372,0.0163274,594,14.1852,1.25889,3.32622,162.193,166.77811000000003,180.96331
af2k101,503625,17550675,14,4,1,0,0,0.2,61330547,1.90951,0.0168963,621,14.2016,1.25063,3.34065,170.356,174.94728,189.14888
G3circuit,1585478,7660826,16,4,1,0,0,0.2,89881754,0.17713,0.00756676,201,24.621,1.77367,9.92418,166.184,177.88185,202.50285
Fault639,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,34.2502,3.69811,68.0171,122.125,193.84021,228.09041
Fault639,638802,28614564,15,4,1,0,0,0.2,269978232,1.09893,0.0400243,124,34.3744,3.34955,64.2877,132.766,200.40324999999999,234.77765
Fault639,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.3104,3.69192,68.6628,141.707,214.06171999999998,248.37212
PFlow742,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,46.5482,4.67618,32.6923,187.422,224.79048,271.33868
PFlow742,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,51.8405,4.91131,34.5453,188.873,228.32961,280.17011
inline1,503712,36816342,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,494,34.0509,4.05063,8.98495,287.549,300.58457999999996,334.63548
inline1,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,538,37.181,4.31859,9.85966,303.096,317.27425,354.45525
PFlow742,742793,37138461,15,4,1,0,0,0.2,176968051,0.732047,0.017297,285,45.5394,5.56658,37.0787,290.749,333.39428000000004,378.93368000000004
Serena,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,85.7753,7.75756,173.451,151.221,332.42956000000004,418.20486
Serena,1391349,64531701,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,84.6463,8.28534,180.023,179.89,368.19834,452.84463999999997
Emilia923,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,50.5959,4.73823,168.446,231.067,404.25122999999996,454.84713
Serena,1391349,64531701,16,4,1,0,0,0.2,600923540,0.147656,0.0356166,76,83.8378,8.3602,172.038,201.666,382.0642,465.902
Emilia923,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,50.1288,5.13893,168.887,245.54,419.56593,469.69473
inline1,503712,36816342,14,4,1,0,0,0.2,116747464,0.653878,0.0158182,1004,33.2861,3.70366,8.52562,426.544,438.77328,472.05938
Geo1438,1437960,63156690,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,82.9679,8.08718,149.635,291.903,449.62518,532.59308
Geo1438,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,80.1543,8.22156,153.578,305.899,467.69856000000004,547.85286
Emilia923,923136,41005206,15,4,1,0,0,0.2,643273879,1.08994,0.0212143,166,50.3089,5.18637,167.714,335.089,507.98937,558.29827
Geo1438,1437960,63156690,16,4,1,0,0,0.2,635803697,0.200962,0.0354794,135,83.1296,7.52122,141.885,329.031,478.43722,561.56682
boneS10,914898,55468422,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,53.6173,5.82165,16.2927,537.031,559.14535,612.7626499999999
boneS10,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,61.6976,6.00071,17.3684,564.798,588.16711,649.8647100000001
audikw1,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,76.2448,9.15074,91.1872,627.442,727.77994,804.0247400000001
audikw1,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,79.9365,9.15715,92.8766,626.537,728.5707500000001,808.50725
audikw1,943695,77651847,15,4,1,0,0,0.2,400763959,0.145399,0.0369593,472,79.5826,8.6166,88.0135,729.023,825.6531,905.2357
boneS10,914898,55468422,15,4,1,0,0,0.2,196345144,1.20719,0.0166684,1154,54.3058,5.28836,14.9151,900.122,920.3254599999999,974.63126
Hook1498,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,80.369,7.75518,124.208,923.585,1055.54818,1135.91718
bone010,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,82.8205,8.49724,72.9261,1025.46,1106.88334,1189.7038400000001
Hook1498,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,83.0584,7.89951,129.92,976.664,1114.48351,1197.54191
bone010,986703,71666325,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,482,72.6719,8.0116,69.8977,1131.48,1209.3893,1282.0612
Hook1498,1498023,60917445,16,4,1,0,0,0.2,459565337,0.145273,0.0310842,485,80.2254,8.09005,122.438,1180.88,1311.40805,1391.63345
Bump2911,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,172.973,15.3839,625.959,728.016,1369.3589,1542.3319
bone010,986703,71666325,15,4,1,0,0,0.2,386127897,0.146837,0.0289148,1004,71.3299,7.73087,64.2906,1492.62,1564.6414699999998,1635.9713699999998
Bump2911,2911419,127729899,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.687,17.1821,664.375,825.542,1507.0991,1672.7861
Flan1565,1564794,117406044,16,4,1,1,1,0.2,620607020,0.0667282,0.00587315,519,120.231,12.2424,67.4302,1515.23,1594.9026000000001,1715.1336000000001
Flan1565,1564794,117406044,16,4,1,1,0,0.2,800370450,0.0464484,0.00298415,480,120.54,12.3913,68.416,1530.55,1611.3573,1731.8972999999999
Bump2911,2911419,127729899,17,4,1,0,0,0.2,1636961922,0.50056,0.0318993,151,194.374,16.8856,648.026,1040.64,1705.5516,1899.9256
Queen4147,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,366.219,37.7252,914.098,843.543,1795.3662,2161.5852
Queen4147,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,406.424,37.738,919.7,858.477,1815.915,2222.339
Flan1565,1564794,117406044,16,4,1,0,0,0.2,522289559,0.171745,0.0270366,1023,120.333,11.4221,65.5753,2116.43,2193.4274,2313.7603999999997
Queen4147,4147110,329499284,17,4,1,0,0,0.2,3169864947,0.618594,0.0155196,110,395.108,38.9524,954.132,1208.29,2201.3743999999997,2596.4824
StocF-1465,1465137,21005389,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,53.7827,5.43731,126.157,7289.23,7420.82431,7474.60701
StocF-1465,1465137,21005389,16,4,1,0,0,0.2,353245742,8.03926,0.0229314,3000,49.8325,5.03709,124.054,7988.51,8117.60109,8167.433590000001
StocF-1465,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2567,51.5867,5.07897,131.098,9054.26,9190.43697,9242.02367


==> logs/suitesparse-sf-all-prescale.csv <==
matrix,n,nnzA,nlevels,skip,prescale,sec_ord,use_superfine,tol,nnzfact,fwerr,bwerr,cg,tpart,tassm,tfact,tsolve
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83514078,0.0372637,5.34635e-06,20,15.5829,1.38681,4.52241,8.36695
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.1646,1.40125,3.62486,39.3274
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.2,116747464,0.653878,0.0158182,1004,33.2861,3.70366,8.52562,426.544
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.05,82840376,0.0430305,0.000343321,43,12.6377,1.10037,9.91089,29.728
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.01,1073253789,0.0101426,2.69552e-05,21,84.4354,9.3481,209.545,67.625
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.05,51016921,0.352001,0.00104928,44,10.278,0.812922,2.27036,14.6522
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.6608,1.43424,4.34033,5.49514
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.1,201200419,0.874552,0.0108724,553,52.5432,4.97568,14.933,409.275
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.2476,1.29666,3.50035,15.5841
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.1,62612063,2.96021,0.0103567,339,14.2236,1.26148,3.46804,95.2943
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.6569,1.4257,4.34548,5.48359
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.05,636898064,0.0250724,0.000434851,129,72.1586,7.19609,84.0547,268.751
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.05,34245821,0.403949,0.0015142,49,9.73534,0.795222,4.74878,19.8644
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,16.7499,1.48282,4.68539,3.30016
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.2,111111996,0.378927,0.00922249,95,39.4128,3.79848,6.2748,51.4355
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,15.3931,1.37671,3.69773,38.3288
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83433268,0.0282136,5.13419e-06,19,15.5705,1.36969,4.52995,7.92183
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.01,627662084,0.0427109,3.23182e-06,58,52.8559,5.22122,148.428,243.286
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.01,82637326,0.0507355,4.78842e-06,23,14.3959,1.39877,4.32472,9.1478
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.2,400763959,0.145399,0.0369593,472,79.5826,8.6166,88.0135,729.023
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.01,166682425,0.0350783,8.21443e-06,33,32.9805,4.14418,11.1964,21.2539
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.05,807951216,0.856535,0.00715951,37,57.6071,5.87141,313.292,92.1691
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.05,69570152,0.264537,0.000201462,94,13.8976,1.19375,3.58011,30.0754
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.1,435355696,0.195386,0.0158311,521,67.0976,6.72078,66.8983,721.311
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.041015,0.000564221,47,14.1013,1.36602,3.58986,16.0994
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,14.0162,1.2408,3.35933,14.4665
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.1,70589550,0.19867,0.00753252,158,12.4478,1.09912,9.47285,90.0336
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.01,69574475,0.198188,0.000633635,16,15.3554,1.42719,4.29947,5.47871
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.05,899538665,0.100645,0.0104262,31,86.3871,8.34521,296.198,100.947
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.01,151781536,0.000521154,3.66861e-06,5,41.4798,3.82129,8.43015,3.72149
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.05,227324299,0.0585443,0.00024688,137,53.6083,5.33732,16.1235,131.324
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1179,1.26908,3.34343,55.6605
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.2,63787967,0.0636099,0.00212808,106,14.1537,1.27421,3.32947,34.6895
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83560014,0.0550436,5.24794e-06,24,15.3674,1.39711,4.5162,9.90309
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.01,5331383665,0.0019465,1.97163e-05,6,186.783,17.0317,2286.32,103.409
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.01,876502909,0.0111951,1.44562e-05,36,87.7009,8.37302,136.867,99.0873
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.2,524246636,0.0528638,0.00826911,256,76.2448,9.15074,91.1872,627.442
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.05,46568318,0.870501,0.00303109,256,14.0589,2.07953,0.71878,37.5946
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70165628,0.189896,0.000209975,68,13.8874,1.19727,3.66359,21.8797
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141251,3.15795e-06,8,13.4261,1.23802,4.12252,3.25482
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.05,966555017,0.190237,0.0102156,39,85.3897,8.37224,248.001,136.724
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.1,51161805,0.370957,0.00326296,92,21.4434,1.47914,8.58083,62.0903
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.1,62581383,2.87342,0.0102549,326,14.3976,1.32299,3.73825,99.5886
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.1,387163737,8.47061,0.0151906,1464,46.8912,5.08681,124.429,3987.62
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.01,762926440,0.313738,0.00243694,42,91.2011,9.98721,237.115,102.786
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.1,124437636,0.0437839,0.00052828,25,39.7224,3.75242,6.76972,16.6764
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.1,131413905,0.152218,0.00103161,265,31.4552,3.52139,8.67233,132.502
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.01,69574475,0.197931,0.000633509,16,15.7278,1.38847,4.34059,5.4642
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.1,2009712926,0.412906,0.0182511,89,164.477,16.7114,860.818,662.798
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.1,62823337,2.89028,0.0106859,342,13.4131,1.32858,3.71939,103.02
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.1,91649338,0.245502,0.00394146,102,24.3266,1.58759,9.57206,77.4957
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70248857,0.218107,0.000211523,77,14.1529,1.29666,3.95386,28.0318
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.05,634106806,0.20076,0.00900412,141,93.1434,8.47743,179.381,399.843
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,14.7629,1.25267,4.05407,3.3253
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,13.9979,1.30046,3.30098,55.8158
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.2,63787995,0.0635947,0.00212793,106,15.4234,1.38491,3.60792,39.5307
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,23.8418,1.81918,10.9181,7.26724
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.01,105567718,0.00641598,1.20113e-05,12,14.7325,1.24856,11.8648,9.62536
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.01,263818042,0.0181127,7.05322e-06,31,56.4026,6.0131,19.7109,33.8847
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.2,122719958,0.194702,0.00356117,538,37.181,4.31859,9.85966,303.096
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.2,61769573,0.156426,0.00959865,204,14.1243,1.27966,3.27581,55.4886
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.05,656505837,0.43765,0.00832788,234,144.614,13.2421,98.5735,629.351
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70292992,0.263531,0.000212376,96,13.3524,1.25519,3.62637,33.3809
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.05,215203264,1.36093,0.00595757,90,45.3569,4.86453,38.7877,102.004
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.05,32554962,0.341855,0.00102061,22,6.8141,0.727975,2.41869,5.2099
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.05,3328829561,0.0375492,0.000623397,26,172.094,16.7615,1226.86,329.346
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.1,62814521,2.60818,0.0103246,287,13.5007,1.26204,3.43682,82.4838
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.01,138649190,3.05357,0.00299555,72,34.6852,3.73257,11.0867,35.1598
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.2,103949775,0.0560973,0.000813544,95,24.6389,1.74387,10.1214,93.2702
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.1,66933781,0.0410144,0.000564195,47,13.3153,1.29822,3.41035,15.6427
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.2,56108179,0.0415073,0.000261433,90,21.3312,1.55188,9.44197,77.1214
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.1,646925126,0.0281864,0.00247472,136,79.8247,9.17648,112.622,363.29
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.01,132104185,0.0740978,0.000517211,9,39.0764,3.6207,7.84637,5.44834
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.1,62777073,2.52881,0.0100593,249,17.3401,1.4236,3.90122,71.6418
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.05,64566128,3.43064,0.00666226,150,13.9531,1.26968,3.71321,43.2059
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.05,439217689,1.02353,0.000583863,487,48.967,4.96905,136.677,1711.2
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.05,4689937060,0.524555,0.00454021,28,423.171,40.7231,2376.29,423.715
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.05,409858161,0.876185,0.0110012,44,32.822,3.78107,106.161,66.2106
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.01,82904933,0.00141552,3.15869e-06,8,13.2814,1.28129,4.04663,3.05224
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.05,69412634,0.258972,0.00020077,89,13.3404,1.21503,3.74182,30.6165
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.2,61769679,0.156436,0.00959807,205,14.2808,1.26967,3.30415,55.6893
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.2,116784190,0.10679,0.00196578,51,40.8017,4.19073,7.10903,35.6095
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.01,82838664,0.0564077,4.79612e-06,24,14.3152,1.39667,4.86922,9.55672
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76284739,0.164257,0.00045492,119,13.2635,1.26762,3.46243,41.6458
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.05,93783105,0.39511,0.00224383,48,24.6606,1.79209,10.5062,41.0156
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.01,83303313,0.361893,0.00116385,24,14.4835,1.11225,11.2737,15.2841
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.2,459565337,0.145273,0.0310842,485,80.2254,8.09005,122.438,1180.88
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74421449,0.286561,0.00135563,274,14.0209,1.26875,3.38391,93.666
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.2,534718701,1.15178,0.000926477,1792,53.7827,5.43731,126.157,7289.23
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.05,311357440,0.10529,0.000148135,40,40.2853,4.38881,36.2196,58.361
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.2,32412504,0.061593,0.000670657,37,7.14888,0.67864,2.37673,8.782
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.05,935553134,0.0177267,0.000247857,116,128.067,12.8099,89.7292,370.617
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.2,620607020,0.0667282,0.00587315,519,120.231,12.2424,67.4302,1515.23
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3795,1.29105,3.57613,16.8564
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.05,35340165,0.0111373,1.65343e-05,11,8.2499,0.80191,2.71763,3.01138
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.1,866918309,0.194714,0.00159197,41,50.7303,5.33196,222.971,118.223
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.2,201209497,0.437544,0.00386149,149,51.8405,4.91131,34.5453,188.873
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.01,46697120,0.0176529,1.04143e-06,45,13.7368,1.96237,0.721409,6.21985
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.01,1828098800,0.00109841,1.95275e-05,5,79.7397,7.96308,418.649,27.3975
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.01,1118616602,0.00746511,1.82501e-05,17,82.3586,7.37349,232.131,65.7809
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.1,1041509143,0.0249464,0.00213313,26,78.9208,7.19444,207.575,98.3576
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.2,3825483857,0.215572,0.00434176,57,366.219,37.7252,914.098,843.543
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78274658,0.12673,0.000124279,73,17.0299,1.43551,4.1324,26.8938
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.2,356849306,0.469593,0.00870656,79,34.3104,3.69192,68.6628,141.707
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.05,662176460,0.0879868,0.000509059,21,36.7309,3.59592,115.43,48.2934
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63530011,0.569153,0.00298919,272,14.2311,1.24002,3.42258,88.4785
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.05,6907838957,0.0305858,0.000182119,14,387.919,37.767,2379.85,323.567
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.2,3023596457,0.11401,0.00389898,67,165.687,17.1821,664.375,825.542
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74586097,0.298204,0.00141773,295,14.1881,1.23135,3.31998,92.3238
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.2,635803697,0.200962,0.0354794,135,83.1296,7.52122,141.885,329.031
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.2,46541525,0.713259,0.00456207,697,13.7113,2.00558,0.75691,101.704
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.01,624878825,0.653215,0.00266109,73,71.2222,7.81121,118.923,145.167
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.05,51934415,0.441539,0.00188661,49,21.4758,1.49798,8.68883,33.3515
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76325325,0.189126,0.000460261,134,14.1836,1.25294,3.58071,47.1205
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76336864,0.208428,0.000468019,164,13.8882,1.20653,3.47825,53.4711
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.1,3512682406,0.0605781,0.00138487,39,167.123,16.6725,863.118,501.467
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68934827,8.40725,0.00300928,50,13.9718,1.24681,3.97526,15.132
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.2,61324943,1.70104,0.0167313,533,14.0446,1.25887,3.34974,145.48
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.2,269978232,1.09893,0.0400243,124,34.3744,3.34955,64.2877,132.766
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.2,3169864947,0.618594,0.0155196,110,395.108,38.9524,954.132,1208.29
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.05,54462681,0.0158436,6.98555e-05,24,20.3948,1.53654,9.49781,20.9383
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74580803,0.278929,0.00143055,255,14.1078,1.26766,3.40012,87.3929
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.05,1514790027,0.0174364,0.000379185,19,83.2522,7.60632,255.943,95.8861
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.05,46705941,0.028355,1.44864e-05,130,13.148,1.95062,0.672222,17.6848
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.2,46524896,0.154586,0.000849513,424,13.5126,1.95907,0.776387,58.3746
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.1,51150978,0.0430852,0.000181687,41,11.6514,0.844403,2.43876,15.252
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.027178,0.000246175,46,13.3957,1.27612,3.63987,16.9386
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.2,841335920,0.0794668,0.007662,73,80.1543,8.22156,153.578,305.899
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.01,1034008196,0.00776633,1.6836e-05,29,114.712,12.3183,113.696,108.275
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.01,328870662,0.00762311,9.47827e-06,10,50.9774,5.35901,51.7124,15.8251
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.01,33950860,0.000892741,2.00799e-06,5,7.49885,0.755326,2.70155,1.45238
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.01,77975470,0.0604539,8.56632e-06,20,13.5281,1.29747,4.51977,7.81412
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.01,8022813253,0.00197222,1.51794e-05,4,451.053,41.3348,5264.35,110.075
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.01,774983984,0.00828828,2.67459e-05,6,35.2364,3.8914,183.852,14.5717
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.2,590027687,0.0596533,0.00674874,260,83.0584,7.89951,129.92,976.664
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.1,34790561,0.0402478,0.000228743,36,10.1816,0.746397,4.54093,14.3442
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.621,1.26281,3.53795,16.8962
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.05,1000020175,0.0165919,0.00033453,70,79.7341,7.35331,167.61,280.551
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74568966,0.26333,0.00140275,222,14.24,1.24336,3.39789,76.2886
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.05,100092895,0.0244381,0.000115047,24,24.3856,1.60813,9.9568,21.3988
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.2,176968051,0.732047,0.017297,285,45.5394,5.56658,37.0787,290.749
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.2,522289559,0.171745,0.0270366,1023,120.333,11.4221,65.5753,2116.43
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.2,32272150,0.258694,0.00359129,71,6.80049,0.717993,2.41264,16.4433
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.01,223996345,1.83366,0.00179148,64,54.7078,5.30859,18.0935,55.4462
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.1,569131403,0.567001,0.000250335,693,47.3427,4.98624,133.55,2859.72
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76044982,0.197229,0.00042161,151,13.3102,1.24364,3.42734,52.6603
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.1,90440308,0.0599692,0.000623124,77,13.1137,1.12211,9.65898,53.1233
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.01,108332322,0.0023518,4.67171e-06,7,25.1813,1.64488,10.6366,6.60861
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.05,57621755,0.0141267,2.40228e-05,24,21.9877,1.62603,10.0893,22.0904
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.2,33636220,0.257132,0.00413411,162,10.1905,0.775866,4.34045,55.2857
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.01,69498791,3.9974,0.00166407,38,14.8484,1.25691,4.11276,11.6284
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.2,239218642,0.100989,0.00143943,553,53.6173,5.82165,16.2927,537.031
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.1,135503848,0.0321762,0.000289598,24,49.1095,4.02104,7.58547,16.8138
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.1,727065294,0.0397465,0.00171144,245,113.069,12.0574,76.2099,765.451
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.2,725901144,0.409301,0.00563568,99,50.5959,4.73823,168.446,231.067
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.1,230700371,0.227872,0.00111106,80,40.3262,4.36187,33.2976,104.168
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.1,32748971,0.0323258,0.000182521,19,6.37028,0.640989,2.1769,4.3323
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.05,1137655358,0.0587034,0.00027537,17,53.5008,5.14416,270.557,53.1269
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.01,52833563,0.00753022,2.09354e-06,9,12.9526,0.866572,2.66276,3.42374
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.01,37288359,0.00550301,2.38517e-06,10,9.41324,0.799279,4.92059,4.73046
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.05,1521837117,0.010094,0.000420147,15,92.1452,8.96962,325.038,79.9912
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66888650,0.44489,0.00081756,135,13.8923,1.20234,3.46287,42.2512
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.2,799581050,0.0575001,0.00799625,44,84.6463,8.28534,180.023,179.89
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.1,4913672528,0.100924,0.00124214,29,378.442,37.1927,1687.47,507.974
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.1,149019906,0.103048,0.000521965,260,31.7709,4.11142,9.47571,159.064
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.1,465335969,0.220718,0.00238482,46,34.2001,3.36607,84.0251,81.3693
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74466138,0.290674,0.00134983,293,14.4303,1.30848,3.65193,108.071
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.01,69582748,4.44277,0.00188116,42,14.1976,1.26716,4.05723,12.8464
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.05,108340795,0.0184796,6.74942e-05,23,24.2835,1.80494,10.77,23.7973
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.2,50597560,0.203086,0.00297771,146,11.0049,0.777802,2.22815,46.912
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.01,57834794,0.00225347,2.75043e-06,8,20.4112,1.53694,9.65581,7.09745
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.1,684670275,0.0317179,0.00100836,255,71.4564,7.76012,76.0496,598.076
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76085618,0.214552,0.000426208,166,13.2551,1.26318,3.45447,57.9066
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.2,600923540,0.147656,0.0356166,76,83.8378,8.3602,172.038,201.666
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.01,3465176483,0.11315,0.00206547,12,165.045,16.8231,2463.19,124.903
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.01,69623835,7.67466,0.00289017,50,14.0544,1.26609,4.04439,15.2618
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.2,629710752,0.0425919,0.00315051,482,72.6719,8.0116,69.8977,1131.48
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.1,46564509,0.0811332,0.000129722,253,12.3011,1.91963,0.703093,33.8653
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.2,50695760,0.0702935,0.000674209,78,10.7454,0.763384,2.30681,27.6305
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.1,1093858324,0.0396587,0.00199692,39,82.6896,8.1014,191.506,175.939
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.1,75961625,0.0271783,0.000246175,46,13.4474,1.27395,3.51149,16.9946
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.05,54274041,0.0106178,1.79965e-05,21,13.3189,0.877574,2.62537,8.23188
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.01,1179461322,0.00743385,1.72178e-05,5,53.1783,5.61308,421.574,18.0797
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.01,1773761504,0.000874651,2.40154e-05,5,89.1083,9.04949,604.952,28.7302
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.05,37367617,0.015933,1.99453e-05,24,9.98951,0.799869,4.86376,10.942
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.1,732381786,0.029594,0.00176239,138,79.8892,7.07579,137.374,471.493
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.1,782810868,0.0261022,0.00185813,132,76.2608,9.46492,116.78,380.325
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.2,34100268,0.0922668,0.000904262,85,10.2751,0.766758,4.50283,32.7954
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.2,88352358,0.0769732,0.00159419,101,13.2901,1.05298,9.04433,61.2032
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.01,68761505,8.11294,0.00295011,48,14.018,1.27304,3.98292,14.5287
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.01,441972486,4.28396,0.00438441,122,49.0284,4.96661,137.638,344.029
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.2,643273879,1.08994,0.0212143,166,50.3089,5.18637,167.714,335.089
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.1,243856327,0.0673176,0.000441439,272,52.5908,4.93302,14.9616,245.697
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.1,1064685536,0.119653,0.000809137,38,47.5339,5.27972,218.959,126.814
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.01,158341282,0.0406801,1.10299e-05,33,34.7012,3.83691,11.5208,19.7682
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.01,832243127,0.617991,0.00236793,58,125.186,12.163,116.57,175.63
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.05,140347974,0.0168261,7.93154e-05,12,39.2794,3.97088,7.47597,8.86544
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,14.209,1.25895,3.60476,8.50053
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.01,261480602,0.635376,0.00138336,22,40.3014,4.35321,43.1771,26.435
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.2,196345144,1.20719,0.0166684,1154,54.3058,5.28836,14.9151,900.122
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.01,33009579,0.0588421,0.000201794,10,6.82871,0.715738,2.49272,2.43198
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.2,36612169,0.0405558,0.000220343,79,9.87947,0.783078,4.72253,34.7037
apache2/apache2.mtx,715176,4817870,15,4,1,1,0,0.05,94229752,0.040551,0.00024359,42,12.9119,1.1186,10.0565,30.4279
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.1,56694411,0.025885,8.40565e-05,46,25.3412,1.71968,10.4428,40.1267
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66845033,0.421519,0.000810208,123,13.2563,1.14651,3.17278,36.677
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.2,71128342,0.10997,0.00401188,125,16.3182,1.19816,10.573,89.5407
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.01,77045864,0.0939087,8.04424e-06,24,13.2523,1.2568,4.01523,8.68259
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.01,252304530,0.0401009,1.03381e-05,31,54.3961,5.07892,17.8176,29.7017
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.2,472489212,0.0580657,0.00602393,523,82.8205,8.49724,72.9261,1025.46
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66912134,0.467645,0.000822745,142,14.2132,1.31671,3.71411,49.6956
bone010/bone010.mtx,986703,71666325,15,4,1,1,0,0.05,739215526,0.0240939,0.000290129,129,82.6066,8.47837,97.1649,323.47
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.1,106020804,0.035814,0.000229178,48,28.8709,1.82781,11.0058,46.9313
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.2,53708614,0.0443099,0.000202918,72,10.8801,0.770935,2.31286,25.8176
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.01,69536973,4.28551,0.00180203,40,14.8418,1.26551,4.10378,12.2571
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.2,61241123,1.90372,0.0163274,594,14.1852,1.25889,3.32622,162.193
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.01,6321313064,0.147792,0.00124512,8,355.494,36.6608,4645.49,154.07
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,14.0434,1.2328,3.49135,7.99517
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.01,582952258,0.320946,0.00219177,12,32.2345,3.18268,162.475,18.2796
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.05,153872874,0.0724701,0.000159062,129,33.6132,3.7175,9.66704,73.2167
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,15.2484,1.34123,3.80615,14.273
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.01,145786771,0.00065549,4.64738e-06,5,39.2508,3.75935,8.25343,3.59946
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.1,1333702503,0.0209287,0.0013126,25,81.5466,8.58887,241.103,125.356
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.1,53923152,0.029204,7.52904e-05,40,12.8961,0.859209,2.52691,14.7765
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.01,987194962,0.0103766,2.88248e-05,21,75.3475,7.97932,182.762,56.3242
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,14.9863,1.28639,3.68834,15.392
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.05,70163023,0.024952,0.000145742,25,13.9136,1.28643,3.58645,8.53081
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.01,46621292,1.97549,0.00101024,94,12.5989,1.92492,0.668927,12.4154
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.2996,1.22981,3.56882,8.4526
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.01,1398039351,0.0689707,0.00197469,10,80.8795,8.13147,418.118,41.6232
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.2,386127897,0.146837,0.0289148,1004,71.3299,7.73087,64.2906,1492.62
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.2,1152036904,0.0385604,0.00395619,37,85.7753,7.75756,173.451,151.221
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.1,2695728980,0.0871346,0.0021966,42,159.904,14.5573,811.214,393.624
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,0,0.05,77894628,0.144281,0.000113335,93,15.4326,1.32932,4.06122,35.7768
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63256729,0.622807,0.00285753,323,16.3974,1.40737,4.00842,113.987
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66933104,0.493405,0.000829134,170,13.9015,1.18754,3.44368,53.143
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.01,97204092,0.0065395,1.4154e-05,12,12.667,1.07946,10.8046,8.97452
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.01,798788172,0.0112148,1.78407e-05,36,70.9558,7.69145,119.572,92.0863
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66321378,0.47184,0.000767677,161,13.0878,1.14794,3.16682,47.0472
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.2,204004176,0.257812,0.00328101,602,61.6976,6.00071,17.3684,564.798
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,0,0.05,249097576,0.0466218,0.000135473,136,65.3708,6.02552,18.0994,138.659
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.1,409516486,2.77095,0.00288347,998,47.3606,5.09914,134.105,3482.39
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.2,972460812,0.199036,0.00225228,81,50.1288,5.13893,168.887,245.54
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.2,69064234,0.203058,0.0119046,209,13.2281,1.10741,9.44528,117.992
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.05,876345127,0.0145727,0.000566134,72,75.6801,7.97032,122.75,186.379
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.01,851464165,0.521288,0.00213038,34,98.3802,8.27824,263.685,110.265
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.05,64722043,0.345579,0.00340056,50,14.4312,1.32608,3.5969,13.4219
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,14.4337,1.26382,4.05672,2.78899
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.1,36896517,0.0234815,6.93744e-05,41,9.44028,0.788426,4.75985,18.7522
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.1,35128845,0.019675,6.01229e-05,18,7.19322,0.761797,2.67814,5.12961
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.1,866037514,0.0289596,0.000903052,239,114.805,12.7538,77.7201,803.955
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.1,291727426,0.0720674,0.000674803,79,52.1816,4.82811,37.7701,112.465
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.05,125292290,1.57445,0.0065499,278,33.6773,3.71665,9.61819,128.943
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.2,61210862,1.87272,0.0163361,590,14.0308,1.2636,3.3274,161.27
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,1,0.05,70163489,0.0251349,0.000145651,25,13.4749,1.21945,3.54411,8.55614
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.01,974605098,0.479002,0.00159236,10,49.355,5.13047,363.142,25.5626
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.2,353245742,8.03926,0.0229314,3000,49.8325,5.03709,124.054,7988.51
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5777,1.22166,3.5231,8.46063
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.2,802679214,0.0412902,0.00349098,233,80.369,7.75518,124.208,923.585
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63499511,0.558579,0.00296145,246,15.1456,1.39119,3.63169,78.98
apache2/apache2.mtx,715176,4817870,15,4,1,1,1,0.1,76245366,0.0694749,0.00118373,80,12.5721,1.11536,9.64459,53.4003
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78234254,0.118625,0.00012421,67,17.507,1.4518,4.15567,24.8477
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.01,4741726236,0.00221681,2.39332e-05,6,204.491,19.2026,2726.12,104.838
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.01,78113388,0.0854713,8.4297e-06,25,13.4746,1.25697,4.04776,9.06235
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.01,76744027,0.0877624,8.04597e-06,24,13.3992,1.23147,3.98136,8.64109
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.01,507092538,0.0724814,6.55245e-06,61,49.875,4.74439,137.324,198.393
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78291716,0.131408,0.000124624,76,13.2358,1.24231,3.66751,27.5149
bone010/bone010.mtx,986703,71666325,15,4,1,1,1,0.1,559033814,0.0357433,0.0016929,260,72.4748,7.79691,75.6802,563.918
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63541853,0.578765,0.00299986,284,14.3052,1.22416,3.3392,84.56
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.2,1137752417,0.0597601,0.00394828,64,82.9679,8.08718,149.635,291.903
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.2,46685504,0.0391071,9.8152e-05,365,14.2302,2.00142,0.739116,51.6923
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.2,1636961922,0.50056,0.0318993,151,194.374,16.8856,648.026,1040.64
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.01,1296534383,0.039523,0.0021394,10,84.6944,8.31155,531.544,39.0336
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,1,0.05,763918421,0.0158694,0.000673393,73,79.7722,9.16442,135.571,207.281
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.2,61330547,1.90951,0.0168963,621,14.2016,1.25063,3.34065,170.356
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,14.6588,1.30004,4.16426,2.92612
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.05,119865212,0.225562,0.00251577,25,38.2885,3.50643,6.73502,13.425
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.1,6099703119,0.0730677,0.000588646,27,430.377,41.0809,1584.36,556.744
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.1,581307119,0.167164,0.00163807,41,32.6749,3.70772,84.3079,87.0249
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.1,76310802,0.178985,0.000460105,130,14.2383,1.32005,3.83482,49.6172
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.1,46695442,0.0224925,2.93718e-05,213,15.5169,2.08793,0.78265,29.9323
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.1,1318080799,0.0346834,0.00127938,37,79.8363,8.02582,189.505,188.609
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.05,566196371,0.147713,0.0103378,145,79.7701,8.5729,136.637,284.588
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,1,0.01,77554179,0.00190379,6.01159e-06,8,13.3051,1.14697,3.61359,2.54373
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.2,61327047,1.71625,0.0167924,556,13.9591,1.21325,3.24879,137.752
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.017489,6.94362e-05,24,13.5454,1.22491,3.59557,8.45676
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.01,51643008,0.691659,0.000303723,17,10.7691,0.766492,2.33011,5.62234
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,1,0.05,131753423,0.019278,0.000129274,13,38.2825,3.48117,6.85411,8.24305
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.2,74578605,0.276352,0.00142203,245,14.1143,1.31079,3.37655,83.9491
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.2,501241368,0.292086,0.00513475,60,34.2502,3.69811,68.0171,122.125
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.2,5164277548,0.131057,0.00250468,49,406.424,37.738,919.7,858.477
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,0,0.05,4052830589,0.0287193,0.000460252,25,163.755,14.4154,1108,292.144
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,1,1,0.1,66426644,0.486974,0.000774104,171,14.1643,1.33419,3.71677,59.3388
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63553113,0.617632,0.00300788,317,16.5023,1.35482,3.77688,103.932
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,1,0,0.05,78312850,0.146223,0.000124852,94,15.7761,1.36555,4.04319,36.6481
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,1,1,0.2,2061166144,0.166854,0.00799111,83,172.973,15.3839,625.959,728.016
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,1,1,0.01,77937294,0.0575505,8.28952e-06,19,13.141,1.24574,4.24192,7.05136
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,1,1,0.01,78043020,0.0644985,8.57792e-06,20,14.6672,1.31495,4.28254,7.42552
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,1,0.2,371450458,3.70424,0.00562479,2567,51.5867,5.07897,131.098,9054.26
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,0,0.05,77801163,0.137201,0.000113122,88,15.789,1.37304,3.99852,33.9978
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,1,1,0.2,63202952,0.619426,0.00285574,303,14.9755,1.29778,3.49192,94.5455
boneS10/boneS10.mtx,914898,55468422,15,4,1,1,1,0.1,215735788,0.106202,0.000911647,278,50.0973,5.3184,15.4671,259.268
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,1,0,0.05,591039876,0.273887,6.83469e-05,398,46.7244,4.88769,132.704,1608.31
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.2,268963466,0.136363,0.00191338,134,46.5482,4.67618,32.6923,187.422
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.2,800370450,0.0464484,0.00298415,480,120.54,12.3913,68.416,1530.55
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.2,34976988,0.0333054,0.000197759,35,7.22672,0.711525,2.45587,8.29507
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,1,0.05,140264712,0.0865866,0.00027286,159,33.3006,3.69615,9.70937,86.3233
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.05,77890026,0.0175111,6.94366e-05,24,13.4222,1.15646,3.20241,7.44089
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.01,35362467,2.17221,0.000914465,20,9.21466,0.721031,4.18729,6.79937
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.2,61317538,1.6575,0.0163275,487,13.9816,1.25918,3.40513,133.256
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,1,0.01,77553118,0.00188249,6.02008e-06,8,13.3814,1.17181,3.60876,2.54095
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.05,64722043,0.345392,0.00339986,50,15.0725,1.28854,3.75795,15.416
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.1,902359205,0.0238659,0.00107481,135,77.7038,7.6588,145.378,574.979
Serena/Serena.mtx,1391349,64531701,16,4,1,1,0,0.01,1964722768,0.000871928,2.10736e-05,5,79.5319,7.60421,547.545,24.8151
Bump_2911/Bump_2911.mtx,2911419,127729899,17,4,1,0,0,0.05,2436319771,0.361544,0.0106364,54,207.402,19.0608,1441.22,509.338
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,1,0.05,33106229,0.0123503,4.70037e-05,11,8.93546,0.838882,2.92728,3.14337
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,1,0.05,260786854,0.271921,0.000256539,45,42.4048,4.06721,35.2344,54.8204
af_2_k101/af_2_k101.mtx,503625,17550675,14,4,1,0,0,0.05,64601742,4.02249,0.00740195,188,14.7389,1.35807,3.84347,56.6322
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,1,0.05,829926030,0.0219377,0.000416167,117,125.203,12.156,89.7679,377.891
ldoor/ldoor.mtx,952203,46522475,15,4,1,0,0,0.1,115116875,0.346541,0.00480356,49,38.2508,3.45929,6.35707,25.3975
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,0,0,0.1,544852141,0.148773,0.0162372,274,98.3169,8.39057,155.96,728.606
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.1,53014747,0.0362892,0.000273372,47,22.5373,1.62175,9.87613,41.6948
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,1,0,0.2,693175545,0.041364,0.00520719,230,79.9365,9.15715,92.8766,626.537
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.1,96334170,0.0457347,0.000444506,49,24.4606,1.60446,9.76553,43.3442
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.7059,1.27218,3.48879,35.128
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,0,0,0.1,790644048,0.200162,0.0193668,78,83.392,8.10917,184.342,239.32
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,0,0,0.1,46554860,0.560855,0.00305503,486,12.5022,1.97757,0.628186,69.8457
inline_1/inline_1.mtx,503712,36816342,14,4,1,0,0,0.1,120531418,0.958648,0.0100083,546,31.887,4.04485,9.13942,262.278
af_1_k101/af_1_k101.mtx,503625,17550675,14,4,1,0,0,0.05,64161393,3.95209,0.00719853,179,17.1274,1.44477,4.01474,52.393
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,1,0.05,567438475,0.102024,0.000649096,22,41.7792,3.79785,119.562,44.8917
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,1,0.05,5844832081,0.0394435,0.000357402,14,357.318,37.4832,2726.93,303.242
StocF-1465/StocF-1465.mtx,1465137,21005389,16,4,1,0,0,0.05,408358629,7.08831,0.00992529,838,58.7229,5.45786,141.851,2334.7
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,1,0.05,70219114,0.207317,0.000211217,74,13.2381,1.24604,3.71121,25.8639
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,0,0.01,1310230987,0.00531872,1.37404e-05,5,47.076,4.5831,368.869,16.7923
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,0,0.01,38637257,0.00136163,9.43071e-07,10,11.0632,0.805451,5.15429,4.33203
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,1,0.2,92513182,0.0787219,0.00165237,107,25.9835,1.75188,10.3119,96.6742
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,1,0.05,1334598536,0.01826,0.000503928,19,79.8939,7.9508,234.733,92.0463
af_3_k101/af_3_k101.mtx,503625,17550675,14,4,1,0,0,0.05,64528961,3.17164,0.00634973,137,13.9172,1.20863,3.5628,36.7576
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,1,0.05,46608466,0.0325224,3.41863e-05,131,12.2372,1.68289,0.617467,16.1072
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,0,0,0.1,62799914,2.59583,0.0102828,274,13.4216,1.31939,3.46303,79.1352
af_shell8/af_shell8.mtx,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,14.0347,1.21983,3.2819,24.3033
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,0,0,0.1,336975221,0.960416,0.0203148,87,34.1096,3.40552,81.7334,104.953
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.01,99327297,0.170574,0.000448021,14,27.1403,1.78262,11.3622,12.0349
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,0,0,0.1,3969533760,0.628762,0.00738342,59,429.299,39.9289,1580.11,794.244
inline_1/inline_1.mtx,503712,36816342,14,4,1,1,0,0.2,144951671,0.119952,0.00158798,494,34.0509,4.05063,8.98495,287.549
ldoor/ldoor.mtx,952203,46522475,15,4,1,1,0,0.2,131146982,0.0771542,0.00101652,46,39.693,3.76909,6.37583,30.5562
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,0,0,0.1,196857355,0.708795,0.0101447,163,41.1012,4.43569,33.0206,175.354
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.01,54165919,0.648906,0.000422914,16,24.2335,1.70778,10.147,12.4228
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,0,0,0.1,586112379,0.271699,0.0146193,492,114.278,12.0606,75.8276,1205.53
audikw_1/audikw_1.mtx,943695,77651847,15,4,1,0,0,0.1,479024369,0.115635,0.0195124,270,79.6026,9.20579,110.52,504.913
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,0,0,0.1,32386991,0.339458,0.00198957,36,6.97194,0.752714,2.66724,8.96497
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,1,0.05,861593870,0.0188725,0.00045733,70,79.3901,7.1292,160.002,250.797
af_4_k101/af_4_k101.mtx,503625,17550675,14,4,1,0,0,0.05,64582615,3.61596,0.006843,156,13.9926,1.20599,3.54049,41.8444
Queen_4147/Queen_4147.mtx,4147110,329499284,17,4,1,1,0,0.01,8737276826,0.00172813,1.14552e-05,4,371.131,38.1737,4782.31,109.828
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,1,0.2,51646852,0.0749251,0.00107007,97,24.3139,1.62999,9.63525,77.7441
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,0,0.01,55040363,0.0030165,9.62092e-07,8,11.9273,0.764637,2.40207,2.90705
Fault_639/Fault_639.mtx,638802,28614564,15,4,1,1,0,0.01,841416750,0.00750816,2.3523e-05,6,35.0019,3.53777,182.838,14.2634
af_5_k101/af_5_k101.mtx,503625,17550675,14,4,1,1,0,0.01,83466220,0.0320607,5.2941e-06,19,15.5246,1.38468,4.51777,7.99266
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,0,0,0.2,89881754,0.17713,0.00756676,201,24.621,1.77367,9.92418,166.184
af_0_k101/af_0_k101.mtx,503625,17550675,14,4,1,0,0,0.05,64233051,4.19062,0.00724509,191,13.1693,1.27714,3.62739,56.293
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,1,1,0.05,975837154,0.0800379,0.000404209,18,58.582,5.28426,285.598,54.1829
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,0,0,0.1,33862814,0.399089,0.00281328,72,10.2292,0.839147,4.93999,29.5839
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,14.1815,1.26559,3.45269,26.4461
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,1,0,0.2,74596761,0.0438998,0.000805324,100,14.6634,1.26032,3.46978,35.0933
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1618,1.35868,3.66776,38.2357
ecology2/ecology2.mtx,999999,4995991,15,4,1,0,0,0.1,50756686,0.244439,0.00194435,81,11.3533,0.831797,2.33551,27.9697
boneS10/boneS10.mtx,914898,55468422,15,4,1,0,0,0.05,206954085,1.30888,0.00695889,275,50.8008,5.29819,15.968,228.151
Serena/Serena.mtx,1391349,64531701,16,4,1,1,1,0.05,1276528846,0.0113252,0.000564325,15,85.7901,8.08565,303.027,65.7232
thermal2/thermal2.mtx,1228045,8580313,16,4,1,0,0,0.2,50693273,0.239558,0.00490046,183,21.333,1.57454,9.031,135.087
parabolic_fem/parabolic_fem.mtx,525825,3674625,14,4,1,1,0,0.01,35858230,0.000241015,6.94493e-07,5,7.20788,0.702191,2.62232,1.29096
PFlow_742/PFlow_742.mtx,742793,37138461,15,4,1,1,0,0.01,360026887,0.00762955,7.28221e-06,10,40.7825,4.64923,44.6971,15.7562
Flan_1565/Flan_1565.mtx,1564794,117406044,16,4,1,1,0,0.01,1107429089,0.00708064,1.37439e-05,29,129.066,12.3612,127.379,118.23
Hook_1498/Hook_1498.mtx,1498023,60917445,16,4,1,1,0,0.01,1223176901,0.00737928,1.56546e-05,17,85.314,7.7906,274.15,76.8347
ecology2/ecology2.mtx,999999,4995991,15,4,1,1,1,0.05,51670154,0.021504,4.58753e-05,21,12.1222,0.864543,2.5449,7.86788
apache2/apache2.mtx,715176,4817870,15,4,1,0,0,0.05,73543681,0.241937,0.00504683,86,15.9939,1.31478,11.4522,55.3793
G3_circuit/G3_circuit.mtx,1585478,7660826,16,4,1,1,0,0.01,114063381,0.00209408,3.16171e-06,7,42.9569,3.03121,21.0415,14.5318
Serena/Serena.mtx,1391349,64531701,16,4,1,0,0,0.1,742153895,0.117645,0.0190747,51,80.2738,8.25779,217.818,150.372
af_shell4/af_shell4.mtx,504855,17588875,14,4,1,0,0,0.1,62960640,0.233285,0.00573734,94,17.7907,1.39205,3.77822,26.4346
af_shell3/af_shell3.mtx,504855,17588875,14,4,1,1,0,0.2,74597004,0.0438991,0.000805291,100,15.1282,1.36292,4.00517,38.0747
af_shell7/af_shell7.mtx,504855,17588875,14,4,1,0,0,0.1,62960640,0.233305,0.00573739,94,13.3264,1.24502,3.28223,26.118
Emilia_923/Emilia_923.mtx,923136,41005206,15,4,1,0,0,0.1,735152397,0.949855,0.0125947,80,49.7485,5.12378,212.362,173.147
thermal2/thermal2.mtx,1228045,8580313,16,4,1,1,0,0.01,60142855,0.000932303,1.04478e-06,8,21.5646,1.57493,10.111,7.43956
tmt_sym/tmt_sym.mtx,726713,5080961,15,4,1,1,1,0.05,35530894,0.0262636,5.93541e-05,25,11.0645,0.86169,5.30083,12.0993
bone010/bone010.mtx,986703,71666325,15,4,1,0,0,0.05,486669403,0.277172,0.00887419,260,77.843,8.01021,93.5644,464.903
Geo_1438/Geo_1438.mtx,1437960,63156690,16,4,1,1,0,0.01,1961085361,0.00105485,1.68856e-05,5,89.1052,8.06531,499.793,26.3126
bundle_adj/bundle_adj.mtx,513351,20208051,14,4,1,1,0,0.01,46738604,0.0174952,6.23563e-07,41,14.6743,2.08734,0.778615,5.76826


==> logs/suitesparse-sf-table-prescale.csv <==
matrix,n,nnzA,sec_ord,use_superfine,tol,mu,cg,tfact,tsolve,ttot
parabolicfem,525825,3674625.0,0,0,0.01,8.983115011735892,10,2.49272,2.43198,4.9247
parabolicfem,525825,3674625.0,1,0,0.01,9.75833724529714,5,2.62232,1.29096,3.9132800000000003
parabolicfem,525825,3674625.0,1,1,0.01,9.239272034561349,5,2.70155,1.45238,4.15393
apache2,715176,4817870.0,0,0,0.01,17.29048583710229,24,11.2737,15.2841,26.5578
apache2,715176,4817870.0,1,0,0.01,21.911699153360303,12,11.8648,9.62536,21.490160000000003
apache2,715176,4817870.0,1,1,0.01,20.175739901657785,12,10.8046,8.97452,19.77912
ecology2,999999,4995991.0,0,0,0.01,10.336889718176034,17,2.33011,5.62234,7.952450000000001
ecology2,999999,4995991.0,1,0,0.01,11.016905955194876,8,2.40207,2.90705,5.30912
ecology2,999999,4995991.0,1,1,0.01,10.575191788776241,9,2.66276,3.42374,6.0865
tmtsym,726713,5080961.0,0,0,0.01,6.95979894354631,20,4.18729,6.79937,10.98666
tmtsym,726713,5080961.0,1,0,0.01,7.604320718068885,10,5.15429,4.33203,9.48632
tmtsym,726713,5080961.0,1,1,0.01,7.338839837581906,10,4.92059,4.73046,9.65105
G3circuit,1585478,7660826.0,0,0,0.01,12.96561193270804,14,11.3622,12.0349,23.397100000000002
G3circuit,1585478,7660826.0,1,0,0.05,14.142181926596427,23,10.77,23.7973,34.5673
G3circuit,1585478,7660826.0,1,1,0.01,14.141075910091157,7,10.6366,6.60861,17.24521
thermal2,1228045,8580313.0,0,0,0.01,6.312813879866621,16,10.147,12.4228,22.5698
thermal2,1228045,8580313.0,1,0,0.01,7.0094010556491355,8,10.111,7.43956,17.55056
thermal2,1228045,8580313.0,1,1,0.01,6.740406090080863,8,9.65581,7.09745,16.75326
af0k101,503625,17550675.0,0,0,0.01,3.9277593027048816,50,3.97526,15.132,19.10726
af0k101,503625,17550675.0,1,0,0.01,4.719970257554197,24,4.86922,9.55672,14.42594
af0k101,503625,17550675.0,1,1,0.01,4.389908878148561,24,4.01523,8.68259,12.69782
af1k101,503625,17550675.0,0,0,0.01,3.9178837850965844,48,3.98292,14.5287,18.51162
af1k101,503625,17550675.0,1,0,0.01,4.708498448065388,23,4.32472,9.1478,13.47252
af1k101,503625,17550675.0,1,1,0.01,4.372710850152487,24,3.98136,8.64109,12.62245
af2k101,503625,17550675.0,0,0,0.01,3.9670175078736287,50,4.04439,15.2618,19.30619
af2k101,503625,17550675.0,1,0,0.01,4.761071240849711,24,4.5162,9.90309,14.41929
af2k101,503625,17550675.0,1,1,0.01,4.450734117063874,25,4.04776,9.06235,13.11011
af3k101,503625,17550675.0,0,0,0.01,3.9598927676570845,38,4.11276,11.6284,15.741159999999999
af3k101,503625,17550675.0,1,0,0.01,4.7538495243060455,19,4.52995,7.92183,12.45178
af3k101,503625,17550675.0,1,1,0.01,4.440700656812345,19,4.24192,7.05136,11.29328
af4k101,503625,17550675.0,0,0,0.01,3.964676458312857,42,4.05723,12.8464,16.90363
af4k101,503625,17550675.0,1,0,0.01,4.758453905619015,20,4.52241,8.36695,12.88936
af4k101,503625,17550675.0,1,1,0.01,4.4467246986227025,20,4.28254,7.42552,11.70806
af5k101,503625,17550675.0,0,0,0.01,3.96206829651851,40,4.10378,12.2571,16.36088
af5k101,503625,17550675.0,1,0,0.01,4.755727058930782,19,4.51777,7.99266,12.51043
af5k101,503625,17550675.0,1,1,0.01,4.442875843806577,20,4.51977,7.81412,12.33389
afshell3,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.29947,5.47871,9.77818
afshell3,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.04663,3.05224,7.09887
afshell3,504855,17588875.0,1,1,0.01,4.409214233428801,8,4.16426,2.92612,7.09038
afshell4,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.34548,5.48359,9.829070000000002
afshell4,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.05407,3.3253,7.37937
afshell4,504855,17588875.0,1,1,0.01,4.409214233428801,8,3.60876,2.54095,6.149710000000001
afshell7,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.34033,5.49514,9.83547
afshell7,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.12252,3.25482,7.37734
afshell7,504855,17588875.0,1,1,0.01,4.409274555649523,8,3.61359,2.54373,6.15732
afshell8,504855,17588875.0,0,0,0.01,3.9555955113672705,16,4.34059,5.4642,9.80479
afshell8,504855,17588875.0,1,0,0.01,4.713486962639736,8,4.68539,3.30016,7.98555
afshell8,504855,17588875.0,1,1,0.01,4.409274555649523,8,4.05672,2.78899,6.84571
bundleadj,513351,20208051.0,0,0,0.01,2.3070652385032084,94,0.668927,12.4154,13.084327
bundleadj,513351,20208051.0,1,0,0.01,2.3128704495054966,41,0.778615,5.76826,6.546875
bundleadj,513351,20208051.0,1,1,0.01,2.3108176043300763,45,0.721409,6.21985,6.9412590000000005
StocF-1465,1465137,21005389.0,0,0,0.01,21.040909359022105,122,137.638,344.029,481.66700000000003
StocF-1465,1465137,21005389.0,1,0,0.01,29.881002632229283,58,148.428,243.286,391.714
StocF-1465,1465137,21005389.0,1,1,0.01,24.141068656238645,61,137.324,198.393,335.717
Fault639,638802,28614564.0,0,0,0.05,14.323411008464081,44,106.161,66.2106,172.3716
Fault639,638802,28614564.0,1,0,0.05,23.141238846064542,21,115.43,48.2934,163.7234
Fault639,638802,28614564.0,1,1,0.05,19.83040786502985,22,119.562,44.8917,164.4537
inline1,503712,36816342.0,0,0,0.01,3.765968655984345,72,11.0867,35.1598,46.2465
inline1,503712,36816342.0,1,0,0.01,4.527403211323928,33,11.1964,21.2539,32.4503
inline1,503712,36816342.0,1,1,0.01,4.300842327029665,33,11.5208,19.7682,31.289
PFlow742,742793,37138461.0,0,0,0.01,7.040695682031627,22,43.1771,26.435,69.6121
PFlow742,742793,37138461.0,1,0,0.01,9.694178953726704,10,44.6971,15.7562,60.4533
PFlow742,742793,37138461.0,1,1,0.01,8.855258218696784,10,51.7124,15.8251,67.53750000000001
Emilia923,923136,41005206.0,0,0,0.1,17.928269815301014,80,212.362,173.147,385.509
Emilia923,923136,41005206.0,1,0,0.05,27.744168825782754,17,270.557,53.1269,323.6839
Emilia923,923136,41005206.0,1,1,0.05,23.79788444423374,18,285.598,54.1829,339.78090000000003
ldoor,952203,46522475.0,0,0,0.01,2.839577752473401,9,7.84637,5.44834,13.29471
ldoor,952203,46522475.0,1,0,0.01,3.262542158386887,5,8.43015,3.72149,12.15164
ldoor,952203,46522475.0,1,1,0.01,3.133684762042432,5,8.25343,3.59946,11.85289
boneS10,914898,55468422.0,0,0,0.01,4.038267845441863,64,18.0935,55.4462,73.5397
boneS10,914898,55468422.0,1,0,0.01,4.756184374597857,31,19.7109,33.8847,53.595600000000005
boneS10,914898,55468422.0,1,1,0.01,4.548615606912343,31,17.8176,29.7017,47.5193
Hook1498,1498023,60917445.0,0,0,0.01,13.977345323658929,34,263.685,110.265,373.95
Hook1498,1498023,60917445.0,1,0,0.01,20.07925481772914,17,274.15,76.8347,350.9847
Hook1498,1498023,60917445.0,1,1,0.01,18.362828611738394,17,232.131,65.7809,297.9119
Geo1438,1437960,63156690.0,0,0,0.05,15.30407969448684,39,248.001,136.724,384.725
Geo1438,1437960,63156690.0,1,0,0.05,23.984632934373224,19,255.943,95.8861,351.82910000000004
Geo1438,1437960,63156690.0,1,1,0.05,21.131546570917507,19,234.733,92.0463,326.77930000000003
Serena,1391349,64531701.0,0,0,0.1,11.500609522132386,51,217.818,150.372,368.19000000000005
Serena,1391349,64531701.0,1,0,0.2,17.852263091592768,37,173.451,151.221,324.672
Serena,1391349,64531701.0,1,1,0.1,16.139496198930196,26,207.575,98.3576,305.9326
bone010,986703,71666325.0,0,0,0.01,8.719280987269823,73,118.923,145.167,264.09000000000003
bone010,986703,71666325.0,1,0,0.01,12.230331456231362,36,136.867,99.0873,235.9543
bone010,986703,71666325.0,1,1,0.01,11.145934607362664,36,119.572,92.0863,211.6583
audikw1,943695,77651847.0,0,0,0.01,9.824961922670044,42,237.115,102.786,339.901
audikw1,943695,77651847.0,1,0,0.01,13.82135558217952,21,209.545,67.625,277.16999999999996
audikw1,943695,77651847.0,1,1,0.01,12.713090546320167,21,182.762,56.3242,239.0862
Flan1565,1564794,117406044.0,0,0,0.01,7.088588446093968,58,116.57,175.63,292.2
Flan1565,1564794,117406044.0,1,0,0.01,9.432470861551217,29,127.379,118.23,245.609
Flan1565,1564794,117406044.0,1,1,0.01,8.807112144925009,29,113.696,108.275,221.971
Bump2911,2911419,127729899.0,0,0,0.1,15.734083732423526,89,860.818,662.798,1523.616
Bump2911,2911419,127729899.0,1,0,0.1,27.500862628882217,39,863.118,501.467,1364.585
Bump2911,2911419,127729899.0,1,1,0.1,21.10491749468932,42,811.214,393.624,1204.8380000000002
Queen4147,4147110,329499284.0,0,0,0.2,9.620248361450157,110,954.132,1208.29,2162.422
Queen4147,4147110,329499284.0,1,0,0.2,15.67310704080316,49,919.7,858.477,1778.1770000000001
Queen4147,4147110,329499284.0,1,1,0.2,11.609991410482094,57,914.098,843.543,1757.641


==> logs/suitesparse-table-error-0.01-noprescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.0604989,0.000202641,0.000395835,7.24581e-07
ecology2,2.53493,0.000863328,0.00199977,1.05342e-06
tmtsym,2.75902,0.00116862,0.00493342,9.05188e-07
afshell3,0.189031,0.000618067,0.0025162,3.14941e-06
afshell8,0.191008,0.000618874,0.00252109,3.15e-06
afshell7,0.191008,0.000618874,0.00252109,3.15e-06
afshell4,0.189031,0.000618067,0.0025162,3.14941e-06
af5k101,7.46269,0.00157764,0.0563561,4.62401e-06
af4k101,8.03376,0.00168623,0.0568154,4.60348e-06
af1k101,8.56769,0.00174193,0.0691385,4.31023e-06
af2k101,9.10213,0.00190565,0.0706724,4.71016e-06
af3k101,7.45836,0.00165353,0.0489107,4.59914e-06
bundleadj,919.384,0.000432818,4.93853,1.84991e-07
apache2,0.320003,0.000324715,0.00907331,2.99472e-06
af0k101,9.11569,0.00179781,0.0701264,4.38909e-06
thermal2,0.517618,0.000379266,0.00184273,1.06173e-06
G3circuit,0.143876,0.000204242,0.00174133,8.96239e-07
ldoor,0.062756,0.000383767,0.00213574,4.49518e-06
inline1,3.13652,0.00219442,0.0534739,1.18141e-05
PFlow742,2.84546,0.00100072,0.00706328,3.8336e-06
boneS10,1.17783,0.00197074,0.019743,7.79335e-06
Fault639,0.139361,0.0010273,0.0041862,6.24374e-06
audikw1,0.368123,0.000147686,0.00732296,1.56471e-06
bone010,0.648165,0.00258655,0.0105573,1.43534e-05
Hook1498,0.521455,0.00226543,0.00724622,1.80546e-05
Flan1565,0.572414,0.00165113,0.00909018,1.02757e-05
Emilia923,0.186828,6.75672e-05,0.00270635,4.47591e-07
Geo1438,0.109041,0.00145556,0.00221586,1.11871e-05
Serena,0.0511467,0.00174542,0.00120526,1.89368e-05
StocF-1465,3.5041,0.000127823,0.0451202,5.88253e-07
Bump2911,0.116819,0.00017163,0.00264143,1.26174e-06
Queen4147,0.0991727,6.01833e-05,0.0013889,3.84991e-07


==> logs/suitesparse-table-error-0.01-prescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.0608274,0.000202341,0.000394873,7.2319e-07
tmtsym,2.74282,0.00116165,0.0048855,9.03886e-07
ecology2,2.55169,0.000872085,0.00239669,1.04745e-06
afshell3,0.201598,0.000636695,0.00249606,3.16608e-06
afshell4,0.201598,0.000636695,0.00249606,3.16608e-06
afshell7,0.203788,0.000637725,0.00250262,3.16717e-06
bundleadj,4.94142,0.00213141,0.0252346,5.68758e-07
afshell8,0.203788,0.000637725,0.00250262,3.16717e-06
af3k101,6.12827,0.00239788,0.040443,5.24655e-06
af1k101,7.01256,0.00264323,0.0536804,4.8491e-06
af0k101,7.48035,0.00272582,0.0543629,4.91413e-06
af2k101,7.46626,0.00286398,0.0554875,5.37955e-06
af5k101,6.12307,0.00237201,0.0467957,5.31136e-06
af4k101,6.61382,0.00256196,0.0471677,5.22683e-06
apache2,0.493151,0.00123127,0.0144593,1.20571e-05
thermal2,0.504193,0.000378763,0.0017427,1.07032e-06
G3circuit,0.175603,0.000451603,0.00158854,3.13565e-06
ldoor,0.0785131,0.000526236,0.00183967,3.57282e-06
inline1,2.89096,0.00241639,0.0487019,7.89691e-06
PFlow742,3.06185,0.003018,0.00641131,7.00702e-06
boneS10,1.1036,0.00177148,0.0164256,6.84052e-06
Fault639,0.302691,0.00219434,0.00636823,2.37001e-05
bone010,0.647028,0.00256276,0.0098857,1.34758e-05
audikw1,0.337404,0.00246154,0.00724752,2.64014e-05
Emilia923,0.347169,0.00158427,0.00543396,1.36496e-05
Flan1565,0.676335,0.00241025,0.00921043,1.3715e-05
Hook1498,0.449263,0.00206513,0.00664593,1.60278e-05
StocF-1465,3.95016,0.00331449,0.0354187,3.25668e-06
Serena,0.038592,0.00218774,0.000823728,2.17639e-05
Geo1438,0.0829441,0.00199306,0.00166103,1.70944e-05
Bump2911,0.122422,0.00208963,0.00227519,2.0121e-05
Queen4147,0.173619,0.00121563,0.00179562,1.14214e-05


==> logs/suitesparse-table-error-0.05-noprescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.219557,0.00096543,0.00729711,1.63283e-05
ecology2,0.478273,0.00127271,0.0184942,1.92559e-05
afshell3,0.403284,0.00348653,0.0235847,6.94102e-05
afshell8,0.403327,0.00348669,0.0235759,6.94026e-05
tmtsym,0.333454,0.00144852,0.00984524,1.99635e-05
afshell4,0.403284,0.00348653,0.0235847,6.94102e-05
afshell7,0.403327,0.00348669,0.0235759,6.94026e-05
af5k101,3.38866,0.00487394,0.162579,0.000110105
af3k101,3.22382,0.00481015,0.162594,0.000107285
bundleadj,1212.34,0.000629541,29.1635,2.03633e-06
thermal2,0.435858,0.00184176,0.0101851,2.39931e-05
af4k101,3.52744,0.00491707,0.165027,0.000109348
af1k101,3.60246,0.0048668,0.185409,9.99369e-05
af0k101,3.81274,0.00496078,0.190198,0.000101263
apache2,0.162705,0.00128067,0.0271071,5.73141e-05
af2k101,3.91178,0.00506744,0.199211,0.000109518
ldoor,0.21894,0.00239073,0.0209264,0.000120975
G3circuit,0.330024,0.000412218,0.0245592,5.2828e-06
inline1,1.59777,0.00594373,0.0700185,0.000253191
PFlow742,1.54479,0.0027182,0.0293506,4.83836e-05
Fault639,0.345079,0.00652797,0.0402946,0.000196712
boneS10,1.4018,0.00747682,0.0584102,0.000154795
audikw1,0.161029,0.00062165,0.0173584,3.341e-05
Emilia923,0.523225,0.00223003,0.0360467,5.05863e-06
bone010,0.286619,0.00907877,0.0202018,0.000294745
Geo1438,0.199072,0.00823111,0.0188193,0.000257549
Serena,0.115658,0.00919315,0.0135786,0.000380966
Hook1498,0.234308,0.00992976,0.0170833,0.000372786
Flan1565,0.328004,0.00630705,0.0182952,0.000192178
Bump2911,0.270388,0.00117586,0.0305631,2.62417e-05
StocF-1465,7.69426,0.0129279,0.147281,3.21909e-05
Queen4147,0.282769,0.000167442,0.0205213,4.22912e-06


==> logs/suitesparse-table-error-0.05-prescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.219428,0.000963633,0.00726061,1.6291e-05
ecology2,0.455699,0.00124881,0.0181717,1.9209e-05
tmtsym,0.334039,0.00144803,0.00985207,1.99356e-05
afshell3,0.401459,0.00363731,0.0234476,7.00105e-05
afshell4,0.401459,0.00363731,0.0234476,7.00105e-05
afshell8,0.401501,0.00363746,0.0234378,7.00005e-05
afshell7,0.401501,0.00363746,0.0234378,7.00005e-05
bundleadj,0.75351,0.00383367,0.0238224,1.52297e-05
ldoor,0.236018,0.00252823,0.0199863,8.12636e-05
af3k101,2.65742,0.0059015,0.13391,0.000122634
thermal2,0.433344,0.00185039,0.0102229,2.4158e-05
af4k101,2.90379,0.00619805,0.135769,0.000124457
af0k101,3.14266,0.00617569,0.15819,0.000115031
apache2,0.260238,0.00513736,0.0450267,0.000245946
af5k101,2.78937,0.00608893,0.133494,0.000125829
G3circuit,0.333871,0.00220582,0.0241438,6.77882e-05
af1k101,2.96042,0.00607367,0.153401,0.000113528
af2k101,3.22102,0.00643771,0.165314,0.000125334
PFlow742,2.33644,0.00603544,0.0291726,0.000149704
Fault639,0.815199,0.0109539,0.0837399,0.000503287
inline1,1.46671,0.00652269,0.0626274,0.000154671
boneS10,1.16308,0.00700972,0.0505658,0.000133816
Emilia923,0.820088,0.00731499,0.0528474,0.000273922
Serena,0.0965833,0.0104818,0.0105303,0.000420289
Geo1438,0.189064,0.0102671,0.0170451,0.000373998
audikw1,0.146119,0.0102815,0.0168229,0.00056017
bone010,0.28409,0.00876892,0.0189882,0.000276186
Hook1498,0.223142,0.00903391,0.0157739,0.000328395
Flan1565,0.365606,0.0081268,0.0189518,0.000243743
Bump2911,0.328855,0.0104507,0.0298238,0.000458405
StocF-1465,6.83124,0.00979177,0.265245,6.91475e-05
Queen4147,0.551062,0.00454822,0.0311456,0.000185747


==> logs/suitesparse-table-error-0.1-noprescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.333656,0.00210841,0.0203657,6.57725e-05
tmtsym,0.370242,0.00275933,0.0217014,6.84861e-05
afshell4,0.273431,0.00580368,0.0340923,0.000243809
ecology2,0.268809,0.00213807,0.0269837,7.59727e-05
afshell3,0.273431,0.00580368,0.0340923,0.000243809
afshell8,0.273442,0.00580371,0.0340858,0.000243759
afshell7,0.273442,0.00580371,0.0340858,0.000243759
af3k101,2.46452,0.00820664,0.241294,0.000397981
bundleadj,1100.23,0.000891,70.643,1.15261e-05
af5k101,2.67582,0.00824201,0.254491,0.000397671
ldoor,0.262591,0.00505526,0.0369076,0.000478997
af2k101,2.97393,0.00840636,0.295966,0.000399743
apache2,0.135469,0.00227439,0.0392911,0.00022442
thermal2,0.405611,0.00337805,0.0273297,8.60082e-05
af4k101,2.77878,0.00830719,0.260881,0.000397333
af1k101,2.84115,0.00815826,0.282185,0.000369174
af0k101,2.9354,0.00821483,0.290617,0.000374373
G3circuit,0.240438,0.000605407,0.0403281,1.63829e-05
inline1,0.994849,0.00948866,0.106,0.000783235
Fault639,0.474998,0.00916152,0.0757398,0.00060069
PFlow742,1.15288,0.00436295,0.0624398,0.000103368
Serena,0.138218,0.0173804,0.0271344,0.00121784
boneS10,0.881024,0.011457,0.0838182,0.000516667
Emilia923,0.523763,0.00255149,0.0759997,1.23704e-05
audikw1,0.129961,0.00120591,0.0254867,0.000111914
Geo1438,0.204946,0.0158823,0.0374908,0.000975477
bone010,0.210324,0.0164593,0.0308237,0.00103382
Hook1498,0.165025,0.0179225,0.0285931,0.00120275
Flan1565,0.221266,0.0111884,0.0299007,0.000707052
Bump2911,0.333236,0.00213423,0.0553106,4.67635e-05
Queen4147,0.284325,0.000206321,0.052519,7.12125e-06
StocF-1465,8.20694,0.0131805,0.201699,3.26511e-05


==> logs/suitesparse-table-error-0.1-prescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.332515,0.00210315,0.0203113,6.5687e-05
ecology2,0.262817,0.00212613,0.0268494,7.55168e-05
tmtsym,0.370335,0.00275708,0.0216843,6.83841e-05
afshell7,0.270505,0.00589929,0.0340914,0.000243245
afshell8,0.270505,0.00589929,0.0340914,0.000243245
afshell4,0.270499,0.00589925,0.0340975,0.000243303
afshell3,0.270499,0.00589925,0.0340975,0.000243303
bundleadj,0.718543,0.00395201,0.039925,4.20502e-05
ldoor,0.304135,0.00482078,0.0377448,0.000307097
af3k101,2.0308,0.00980658,0.199397,0.000474297
af5k101,2.18876,0.0100511,0.210568,0.000473939
af4k101,2.25513,0.0101423,0.215868,0.000472062
thermal2,0.406339,0.00340912,0.0273987,8.6825e-05
af1k101,2.33639,0.00977653,0.232356,0.000432864
af2k101,2.42281,0.0101913,0.244393,0.000474401
apache2,0.195068,0.00740895,0.0626616,0.000607527
af0k101,2.39452,0.00979598,0.240106,0.000437136
G3circuit,0.243245,0.00399494,0.0371815,0.000235675
Fault639,0.988788,0.020577,0.185797,0.00164533
PFlow742,1.30047,0.0100601,0.0827269,0.000679083
inline1,0.973032,0.0100847,0.09459,0.000520422
Emilia923,0.943673,0.0129173,0.11554,0.000810292
Serena,0.117831,0.0190533,0.0221395,0.00130313
boneS10,0.76191,0.0105121,0.0705388,0.000442911
Geo1438,0.19626,0.0192918,0.0349858,0.00127061
audikw1,0.126173,0.0196519,0.0244779,0.00184207
Hook1498,0.155483,0.0161189,0.0261847,0.00105643
bone010,0.204475,0.0155861,0.0289111,0.00095979
Flan1565,0.25605,0.0145597,0.029479,0.000894541
Bump2911,0.379969,0.0180198,0.0601276,0.00139293
Queen4147,0.66929,0.00772413,0.0733485,0.000597733
StocF-1465,8.07983,0.0156937,0.538237,0.000250761


==> logs/suitesparse-table-error-0.2-noprescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.281276,0.00380991,0.0383928,0.000220627
ecology2,0.191678,0.0033323,0.0486445,0.000233612
afshell8,0.168309,0.00969155,0.0487171,0.000765239
afshell7,0.168309,0.00969155,0.0487171,0.000765239
tmtsym,0.274181,0.00434899,0.0396216,0.000221019
afshell4,0.168299,0.00969185,0.0487219,0.00076532
afshell3,0.168299,0.00969185,0.0487219,0.00076532
ldoor,0.310713,0.0112042,0.0743669,0.00177262
apache2,0.137739,0.00308415,0.0506119,0.000410476
af3k101,2.18323,0.0138408,0.330265,0.00127542
af5k101,2.33911,0.0141026,0.346047,0.00128697
bundleadj,1385.07,0.00104622,163.755,1.91094e-05
thermal2,0.246095,0.0049611,0.0438377,0.000269293
af4k101,2.39161,0.0141474,0.353549,0.00129365
af0k101,2.54634,0.0135867,0.370024,0.00123809
af2k101,2.5812,0.014086,0.379557,0.00130363
G3circuit,0.176798,0.000707395,0.0600455,4.37137e-05
af1k101,2.50984,0.0136054,0.354401,0.00123309
Fault639,0.474686,0.0365611,0.123853,0.00475328
inline1,0.619485,0.015838,0.160832,0.00364469
PFlow742,0.797454,0.00766287,0.109446,0.000540159
Serena,0.170952,0.0353468,0.0483859,0.00421569
Emilia923,0.610874,0.00549196,0.13547,3.23232e-05
Geo1438,0.202744,0.0278289,0.0635317,0.00289051
boneS10,0.710582,0.0191845,0.120589,0.0017192
audikw1,0.133285,0.00233298,0.0431196,0.000326502
Hook1498,0.150839,0.0342891,0.0447759,0.00390407
bone010,0.149745,0.0300825,0.0464521,0.00324355
Flan1565,0.156648,0.020548,0.0451228,0.00231455
Bump2911,0.402913,0.00551597,0.0991138,0.00072891
Queen4147,0.284098,0.000275976,0.0978052,1.94166e-05
StocF-1465,7.31016,0.0132739,0.277554,3.46531e-05


==> logs/suitesparse-table-error-0.2-prescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.280309,0.00380181,0.0383287,0.000220286
ecology2,0.190692,0.00331328,0.0483861,0.000231841
afshell8,0.16729,0.00986868,0.0484574,0.000775429
afshell3,0.167277,0.00986885,0.0484621,0.00077547
tmtsym,0.274088,0.00434331,0.0395714,0.000220681
afshell4,0.167277,0.00986885,0.0484621,0.00077547
afshell7,0.16729,0.00986868,0.0484574,0.000775429
ldoor,0.361361,0.00941119,0.0734553,0.00106336
bundleadj,0.461092,0.00407044,0.0461848,8.70725e-05
apache2,0.200126,0.0111627,0.0776848,0.00146114
af3k101,1.78734,0.0163492,0.267419,0.00142457
af5k101,1.9151,0.0169664,0.280605,0.00143328
af4k101,1.96052,0.0170588,0.287031,0.00144541
af1k101,2.05099,0.0162209,0.285142,0.00135329
thermal2,0.246398,0.00500242,0.043969,0.000271197
G3circuit,0.182323,0.00760646,0.0574978,0.000808701
af0k101,2.08585,0.0161461,0.295647,0.00136139
af2k101,2.11514,0.0168982,0.306302,0.00145613
Fault639,1.07425,0.0399217,0.307574,0.00518866
PFlow742,0.988153,0.0169319,0.11804,0.00189193
inline1,0.590548,0.0156563,0.128274,0.00159046
Serena,0.148536,0.0356597,0.0390386,0.00395345
Emilia923,1.03521,0.0213647,0.195109,0.00228637
Geo1438,0.198442,0.0352628,0.0610776,0.00391676
boneS10,0.611231,0.0167361,0.102605,0.00144946
audikw1,0.140577,0.036903,0.0421027,0.00527981
Hook1498,0.141836,0.0305408,0.0411453,0.00340642
bone010,0.142414,0.0281017,0.0429593,0.00299481
Bump2911,0.486479,0.0314358,0.107119,0.00384678
Flan1565,0.166474,0.0270152,0.0444335,0.00297282
Queen4147,0.718554,0.0162122,0.135913,0.00263387
StocF-1465,8.15679,0.0234689,1.09441,0.000939284


==> logs/suitesparse-table-error-noprescale.csv <==
matrix,fwerr,bwerr,fwerr_so,bwerr_so
parabolicfem,0.0604989,0.000202641,0.000395835,7.24581e-07
ecology2,2.53493,0.000863328,0.00199977,1.05342e-06
tmtsym,2.75902,0.00116862,0.00493342,9.05188e-07
afshell3,0.189031,0.000618067,0.0025162,3.14941e-06
afshell8,0.191008,0.000618874,0.00252109,3.15e-06
afshell7,0.191008,0.000618874,0.00252109,3.15e-06
afshell4,0.189031,0.000618067,0.0025162,3.14941e-06
af5k101,7.46269,0.00157764,0.0563561,4.62401e-06
af4k101,8.03376,0.00168623,0.0568154,4.60348e-06
af1k101,8.56769,0.00174193,0.0691385,4.31023e-06
af2k101,9.10213,0.00190565,0.0706724,4.71016e-06
af3k101,7.45836,0.00165353,0.0489107,4.59914e-06
bundleadj,919.384,0.000432818,4.93853,1.84991e-07
apache2,0.320003,0.000324715,0.00907331,2.99472e-06
af0k101,9.11569,0.00179781,0.0701264,4.38909e-06
thermal2,0.517618,0.000379266,0.00184273,1.06173e-06
G3circuit,0.143876,0.000204242,0.00174133,8.96239e-07
ldoor,0.062756,0.000383767,0.00213574,4.49518e-06
inline1,3.13652,0.00219442,0.0534739,1.18141e-05
PFlow742,2.84546,0.00100072,0.00706328,3.8336e-06
boneS10,1.17783,0.00197074,0.019743,7.79335e-06
Fault639,0.139361,0.0010273,0.0041862,6.24374e-06
audikw1,0.368123,0.000147686,0.00732296,1.56471e-06
bone010,0.648165,0.00258655,0.0105573,1.43534e-05
Hook1498,0.521455,0.00226543,0.00724622,1.80546e-05
Flan1565,0.572414,0.00165113,0.00909018,1.02757e-05
Emilia923,0.186828,6.75672e-05,0.00270635,4.47591e-07
Geo1438,0.109041,0.00145556,0.00221586,1.11871e-05
Serena,0.0511467,0.00174542,0.00120526,1.89368e-05
StocF-1465,3.5041,0.000127823,0.0451202,5.88253e-07
Bump2911,0.116819,0.00017163,0.00264143,1.26174e-06
Queen4147,0.0991727,6.01833e-05,0.0013889,3.84991e-07


==> logs/suitesparse-table-error-prescale.csv <==
matrix,bwerr,bwerr_so,fwerr,fwerr_so
parabolicfem,2.0E-04,7.2E-07,6.1E-02,3.9E-04
tmtsym,1.2E-03,9.0E-07,2.7E+00,4.9E-03
ecology2,8.7E-04,1.0E-06,2.6E+00,2.4E-03
afshell3,6.4E-04,3.2E-06,2.0E-01,2.5E-03
afshell4,6.4E-04,3.2E-06,2.0E-01,2.5E-03
afshell7,6.4E-04,3.2E-06,2.0E-01,2.5E-03
bundleadj,2.1E-03,5.7E-07,4.9E+00,2.5E-02
afshell8,6.4E-04,3.2E-06,2.0E-01,2.5E-03
af3k101,2.4E-03,5.2E-06,6.1E+00,4.0E-02
af1k101,2.6E-03,4.8E-06,7.0E+00,5.4E-02
af0k101,2.7E-03,4.9E-06,7.5E+00,5.4E-02
af2k101,2.9E-03,5.4E-06,7.5E+00,5.5E-02
af5k101,2.4E-03,5.3E-06,6.1E+00,4.7E-02
af4k101,2.6E-03,5.2E-06,6.6E+00,4.7E-02
apache2,1.2E-03,1.2E-05,4.9E-01,1.4E-02
thermal2,3.8E-04,1.1E-06,5.0E-01,1.7E-03
G3circuit,4.5E-04,3.1E-06,1.8E-01,1.6E-03
ldoor,5.3E-04,3.6E-06,7.9E-02,1.8E-03
inline1,2.4E-03,7.9E-06,2.9E+00,4.9E-02
PFlow742,3.0E-03,7.0E-06,3.1E+00,6.4E-03
boneS10,1.8E-03,6.8E-06,1.1E+00,1.6E-02
Fault639,2.2E-03,2.4E-05,3.0E-01,6.4E-03
bone010,2.6E-03,1.3E-05,6.5E-01,9.9E-03
audikw1,2.5E-03,2.6E-05,3.4E-01,7.2E-03
Emilia923,1.6E-03,1.4E-05,3.5E-01,5.4E-03
Flan1565,2.4E-03,1.4E-05,6.8E-01,9.2E-03
Hook1498,2.1E-03,1.6E-05,4.5E-01,6.6E-03
StocF-1465,3.3E-03,3.3E-06,4.0E+00,3.5E-02
Serena,2.2E-03,2.2E-05,3.9E-02,8.2E-04
Geo1438,2.0E-03,1.7E-05,8.3E-02,1.7E-03
Bump2911,2.1E-03,2.0E-05,1.2E-01,2.3E-03
Queen4147,1.2E-03,1.1E-05,1.7E-01,1.8E-03

==> logs/suitesparse-table-noprescale.csv <==
matrix,n,nnzA,sec_ord,tol,mu,cg,tfact,tsolve,ttot
parabolicfem,525825,3674625.0,0,0.01,8.98838439296527,10,2.64604,2.60398,5.25002
parabolicfem,525825,3674625.0,1,0.01,9.775228220566724,5,2.73311,1.42229,4.1554
apache2,715176,4817870.0,0,0.01,17.203764941768874,24,10.8911,15.2614,26.1525
apache2,715176,4817870.0,1,0.01,21.728282622818796,12,10.4627,8.76408,19.226779999999998
ecology2,999999,4995991.0,0,0.01,10.44811309708124,18,2.81699,6.52934,9.34633
ecology2,999999,4995991.0,1,0.01,11.210175919051895,8,2.66013,3.14921,5.809340000000001
tmtsym,726713,5080961.0,0,0.01,6.911257732543115,20,4.94169,8.22541,13.167100000000001
tmtsym,726713,5080961.0,1,0.01,7.578613376485275,8,5.45935,3.97254,9.43189
G3circuit,1585478,7660826.0,0,0.01,13.011981736695233,14,11.6048,12.2787,23.883499999999998
G3circuit,1585478,7660826.0,1,0.01,14.945166226200673,7,11.013,7.16695,18.179949999999998
thermal2,1228045,8580313.0,0,0.01,6.356524523056443,16,10.2067,12.6053,22.811999999999998
thermal2,1228045,8580313.0,1,0.01,7.0524673167517316,8,9.87235,7.05685,16.9292
af0k101,503625,17550675.0,0,0.01,3.920898028138519,48,4.91132,16.8423,21.75362
af0k101,503625,17550675.0,1,0.01,4.705928062595883,24,4.03771,9.0082,13.04591
af1k101,503625,17550675.0,0,0.01,3.911167576175845,46,4.1415,14.9715,19.113
af1k101,503625,17550675.0,1,0.01,4.694202302760435,23,3.98763,8.65319,12.64082
af2k101,503625,17550675.0,0,0.01,3.9589172496214533,48,4.19911,15.7276,19.92671
af2k101,503625,17550675.0,1,0.01,4.745620667011383,23,4.28047,9.21772,13.498190000000001
af3k101,503625,17550675.0,0,0.01,3.951487962713685,38,4.69662,13.6286,18.32522
af3k101,503625,17550675.0,1,0.01,4.737751966804695,19,4.36624,7.62424,11.990480000000002
af4k101,503625,17550675.0,0,0.01,3.957129626068513,40,4.18715,13.2323,17.41945
af4k101,503625,17550675.0,1,0.01,4.7433946557611035,20,4.33875,8.02762,12.36637
af5k101,503625,17550675.0,0,0.01,3.9545577021966394,40,4.27215,13.0092,17.28135
af5k101,503625,17550675.0,1,0.01,4.740649918023096,20,4.37174,8.09587,12.46761
afshell3,504855,17588875.0,0,0.01,3.928508105265402,16,3.99445,5.11623,9.11068
afshell3,504855,17588875.0,1,0.01,4.689910639537776,8,4.01286,3.01041,7.02327
afshell4,504855,17588875.0,0,0.01,3.928508105265402,16,4.89342,5.81375,10.70717
afshell4,504855,17588875.0,1,0.01,4.689910639537776,8,4.01126,3.04223,7.05349
afshell7,504855,17588875.0,0,0.01,3.928458812743851,16,4.10883,5.32063,9.42946
afshell7,504855,17588875.0,1,0.01,4.68989108172069,8,5.60388,2.98815,8.592030000000001
afshell8,504855,17588875.0,0,0.01,3.928458812743851,16,4.12326,5.20781,9.33107
afshell8,504855,17588875.0,1,0.01,4.68989108172069,8,3.98019,2.98138,6.96157
bundleadj,513351,20208051.0,0,0.01,2.2944947536009286,113,0.816184,17.3646,18.180784
bundleadj,513351,20208051.0,1,0.01,2.2999325862746485,53,0.660006,7.00631,7.666316
StocF-1465,1465137,21005389.0,0,0.01,21.336533258203406,186,151.809,559.985,711.794
StocF-1465,1465137,21005389.0,1,0.01,30.24282478177386,92,152.021,384.722,536.7429999999999
Fault639,638802,28614564.0,0,0.05,14.286038116813522,77,109.065,115.074,224.139
Fault639,638802,28614564.0,1,0.1,20.30320647206087,63,83.3067,125.701,209.0077
inline1,503712,36816342.0,0,0.01,3.777688125561198,76,11.2296,41.5936,52.8232
inline1,503712,36816342.0,1,0.01,4.529140483321238,33,13.8685,24.6191,38.4876
PFlow742,742793,37138461.0,0,0.01,7.06541051876113,32,51.5879,41.8046,93.3925
PFlow742,742793,37138461.0,1,0.01,9.71929943462116,16,51.8592,27.625,79.4842
Emilia923,923136,41005206.0,0,0.01,24.06466332592013,18,432.441,51.1452,483.58619999999996
Emilia923,923136,41005206.0,1,0.1,26.189493134115704,55,216.632,163.037,379.669
ldoor,952203,46522475.0,0,0.01,2.836797612336833,12,7.83134,7.55001,15.381350000000001
ldoor,952203,46522475.0,1,0.01,3.25235015978836,6,7.98769,4.4715,12.45919
boneS10,914898,55468422.0,0,0.01,4.038510289692395,65,21.8739,65.59,87.4639
boneS10,914898,55468422.0,1,0.01,4.753301869665591,32,17.7346,33.134,50.8686
Hook1498,1498023,60917445.0,0,0.01,13.806071019557699,36,238.394,120.145,358.539
Hook1498,1498023,60917445.0,1,0.01,19.846176953087905,18,283.42,86.2966,369.7166
Geo1438,1437960,63156690.0,0,0.05,15.308727151470414,59,298.633,226.785,525.418
Geo1438,1437960,63156690.0,1,0.1,20.846197718721484,57,184.541,255.866,440.40700000000004
Serena,1391349,64531701.0,0,0.1,11.483893241865731,78,215.291,226.754,442.04499999999996
Serena,1391349,64531701.0,1,0.2,17.69170276481632,58,175.681,231.22,406.901
bone010,986703,71666325.0,0,0.01,8.715778184523902,86,146.226,194.009,340.235
bone010,986703,71666325.0,1,0.01,12.177390957328983,35,115.343,92.9352,208.2782
audikw1,943695,77651847.0,0,0.01,9.791437465743732,42,195.396,99.4153,294.81129999999996
audikw1,943695,77651847.0,1,0.01,13.833361761504527,21,205.853,68.5017,274.3547
Flan1565,1564794,117406044.0,0,0.01,7.089847631694328,60,135.355,201.848,337.203
Flan1565,1564794,117406044.0,1,0.01,9.432617370192629,30,117.937,115.621,233.558
Bump2911,2911419,127729899.0,0,0.05,19.0134254627415,80,1151.87,658.833,1810.703
Bump2911,2911419,127729899.0,1,0.05,31.653423714051478,38,1166.56,523.244,1689.804
Queen4147,4147110,329499284.0,0,0.1,11.90449006559905,100,1468.37,1220.49,2688.8599999999997
Queen4147,4147110,329499284.0,1,0.1,18.176554708385954,47,1335.66,883.338,2218.998


==> logs/suitesparse-table-prescale-ed.csv <==
matrix&n&nnzA&sec_ord&tol&mu&cg&tfact&tsolve&ttot&dtot
parabolicfem&5.3E+05&3.7E+06&First&0.01&9.0&10&3.3&2.8&6.1&--\\
parabolicfem&5.3E+05&3.7E+06&Second&0.01&9.8&5&2.8&1.5&4.4&-28.4\%\\
apache2&7.2E+05&4.8E+06&First&0.01&17.2&24&10.7&15.5&26.2&--\\
apache2&7.2E+05&4.8E+06&Second&0.01&21.7&12&12.5&10.1&22.6&-13.8\%\\
ecology2&1.0E+06&5.0E+06&First&0.01&10.4&18&3.4&7.1&10.5&--\\
ecology2&1.0E+06&5.0E+06&Second&0.01&11.2&8&3.0&3.7&6.7&-36.0\%\\
tmtsym&7.3E+05&5.1E+06&First&0.01&6.9&20&4.9&8.3&13.2&--\\
tmtsym&7.3E+05&5.1E+06&Second&0.01&7.6&10&5.8&5.2&11.0&-16.6\%\\
G3circuit&1.6E+06&7.7E+06&First&0.01&13.0&14&12.9&14.6&27.5&--\\
G3circuit&1.6E+06&7.7E+06&Second&0.01&14.9&7&11.5&7.5&19.0&-30.9\%\\
thermal2&1.2E+06&8.6E+06&First&0.01&6.4&16&10.2&12.6&22.8&--\\
thermal2&1.2E+06&8.6E+06&Second&0.01&7.1&8&10.4&7.5&17.9&-21.7\%\\
af0k101&5.0E+05&1.8E+07&First&0.01&3.9&48&4.1&15.7&19.8&--\\
af0k101&5.0E+05&1.8E+07&Second&0.01&4.7&24&4.3&9.3&13.7&-30.9\%\\
af1k101&5.0E+05&1.8E+07&First&0.01&3.9&46&4.1&15.1&19.3&--\\
af1k101&5.0E+05&1.8E+07&Second&0.01&4.7&23&4.9&10.0&14.9&-22.5\%\\
af2k101&5.0E+05&1.8E+07&First&0.01&4.0&48&4.2&15.8&20.0&--\\
af2k101&5.0E+05&1.8E+07&Second&0.01&4.7&23&4.3&9.0&13.3&-33.4\%\\
af3k101&5.0E+05&1.8E+07&First&0.01&4.0&38&4.2&12.6&16.8&--\\
af3k101&5.0E+05&1.8E+07&Second&0.01&4.7&19&4.3&7.6&11.9&-29.5\%\\
af4k101&5.0E+05&1.8E+07&First&0.01&4.0&42&5.0&15.4&20.4&--\\
af4k101&5.0E+05&1.8E+07&Second&0.01&4.7&20&4.3&7.9&12.3&-39.9\%\\
af5k101&5.0E+05&1.8E+07&First&0.01&4.0&40&4.8&14.3&19.1&--\\
af5k101&5.0E+05&1.8E+07&Second&0.01&4.7&20&4.1&7.5&11.6&-39.2\%\\
afshell3&5.0E+05&1.8E+07&First&0.01&3.9&16&4.1&5.0&9.1&--\\
afshell3&5.0E+05&1.8E+07&Second&0.01&4.7&8&4.2&3.0&7.3&-19.7\%\\
afshell4&5.0E+05&1.8E+07&First&0.01&3.9&16&4.2&5.2&9.4&--\\
afshell4&5.0E+05&1.8E+07&Second&0.01&4.7&8&4.7&3.1&7.7&-18.0\%\\
afshell7&5.0E+05&1.8E+07&First&0.01&3.9&16&4.2&5.3&9.5&--\\
afshell7&5.0E+05&1.8E+07&Second&0.01&4.7&8&4.5&3.4&7.9&-16.7\%\\
afshell8&5.0E+05&1.8E+07&First&0.01&3.9&16&4.8&5.7&10.5&--\\
afshell8&5.0E+05&1.8E+07&Second&0.01&4.7&8&4.8&3.1&7.8&-25.5\%\\
bundleadj&5.1E+05&2.0E+07&First&0.01&2.3&80&0.7&10.9&11.6&--\\
bundleadj&5.1E+05&2.0E+07&Second&0.01&2.3&39&0.7&5.4&6.1&-47.4\%\\
StocF-1465&1.5E+06&2.1E+07&First&0.01&21.3&160&147.0&467.7&614.6&--\\
StocF-1465&1.5E+06&2.1E+07&Second&0.01&30.2&77&152.8&325.8&478.7&-22.1\%\\
Fault639&6.4E+05&2.9E+07&First&0.05&14.3&46&105.0&64.9&169.9&--\\
Fault639&6.4E+05&2.9E+07&Second&0.05&23.2&22&105.9&49.3&155.2&-8.7\%\\
inline1&5.0E+05&3.7E+07&First&0.01&3.8&76&11.7&43.2&54.9&--\\
inline1&5.0E+05&3.7E+07&Second&0.01&4.5&35&11.0&22.1&33.1&-39.7\%\\
PFlow742&7.4E+05&3.7E+07&First&0.01&7.1&30&50.7&39.5&90.3&--\\
PFlow742&7.4E+05&3.7E+07&Second&0.01&9.7&10&43.5&15.4&58.9&-34.8\%\\
Emilia923&9.2E+05&4.1E+07&First&0.05&20.1&40&279.5&92.9&372.4&--\\
Emilia923&9.2E+05&4.1E+07&Second&0.1&26.2&35&216.4&105.2&321.6&-13.6\%\\
ldoor&9.5E+05&4.7E+07&First&0.01&2.8&10&7.8&6.3&14.2&--\\
ldoor&9.5E+05&4.7E+07&Second&0.01&3.3&5&8.5&3.7&12.2&-13.9\%\\
boneS10&9.1E+05&5.5E+07&First&0.01&4.0&65&21.3&66.0&87.2&--\\
boneS10&9.1E+05&5.5E+07&Second&0.01&4.8&32&17.8&33.1&50.9&-41.6\%\\
Hook1498&1.5E+06&6.1E+07&First&0.01&13.8&34&281.5&121.6&403.2&--\\
Hook1498&1.5E+06&6.1E+07&Second&0.01&19.8&17&239.5&74.9&314.4&-22.0\%\\
Geo1438&1.4E+06&6.3E+07&First&0.05&15.3&38&268.9&131.1&400.0&--\\
Geo1438&1.4E+06&6.3E+07&Second&0.05&24.0&18&255.0&97.0&352.0&-12.0\%\\
Serena&1.4E+06&6.5E+07&First&0.05&13.9&31&286.7&93.9&380.6&--\\
Serena&1.4E+06&6.5E+07&Second&0.2&17.7&39&173.1&178.9&352.0&-7.5\%\\
bone010&9.9E+05&7.2E+07&First&0.01&8.7&74&117.8&148.0&265.8&--\\
bone010&9.9E+05&7.2E+07&Second&0.01&12.2&34&127.1&92.4&219.6&-17.4\%\\
audikw1&9.4E+05&7.8E+07&First&0.01&9.8&41&206.2&100.9&307.1&--\\
audikw1&9.4E+05&7.8E+07&Second&0.01&13.8&21&194.6&66.4&260.9&-15.0\%\\
Flan1565&1.6E+06&1.2E+08&First&0.01&7.1&60&134.6&204.3&338.9&--\\
Flan1565&1.6E+06&1.2E+08&Second&0.01&9.4&30&136.9&130.8&267.8&-21.0\%\\
Bump2911&2.9E+06&1.3E+08&First&0.1&15.7&90&888.2&739.4&1627.6&--\\
Bump2911&2.9E+06&1.3E+08&Second&0.1&27.3&41&916.5&539.6&1456.0&-10.5\%\\
Queen4147&4.1E+06&3.3E+08&First&0.1&11.9&59&1599.4&738.5&2337.9&--\\
Queen4147&4.1E+06&3.3E+08&Second&0.2&15.4&48&913.2&881.0&1794.2&-23.3\%\\

==> logs/suitesparse-table-prescale.csv <==
matrix,n,nnzA,sec_ord,tol,mu,cg,tfact,tsolve,ttot
parabolicfem,525825,3674625.0,0,0.01,8.98838439296527,10,3.32096,2.75796,6.07892
parabolicfem,525825,3674625.0,1,0.01,9.775228220566724,5,2.84625,1.50499,4.35124
apache2,715176,4817870.0,0,0.01,17.203764941768874,24,10.7194,15.4807,26.2001
apache2,715176,4817870.0,1,0.01,21.728282622818796,12,12.5262,10.0601,22.5863
ecology2,999999,4995991.0,0,0.01,10.44811309708124,18,3.3961,7.09483,10.49093
ecology2,999999,4995991.0,1,0.01,11.210175919051895,8,3.00877,3.70771,6.716480000000001
tmtsym,726713,5080961.0,0,0.01,6.911257732543115,20,4.9372,8.27518,13.21238
tmtsym,726713,5080961.0,1,0.01,7.578613376485275,10,5.80637,5.21436,11.02073
G3circuit,1585478,7660826.0,0,0.01,13.011981736695233,14,12.9357,14.5544,27.490099999999998
G3circuit,1585478,7660826.0,1,0.01,14.945166226200673,7,11.5175,7.48831,19.00581
thermal2,1228045,8580313.0,0,0.01,6.356524523056443,16,10.1911,12.5966,22.7877
thermal2,1228045,8580313.0,1,0.01,7.0524673167517316,8,10.3755,7.47793,17.85343
af0k101,503625,17550675.0,0,0.01,3.920898028138519,48,4.11708,15.6613,19.77838
af0k101,503625,17550675.0,1,0.01,4.705928062595883,24,4.32228,9.34205,13.66433
af1k101,503625,17550675.0,0,0.01,3.911167576175845,46,4.12725,15.1489,19.27615
af1k101,503625,17550675.0,1,0.01,4.694202302760435,23,4.94866,9.99731,14.94597
af2k101,503625,17550675.0,0,0.01,3.9589172496214533,48,4.20917,15.7821,19.99127
af2k101,503625,17550675.0,1,0.01,4.745620667011383,23,4.28578,9.02937,13.31515
af3k101,503625,17550675.0,0,0.01,3.951487962713685,38,4.18495,12.6466,16.83155
af3k101,503625,17550675.0,1,0.01,4.737751966804695,19,4.28755,7.57259,11.860140000000001
af4k101,503625,17550675.0,0,0.01,3.957129626068513,42,4.96212,15.4238,20.38592
af4k101,503625,17550675.0,1,0.01,4.7433946557611035,20,4.32415,7.93354,12.25769
af5k101,503625,17550675.0,0,0.01,3.9545577021966394,40,4.79864,14.271,19.06964
af5k101,503625,17550675.0,1,0.01,4.740649918023096,20,4.05683,7.54231,11.599139999999998
afshell3,504855,17588875.0,0,0.01,3.928508105265402,16,4.06251,4.99163,9.05414
afshell3,504855,17588875.0,1,0.01,4.689910639537776,8,4.21903,3.04799,7.2670200000000005
afshell4,504855,17588875.0,0,0.01,3.928508105265402,16,4.20757,5.22056,9.42813
afshell4,504855,17588875.0,1,0.01,4.689910639537776,8,4.68151,3.05022,7.731730000000001
afshell7,504855,17588875.0,0,0.01,3.928458812743851,16,4.18079,5.28834,9.46913
afshell7,504855,17588875.0,1,0.01,4.68989108172069,8,4.50955,3.37606,7.88561
afshell8,504855,17588875.0,0,0.01,3.928458812743851,16,4.78067,5.7308,10.51147
afshell8,504855,17588875.0,1,0.01,4.68989108172069,8,4.76651,3.06412,7.83063
bundleadj,513351,20208051.0,0,0.01,2.2944947536009286,80,0.656448,10.9253,11.581748
bundleadj,513351,20208051.0,1,0.01,2.2999325862746485,39,0.678879,5.41524,6.094119
StocF-1465,1465137,21005389.0,0,0.01,21.336533258203406,160,146.977,467.663,614.64
StocF-1465,1465137,21005389.0,1,0.01,30.24282478177386,77,152.834,325.827,478.661
Fault639,638802,28614564.0,0,0.05,14.286038116813522,46,105.007,64.8879,169.8949
Fault639,638802,28614564.0,1,0.05,23.152666593137678,22,105.877,49.3064,155.1834
inline1,503712,36816342.0,0,0.01,3.777688125561198,76,11.6829,43.2094,54.892300000000006
inline1,503712,36816342.0,1,0.01,4.529140483321238,35,11.0301,22.0913,33.1214
PFlow742,742793,37138461.0,0,0.01,7.06541051876113,30,50.7441,39.5219,90.266
PFlow742,742793,37138461.0,1,0.01,9.71929943462116,10,43.5041,15.3918,58.8959
Emilia923,923136,41005206.0,0,0.05,20.127225113806283,40,279.452,92.9457,372.3977
Emilia923,923136,41005206.0,1,0.1,26.189493134115704,35,216.379,105.236,321.615
ldoor,952203,46522475.0,0,0.01,2.836797612336833,10,7.84285,6.3113,14.154150000000001
ldoor,952203,46522475.0,1,0.01,3.25235015978836,5,8.50332,3.68628,12.1896
boneS10,914898,55468422.0,0,0.01,4.038510289692395,65,21.2826,65.9543,87.2369
boneS10,914898,55468422.0,1,0.01,4.753301869665591,32,17.8018,33.1221,50.9239
Hook1498,1498023,60917445.0,0,0.01,13.806071019557699,34,281.532,121.649,403.181
Hook1498,1498023,60917445.0,1,0.01,19.846176953087905,17,239.527,74.9028,314.4298
Geo1438,1437960,63156690.0,0,0.05,15.308727151470414,38,268.898,131.126,400.024
Geo1438,1437960,63156690.0,1,0.05,24.009966497610943,18,254.967,96.9851,351.95210000000003
Serena,1391349,64531701.0,0,0.05,13.895573216022928,31,286.651,93.9052,380.5562
Serena,1391349,64531701.0,1,0.2,17.69170276481632,39,173.08,178.945,352.025
bone010,986703,71666325.0,0,0.01,8.715778184523902,74,117.843,147.971,265.814
bone010,986703,71666325.0,1,0.01,12.177390957328983,34,127.126,92.4416,219.5676
audikw1,943695,77651847.0,0,0.01,9.791437465743732,41,206.173,100.936,307.10900000000004
audikw1,943695,77651847.0,1,0.01,13.833361761504527,21,194.572,66.3522,260.9242
Flan1565,1564794,117406044.0,0,0.01,7.089870824708139,60,134.606,204.292,338.898
Flan1565,1564794,117406044.0,1,0.01,9.432642684051258,30,136.935,130.821,267.756
Bump2911,2911419,127729899.0,0,0.1,15.65334028800884,90,888.201,739.368,1627.569
Bump2911,2911419,127729899.0,1,0.1,27.34617748347237,41,916.451,539.561,1456.0120000000002
Queen4147,4147110,329499284.0,0,0.1,11.90449006559905,59,1599.36,738.546,2337.906
Queen4147,4147110,329499284.0,1,0.2,15.369498872719857,48,913.229,880.969,1794.198


==> logs/table-es-full.csv <==
matrix&n&nnzA&order&tol&mu&cg&tfact&tsolve&ttot&dt
parabolicfem&5.3E+05&3.7E+06&First&0.01&8.9&10&2.9&2.7&5.6&100.0\%\\
parabolicfem&5.3E+05&3.7E+06&Second-Full&0.01&9.8&5&3.0&1.5&4.5&-19.9\%\\
parabolicfem&5.3E+05&3.7E+06&Second-SF&0.01&9.2&5&2.7&1.4&4.1&-26.2\%\\
apache2&7.2E+05&4.8E+06&First&0.01&17.0&24&11.9&16.5&28.4&200.0\%\\
apache2&7.2E+05&4.8E+06&Second-Full&0.01&21.9&12&11.5&9.3&20.7&-27.1\%\\
apache2&7.2E+05&4.8E+06&Second-SF&0.01&20.2&12&12.7&9.6&22.2&-21.8\%\\
ecology2&1.0E+06&5.0E+06&First&0.01&10.3&17&2.5&5.7&8.2&300.0\%\\
ecology2&1.0E+06&5.0E+06&Second-Full&0.01&11.0&8&2.3&2.9&5.1&-37.1\%\\
ecology2&1.0E+06&5.0E+06&Second-SF&0.01&10.6&9&2.5&3.3&5.8&-29.0\%\\
tmtsym&7.3E+05&5.1E+06&First&0.01&6.9&20&5.9&8.5&14.4&400.0\%\\
tmtsym&7.3E+05&5.1E+06&Second-Full&0.01&7.6&10&5.0&4.6&9.6&-33.4\%\\
tmtsym&7.3E+05&5.1E+06&Second-SF&0.01&7.3&10&5.8&5.0&10.8&-25.1\%\\
G3circuit&1.6E+06&7.7E+06&First&0.01&12.9&14&12.2&14.0&26.2&500.0\%\\
G3circuit&1.6E+06&7.7E+06&Second-Full&0.01&14.9&7&11.1&7.7&18.8&-28.3\%\\
G3circuit&1.6E+06&7.7E+06&Second-SF&0.01&14.1&7&11.3&7.3&18.6&-29.3\%\\
thermal2&1.2E+06&8.6E+06&First&0.01&6.3&16&10.7&13.6&24.3&600.0\%\\
thermal2&1.2E+06&8.6E+06&Second-Full&0.01&7.0&8&9.0&6.3&15.3&-37.0\%\\
thermal2&1.2E+06&8.6E+06&Second-SF&0.01&6.7&8&10.1&7.4&17.5&-28.1\%\\
af0k101&5.0E+05&1.8E+07&First&0.01&3.9&50&3.6&13.9&17.6&700.0\%\\
af0k101&5.0E+05&1.8E+07&Second-Full&0.01&4.7&24&3.7&8.3&12.0&-31.7\%\\
af0k101&5.0E+05&1.8E+07&Second-SF&0.01&4.4&24&4.7&9.5&14.2&-19.3\%\\
af1k101&5.0E+05&1.8E+07&First&0.01&3.9&48&4.0&15.3&19.2&800.0\%\\
af1k101&5.0E+05&1.8E+07&Second-Full&0.01&4.7&23&4.4&9.1&13.5&-30.0\%\\
af1k101&5.0E+05&1.8E+07&Second-SF&0.01&4.4&24&3.8&8.4&12.3&-36.2\%\\
af2k101&5.0E+05&1.8E+07&First&0.01&3.9&50&4.3&15.0&19.3&900.0\%\\
af2k101&5.0E+05&1.8E+07&Second-Full&0.01&4.8&24&3.8&8.4&12.2&-36.9\%\\
af2k101&5.0E+05&1.8E+07&Second-SF&0.01&4.5&25&4.0&8.7&12.8&-33.9\%\\
af3k101&5.0E+05&1.8E+07&First&0.01&3.9&38&4.2&13.0&17.2&1000.0\%\\
af3k101&5.0E+05&1.8E+07&Second-Full&0.01&4.8&19&3.7&6.2&9.9&-42.4\%\\
af3k101&5.0E+05&1.8E+07&Second-SF&0.01&4.4&19&4.0&6.8&10.8&-37.0\%\\
af4k101&5.0E+05&1.8E+07&First&0.01&3.9&42&3.7&11.8&15.5&1100.0\%\\
af4k101&5.0E+05&1.8E+07&Second-Full&0.01&4.8&20&4.4&7.6&12.0&-22.8\%\\
af4k101&5.0E+05&1.8E+07&Second-SF&0.01&4.4&20&5.1&8.8&13.9&-10.5\%\\
af5k101&5.0E+05&1.8E+07&First&0.01&3.9&40&4.0&12.9&16.9&1200.0\%\\
af5k101&5.0E+05&1.8E+07&Second-Full&0.01&4.8&19&4.0&6.8&10.8&-35.9\%\\
af5k101&5.0E+05&1.8E+07&Second-SF&0.01&4.4&20&4.0&7.1&11.1&-34.3\%\\
afshell3&5.0E+05&1.8E+07&First&0.01&3.9&16&4.0&5.3&9.3&1300.0\%\\
afshell3&5.0E+05&1.8E+07&Second-Full&0.01&4.7&8&4.5&3.3&7.7&-16.3\%\\
afshell3&5.0E+05&1.8E+07&Second-SF&0.01&4.4&8&4.0&3.0&7.0&-24.3\%\\
afshell4&5.0E+05&1.8E+07&First&0.01&3.9&16&4.2&5.4&9.6&1400.0\%\\
afshell4&5.0E+05&1.8E+07&Second-Full&0.01&4.7&8&3.7&2.8&6.5&-32.8\%\\
afshell4&5.0E+05&1.8E+07&Second-SF&0.01&4.4&8&4.0&3.0&7.0&-27.3\%\\
afshell7&5.0E+05&1.8E+07&First&0.01&3.9&16&3.6&4.5&8.1&1500.0\%\\
afshell7&5.0E+05&1.8E+07&Second-Full&0.01&4.7&8&4.3&3.2&7.5&-6.9\%\\
afshell7&5.0E+05&1.8E+07&Second-SF&0.01&4.4&8&3.8&2.8&6.6&-18.0\%\\
afshell8&5.0E+05&1.8E+07&First&0.01&3.9&16&4.1&5.3&9.5&1600.0\%\\
afshell8&5.0E+05&1.8E+07&Second-Full&0.01&4.7&8&3.9&3.0&6.8&-27.8\%\\
afshell8&5.0E+05&1.8E+07&Second-SF&0.01&4.4&8&3.8&2.8&6.6&-30.2\%\\
bundleadj&5.1E+05&2.0E+07&First&0.01&2.3&86&0.8&13.3&14.1&1700.0\%\\
bundleadj&5.1E+05&2.0E+07&Second-Full&0.01&2.3&42&0.7&6.1&6.8&-52.1\%\\
bundleadj&5.1E+05&2.0E+07&Second-SF&0.01&2.3&45&0.6&5.9&6.5&-53.8\%\\
StocF-1465&1.5E+06&2.1E+07&First&0.01&20.7&122&137.3&348.3&485.6&1800.0\%\\
StocF-1465&1.5E+06&2.1E+07&Second-Full&0.01&29.9&58&160.2&251.8&412.1&-15.1\%\\
StocF-1465&1.5E+06&2.1E+07&Second-SF&0.01&24.1&61&143.7&234.0&377.7&-22.2\%\\
Fault639&6.4E+05&2.9E+07&First&0.05&14.1&44&106.9&65.6&172.5&1900.0\%\\
Fault639&6.4E+05&2.9E+07&Second-Full&0.05&23.1&21&94.9&44.7&139.6&-19.1\%\\
Fault639&6.4E+05&2.9E+07&Second-SF&0.1&16.3&46&80.3&83.2&163.5&-5.2\%\\
inline1&5.0E+05&3.7E+07&First&0.01&3.7&72&11.5&39.7&51.2&2000.0\%\\
inline1&5.0E+05&3.7E+07&Second-Full&0.01&4.5&33&12.5&22.7&35.2&-31.3\%\\
inline1&5.0E+05&3.7E+07&Second-SF&0.01&4.3&33&12.9&23.9&36.8&-28.1\%\\
PFlow742&7.4E+05&3.7E+07&First&0.01&6.9&22&43.0&24.8&67.8&2100.0\%\\
PFlow742&7.4E+05&3.7E+07&Second-Full&0.01&9.7&10&40.0&14.5&54.5&-19.6\%\\
PFlow742&7.4E+05&3.7E+07&Second-SF&0.01&8.9&10&48.9&16.5&65.4&-3.6\%\\
Emilia923&9.2E+05&4.1E+07&First&0.1&17.6&80&199.1&156.6&355.7&2200.0\%\\
Emilia923&9.2E+05&4.1E+07&Second-Full&0.05&27.7&17&238.4&52.5&291.0&-18.2\%\\
Emilia923&9.2E+05&4.1E+07&Second-SF&0.1&21.1&41&218.6&112.1&330.7&-7.0\%\\
ldoor&9.5E+05&4.7E+07&First&0.01&2.8&9&7.9&5.7&13.6&2300.0\%\\
ldoor&9.5E+05&4.7E+07&Second-Full&0.01&3.3&5&7.9&3.7&11.6&-14.8\%\\
ldoor&9.5E+05&4.7E+07&Second-SF&0.01&3.1&5&8.0&3.5&11.5&-15.6\%\\
boneS10&9.1E+05&5.5E+07&First&0.01&4.0&64&16.5&55.3&71.8&2400.0\%\\
boneS10&9.1E+05&5.5E+07&Second-Full&0.01&4.8&31&18.3&32.4&50.7&-29.3\%\\
boneS10&9.1E+05&5.5E+07&Second-SF&0.01&4.5&31&20.0&32.6&52.6&-26.7\%\\
Hook1498&1.5E+06&6.1E+07&First&0.01&13.7&34&209.6&97.0&306.5&2500.0\%\\
Hook1498&1.5E+06&6.1E+07&Second-Full&0.01&20.1&17&195.4&61.1&256.4&-16.3\%\\
Hook1498&1.5E+06&6.1E+07&Second-SF&0.01&18.4&17&232.5&71.9&304.4&-0.7\%\\
Geo1438&1.4E+06&6.3E+07&First&0.05&15.0&39&263.6&141.9&405.6&2600.0\%\\
Geo1438&1.4E+06&6.3E+07&Second-Full&0.1&20.9&37&166.1&153.5&319.6&-21.2\%\\
Geo1438&1.4E+06&6.3E+07&Second-SF&0.05&21.1&19&221.9&80.7&302.6&-25.4\%\\
Serena&1.4E+06&6.5E+07&First&0.05&13.7&31&292.1&97.7&389.8&2700.0\%\\
Serena&1.4E+06&6.5E+07&Second-Full&0.1&20.7&25&212.1&117.4&329.5&-15.5\%\\
Serena&1.4E+06&6.5E+07&Second-SF&0.1&16.1&26&209.2&101.3&310.5&-20.3\%\\
bone010&9.9E+05&7.2E+07&First&0.01&8.5&76&118.6&153.9&272.4&2800.0\%\\
bone010&9.9E+05&7.2E+07&Second-Full&0.01&12.2&38&110.4&99.4&209.9&-23.0\%\\
bone010&9.9E+05&7.2E+07&Second-SF&0.01&11.1&36&136.7&103.3&240.0&-11.9\%\\
audikw1&9.4E+05&7.8E+07&First&0.01&9.6&42&219.9&110.6&330.5&2900.0\%\\
audikw1&9.4E+05&7.8E+07&Second-Full&0.01&13.8&21&195.5&65.3&260.8&-21.1\%\\
audikw1&9.4E+05&7.8E+07&Second-SF&0.01&12.7&21&221.2&64.5&285.7&-13.5\%\\
Flan1565&1.6E+06&1.2E+08&First&0.01&7.0&58&114.7&182.2&296.9&3000.0\%\\
Flan1565&1.6E+06&1.2E+08&Second-Full&0.01&9.4&29&108.9&110.5&219.4&-26.1\%\\
Flan1565&1.6E+06&1.2E+08&Second-SF&0.01&8.8&29&113.3&111.8&225.1&-24.2\%\\
Bump2911&2.9E+06&1.3E+08&First&0.1&15.4&89&930.4&701.7&1632.1&3100.0\%\\
Bump2911&2.9E+06&1.3E+08&Second-Full&0.1&27.5&39&849.3&495.3&1344.6&-17.6\%\\
Bump2911&2.9E+06&1.3E+08&Second-SF&0.1&21.1&42&851.2&424.3&1275.5&-21.8\%\\
Queen4147&4.1E+06&3.3E+08&First&0.2&9.5&110&983.1&1196.1&2179.3&3200.0\%\\
Queen4147&4.1E+06&3.3E+08&Second-Full&0.2&15.7&49&812.8&812.6&1625.4&-25.4\%\\
Queen4147&4.1E+06&3.3E+08&Second-SF&0.2&11.6&57&786.6&661.9&1448.5&-33.5\%\\
